SemML 2.0: Synthesizing Controllers for LTL

Synthesizing a reactive system from specifications given in linear temporal logic (LTL) is a classical problem, finding its applications in safety-critical systems design. These systems are typically represented using either Mealy machines or AIGER circuits. We present the second version of SemML, which outperforms all state-of-the-art tools for finding either solution. Aside from implementing the classical automata-theoretic approach, our tool utilizes partial exploration and machine-learning guidance for obtaining solutions efficiently, and numerous heuristics and improvements of classic algorithms for extracting small representations of these solutions. We evaluate our tool against the existing state-of-the-art tools (in particular Strix, LtlSynt, and the previous version of SemML) on the dataset of the synthesis competition SYNTCOMP. We show that we solve significantly more instances and do so much faster than other tools, while maintaining state-of-the-art solution quality.

==> data/helper_csvs/pairwise_mealy_size_Semml_SemmlTac.csv <==
name,status_gt,size_Semml,size_SemmlTac


==> data/helper_csvs/pairwise_mealy_time_Semml_SemmlTac.csv <==
name,status_gt,time_Semml,time_SemmlTac


==> data/output_csvs/pairwise_aiger_size_Semml_Ltlsynt.csv <==
name,status_gt,size_Semml,size_Ltlsynt
01.tlsf,REALIZABLE,45,98
02.tlsf,REALIZABLE,4,170
03.tlsf,REALIZABLE,5,1300
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,18,30
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,73,257
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,443,1350
ActionConverter.tlsf,REALIZABLE,5,5
Alarm_2d1010f8.tlsf,REALIZABLE,2,128
Alarm_88c5c1c3.tlsf,REALIZABLE,1,1
Alarm_9cac58d3.tlsf,REALIZABLE,1,1
AlarmMin_efe2feaf.tlsf,REALIZABLE,1,3
AllHeating_d6376bf9.tlsf,REALIZABLE,9,96
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,2237,15869
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,21,37
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,169,932
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,767,10485
amba_decomposed_decode.tlsf,REALIZABLE,3,3
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,96,407
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,106,469
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,125,500
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,129,559
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,196,614
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,155,640
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,141,553
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,10,14
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,20,54
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,22,65
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,43,152
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,51,182
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,57,218
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,66,202
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,102,359
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,88,109
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,117,116
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,130,127
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,112,134
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,111,145
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,121,152
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,136,163
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,17,44
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,29,42
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,38,52
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,40,62
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,55,73
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,61,80
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,76,91
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,77,98
amba_decomposed_shift.tlsf,REALIZABLE,5,7
amba_decomposed_tburst4.tlsf,REALIZABLE,40,99
amba_decomposed_tincr.tlsf,REALIZABLE,15,25
amba_decomposed_tsingle.tlsf,REALIZABLE,18,54
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,6,34
arbiter_pb_1_pe_.tlsf,REALIZABLE,1,3
arbiter_pb_2_pe_.tlsf,REALIZABLE,13,9
arbiter_pb_3_pe_.tlsf,REALIZABLE,116,61
arbiter_pb_4_pe_.tlsf,REALIZABLE,307,718
arbiter_pb_5_pe_.tlsf,REALIZABLE,856,2578
arbiter_pb_6_pe_.tlsf,REALIZABLE,1822,8072
arbiter_pb_7_pe_.tlsf,REALIZABLE,4152,35944
arbiter_pb_8_pe_.tlsf,REALIZABLE,9065,151737
arbiter_pb_9_pe_.tlsf,REALIZABLE,44572,507913
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,10,40
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,45,155
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,86,507
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,220,1223
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,237,1591
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,290,4734
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,2,5
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,22,48
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,896,549
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,9730,4442
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,105540,35550
arbiter-with-failure-real.tlsf,REALIZABLE,1,242
Automata16S.tlsf,REALIZABLE,61,131
Automata.tlsf,REALIZABLE,45,84
batch-arbiter-real.tlsf,REALIZABLE,9,16
box-limited-real.tlsf,REALIZABLE,1,7
box-real.tlsf,REALIZABLE,10,11
buffer-storage-real.tlsf,REALIZABLE,1,179
Button.tlsf,REALIZABLE,1,1
chain-4-real.tlsf,REALIZABLE,49,145
chain-simple-10-real.tlsf,REALIZABLE,19,1529
chain-simple-20-real.tlsf,REALIZABLE,22,3057
chain-simple-30-real.tlsf,REALIZABLE,24,4678
chain-simple-40-real.tlsf,REALIZABLE,28,6172
chain-simple-50-real.tlsf,REALIZABLE,26,7088
chain-simple-60-real.tlsf,REALIZABLE,32,8967
chain-simple-70-real.tlsf,REALIZABLE,36,10449
chain-simple-param-70-real.tlsf,REALIZABLE,15,34
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,1,1
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3,163
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,1,1
chomp_pb_2_2_pe_.tlsf,REALIZABLE,44,118
chomp_pb_2_3_pe_.tlsf,REALIZABLE,120,212
chomp_pb_2_4_pe_.tlsf,REALIZABLE,159,379
chomp_pb_3_2_pe_.tlsf,REALIZABLE,94,211
chomp_pb_3_3_pe_.tlsf,REALIZABLE,125,274
chomp_pb_4_2_pe_.tlsf,REALIZABLE,220,367
Cockpitboard_efe2feaf.tlsf,REALIZABLE,8,8
Cockpitboard.tlsf,REALIZABLE,8,8
Coffee_06e9cad4.tlsf,REALIZABLE,51,2080
Coffee_235467da.tlsf,REALIZABLE,18,14907
Coffee_2c5b09da.tlsf,REALIZABLE,14,231
Coffee_6479ef9a.tlsf,REALIZABLE,57,2080
Coffee_d6376bf9.tlsf,REALIZABLE,44,1565
Coffee_efe2feaf.tlsf,REALIZABLE,18,14907
CoffeeMin_88f351a6.tlsf,REALIZABLE,1,1
CoffeMachine_974f4a68.tlsf,REALIZABLE,29,561
collector_v1_pb_3_pe_.tlsf,REALIZABLE,35,222
collector_v1_pb_9_pe_.tlsf,REALIZABLE,1407,27382
collector_v2_pb_10_pe_.tlsf,REALIZABLE,67,4566
collector_v2_pb_3_pe_.tlsf,REALIZABLE,10,47
collector_v2_pb_5_pe_.tlsf,REALIZABLE,28,243
collector_v2_pb_7_pe_.tlsf,REALIZABLE,46,742
collector_v2_pb_9_pe_.tlsf,REALIZABLE,59,2429
collector_v3_pb_3_pe_.tlsf,REALIZABLE,5,19
collector_v3_pb_5_pe_.tlsf,REALIZABLE,7,52400
Core_solved_974f4a68.tlsf,REALIZABLE,15,2114
diagonal-real.tlsf,REALIZABLE,8,33
Door_2d1010f8.tlsf,REALIZABLE,14,247
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,1,18
elevator-paper-real.tlsf,REALIZABLE,7,533
EnemeyModule.tlsf,REALIZABLE,3,3
EscalatorBidirectionalInit.tlsf,REALIZABLE,51,133
EscalatorBidirectional.tlsf,REALIZABLE,31,73
EscalatorCountingInit.tlsf,REALIZABLE,15,16
EscalatorCounting.tlsf,REALIZABLE,9,13
EscalatorNonCounting.tlsf,REALIZABLE,4,6
EscalatorNonReactive.tlsf,REALIZABLE,1,1
EscalatorSmart.tlsf,REALIZABLE,25,185
evasion-real.tlsf,REALIZABLE,9,29
example10a_pb_1_pe_.tlsf,REALIZABLE,15,35
example10a_pb_2_pe_.tlsf,REALIZABLE,56,68
example10_pb_1_pe_.tlsf,REALIZABLE,1,1
example10_pb_2_pe_.tlsf,REALIZABLE,15,24
Example1_d6376bf9.tlsf,REALIZABLE,1,1
example7a_pb_1_pe_.tlsf,REALIZABLE,1,1
example7a_pb_2_pe_.tlsf,REALIZABLE,14,42
example7_pb_1_pe_.tlsf,REALIZABLE,1,1
example7_pb_2_pe_.tlsf,REALIZABLE,2,2
example8_pb_1_pe_.tlsf,REALIZABLE,3,2
example8_pb_2_pe_.tlsf,REALIZABLE,10,9
example9_pb_1_pe_.tlsf,REALIZABLE,5,13
example9_pb_2_pe_.tlsf,REALIZABLE,15,23
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,1,1
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,1,1
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,1,1
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,1,1
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,11,73
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,40,45
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,31,81
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,34,88
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,40,99
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,52,100
f-real-real.tlsf,REALIZABLE,5,27
Gamelogic.tlsf,REALIZABLE,25,87
GamemodeChooser.tlsf,REALIZABLE,27,104
Gamemodule.tlsf,REALIZABLE,7,18
gf-real-real.tlsf,REALIZABLE,1,618
g-real-real.tlsf,REALIZABLE,14,238
Heating_235467da.tlsf,REALIZABLE,6,30
Heating_974f4a68.tlsf,REALIZABLE,18,1311
Heating_b02056d6.tlsf,REALIZABLE,9,30
Heating_b209ff21.tlsf,REALIZABLE,6,24
HeatingMin_d6c5ac79.tlsf,REALIZABLE,1,1
heim-buechi-real.tlsf,REALIZABLE,18,39
heim-double-x-real.tlsf,REALIZABLE,14,28
helipad-real.tlsf,REALIZABLE,353,22727
Increment.tlsf,REALIZABLE,1,1
infinite-race-real.tlsf,REALIZABLE,3,3
infinite-race-unequal-1-real.tlsf,REALIZABLE,15,18
items_processing-real.tlsf,REALIZABLE,74,222
KitchenTimerV0.tlsf,REALIZABLE,2,2
KitchenTimerV10.tlsf,REALIZABLE,872,1467
KitchenTimerV1.tlsf,REALIZABLE,2,12
KitchenTimerV2.tlsf,REALIZABLE,2,165
KitchenTimerV3.tlsf,REALIZABLE,2,719
KitchenTimerV4.tlsf,REALIZABLE,2,906
KitchenTimerV5.tlsf,REALIZABLE,1208,1651
LampController_974f4a68.tlsf,REALIZABLE,7,792
LedMatrix.tlsf,REALIZABLE,86,236
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,15,393
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,169,1543
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,77,2282
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,772,8535
lift_pb_2_pe_.tlsf,REALIZABLE,12,143
lift_pb_4_pe_.tlsf,REALIZABLE,270,4385
lift_pb_5_pe_.tlsf,REALIZABLE,1120,20614
lift_pb_6_pe_.tlsf,REALIZABLE,2564,115076
lift_pb_7_pe_.tlsf,REALIZABLE,25429,560718
lift_pb_8_pe_.tlsf,REALIZABLE,69784,1492589
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,17,188
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,493,12101
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,1495,84571
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,13,143
Light_d65ed84e.tlsf,REALIZABLE,29,1767
Lights2_2c5b09da.tlsf,REALIZABLE,63,175
Lights_2c5b09da.tlsf,REALIZABLE,6,31
Lights2Min_9cbf2546.tlsf,REALIZABLE,1,26
Lights3_06e9cad4.tlsf,REALIZABLE,39,5885
Lights3_235467da.tlsf,REALIZABLE,17,7706
Lights3_2c5b09da.tlsf,REALIZABLE,21,89
Lights3_3916ec59.tlsf,REALIZABLE,11,5974
Lights3_6bea956e.tlsf,REALIZABLE,22,7706
Lights3_f1477cc5.tlsf,REALIZABLE,38,5885
Lights3Min_6479ef9a.tlsf,REALIZABLE,10,17
LightsMin_6bea956e.tlsf,REALIZABLE,7,38
lilydemo03.tlsf,REALIZABLE,2,2
lilydemo04.tlsf,REALIZABLE,7,11
lilydemo05.tlsf,REALIZABLE,4,50
lilydemo06.tlsf,REALIZABLE,13,50
lilydemo07.tlsf,REALIZABLE,4,43
lilydemo08.tlsf,REALIZABLE,1,1
lilydemo09.tlsf,REALIZABLE,6,3
lilydemo10.tlsf,REALIZABLE,1,1
lilydemo12.tlsf,REALIZABLE,1,1
lilydemo13.tlsf,REALIZABLE,1,1
lilydemo14.tlsf,REALIZABLE,2,2
lilydemo15.tlsf,REALIZABLE,9,73
lilydemo16.tlsf,REALIZABLE,74,545
lilydemo17.tlsf,REALIZABLE,4,6
lilydemo18.tlsf,REALIZABLE,8,8
lilydemo19.tlsf,REALIZABLE,8,11
lilydemo20.tlsf,REALIZABLE,12,24
lilydemo22.tlsf,REALIZABLE,7,199
lilydemo23.tlsf,REALIZABLE,3,13
load_balancer_pb_2_pe_.tlsf,REALIZABLE,8,60
load_balancer_pb_3_pe_.tlsf,REALIZABLE,26,103
load_balancer_pb_4_pe_.tlsf,REALIZABLE,71,282
load_balancer_pb_5_pe_.tlsf,REALIZABLE,210,814
load_balancer_pb_6_pe_.tlsf,REALIZABLE,703,1838
load_balancer_pb_7_pe_.tlsf,REALIZABLE,591,6456
load_balancer_pb_8_pe_.tlsf,REALIZABLE,2179,22853
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,6,77
ltl2dba01.tlsf,REALIZABLE,8,18
ltl2dba02.tlsf,REALIZABLE,83,147
ltl2dba03.tlsf,REALIZABLE,10,14
ltl2dba04.tlsf,REALIZABLE,9,34
ltl2dba05.tlsf,REALIZABLE,20,54
ltl2dba06.tlsf,REALIZABLE,18,30
ltl2dba07.tlsf,REALIZABLE,46,99
ltl2dba08.tlsf,REALIZABLE,28,154
ltl2dba09.tlsf,REALIZABLE,3,3
ltl2dba10.tlsf,REALIZABLE,4,6
ltl2dba11.tlsf,REALIZABLE,4,1
ltl2dba12.tlsf,REALIZABLE,11,12
ltl2dba13.tlsf,REALIZABLE,9,5
ltl2dba14.tlsf,REALIZABLE,8,23
ltl2dba15.tlsf,REALIZABLE,2,2
ltl2dba16.tlsf,REALIZABLE,11,23
ltl2dba17.tlsf,REALIZABLE,25,6
ltl2dba18.tlsf,REALIZABLE,8,25
ltl2dba19.tlsf,REALIZABLE,16,111
ltl2dba20.tlsf,REALIZABLE,21,76
ltl2dba21.tlsf,REALIZABLE,45,13
ltl2dba22.tlsf,REALIZABLE,3,3
ltl2dba23.tlsf,REALIZABLE,7,26
ltl2dba25.tlsf,REALIZABLE,9,24
ltl2dba26.tlsf,REALIZABLE,10,41
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,8,15
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,10,15
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,14,26
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,17,26
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,16,28
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,16,30
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,20,48
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,26,43
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,11,12
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,27,205
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,81,452
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,135,610
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,283,3314
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,423,4231
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,779,15120
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,1176,3150
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,68,1665
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,84,4523
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,104,10530
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,116,28062
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,5,10
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,11,36
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,20,68
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,28,154
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,36,264
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,44,479
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,52,722
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,60,1111
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,99,785711
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,11,12
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,22,72
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,33,271
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,44,1125
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,88,216129
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,17,41
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,51,183
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,143,81649
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,6,11
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,8,14
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,17,45
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,26,132
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,39,359
ltl2dpa01.tlsf,REALIZABLE,3,3
ltl2dpa02.tlsf,REALIZABLE,4,6
ltl2dpa03.tlsf,REALIZABLE,22,41
ltl2dpa04.tlsf,REALIZABLE,4,6
ltl2dpa05.tlsf,REALIZABLE,2,2
ltl2dpa06.tlsf,REALIZABLE,5,9
ltl2dpa07.tlsf,REALIZABLE,5,8
ltl2dpa08.tlsf,REALIZABLE,8,16
ltl2dpa09.tlsf,REALIZABLE,5,10
ltl2dpa10.tlsf,REALIZABLE,10,11
ltl2dpa11.tlsf,REALIZABLE,6,7
ltl2dpa12.tlsf,REALIZABLE,7,11
ltl2dpa13.tlsf,REALIZABLE,21,155
ltl2dpa14.tlsf,REALIZABLE,3,3
ltl2dpa15.tlsf,REALIZABLE,5,10
ltl2dpa16.tlsf,REALIZABLE,11,12
ltl2dpa17.tlsf,REALIZABLE,6,15
ltl2dpa18.tlsf,REALIZABLE,6,15
ltl2dpa19.tlsf,REALIZABLE,29,263
ltl2dpa20.tlsf,REALIZABLE,9,6
ltl2dpa22.tlsf,REALIZABLE,36,105
ltl2dpa23.tlsf,REALIZABLE,2,6
ltl2dpa24.tlsf,REALIZABLE,2,6
ModdifiedLedMatrix5X.tlsf,REALIZABLE,43,103
Morning2_4d4ca5c4.tlsf,REALIZABLE,1,1
Morning2_9cac58d3.tlsf,REALIZABLE,1,1
Morning2Min_6cbc6174.tlsf,REALIZABLE,1,1
MorningMin_d6c5ac79.tlsf,REALIZABLE,12,42
MusicAppFeedback.tlsf,REALIZABLE,30,412
MusicAppMotivating.tlsf,REALIZABLE,53,77
MusicAppSimple.tlsf,REALIZABLE,2,18
mux_pb_100_pe_.tlsf,REALIZABLE,287,340
mux_pb_10_pe_.tlsf,REALIZABLE,30,42
mux_pb_125_pe_.tlsf,REALIZABLE,367,390
mux_pb_12_pe_.tlsf,REALIZABLE,35,46
mux_pb_132_pe_.tlsf,REALIZABLE,342,534
mux_pb_150_pe_.tlsf,REALIZABLE,428,570
mux_pb_16_pe_.tlsf,REALIZABLE,46,54
mux_pb_175_pe_.tlsf,REALIZABLE,452,620
mux_pb_200_pe_.tlsf,REALIZABLE,576,670
mux_pb_32_pe_.tlsf,REALIZABLE,94,104
mux_pb_64_pe_.tlsf,REALIZABLE,190,202
mux_pb_8_pe_.tlsf,REALIZABLE,22,28
narylatch_pb_10_pe_.tlsf,REALIZABLE,41,41
narylatch_pb_11_pe_.tlsf,REALIZABLE,45,45
narylatch_pb_8_pe_.tlsf,REALIZABLE,50,33
OneCounterInRangeA3.tlsf,REALIZABLE,8,11
OneCounter.tlsf,REALIZABLE,34,32
ordered-visits-choice-real.tlsf,REALIZABLE,1,1
ordered-visits-real.tlsf,REALIZABLE,9,9
package-delivery-real.tlsf,REALIZABLE,88,22148
PlugController_fa4d4ce3.tlsf,REALIZABLE,9,830
precise-reachability-real.tlsf,REALIZABLE,1,50
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,43,108
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,47,121
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,8,3
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,9
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,19,31
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,17,31
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,30,63
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,26,67
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,34,82
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,29,68
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,40,108
Radarboard.tlsf,REALIZABLE,7,7
RegManager.tlsf,REALIZABLE,1,1
reversible-lane-r-real.tlsf,REALIZABLE,287,16184
robot_analyze_samples_v1-real.tlsf,REALIZABLE,29,106
robot-cat-real-1d-real.tlsf,REALIZABLE,11,46
robot-cat-real-2d-real.tlsf,REALIZABLE,740,1040
robot_collect_samples_v1-real.tlsf,REALIZABLE,20,64
robot_collect_samples_v2-real.tlsf,REALIZABLE,48,47
robot-grid-commute-1d-real.tlsf,REALIZABLE,24,42
robot-grid-commute-2d-real.tlsf,REALIZABLE,606,259
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,24,5136
robot-grid-reach-1d-real.tlsf,REALIZABLE,5,8
robot-grid-reach-2d-real.tlsf,REALIZABLE,32,48
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,6,12
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,410,47
robot_running-real.tlsf,REALIZABLE,52,99
robot-tasks-real.tlsf,REALIZABLE,1,1
robot-to-target-charging-real.tlsf,REALIZABLE,21,1
robot-to-target-unreal0.tlsf,REALIZABLE,1,226
RotationCalculator.tlsf,REALIZABLE,15,25
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,2,23
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,27,103
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,165,696
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,86,2368
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,225,7263
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,407,25757
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,5,45
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,877,1929
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,10799,68463
scheduler-real.tlsf,REALIZABLE,159,215
Scoreboard.tlsf,REALIZABLE,5,5
SensorInit.tlsf,REALIZABLE,34,59
SensorPart.tlsf,REALIZABLE,33,55
SensorRegister.tlsf,REALIZABLE,1,1
SensorSelector.tlsf,REALIZABLE,9,27
SensorSubmodulChooser.tlsf,REALIZABLE,24,62
Sensor.tlsf,REALIZABLE,74,809
Shades2_235467da.tlsf,REALIZABLE,2,32
Shades2_42dc4fff.tlsf,REALIZABLE,15,66
Shades2_70523fbe.tlsf,REALIZABLE,2,32
Shades2_a5f99bc6.tlsf,REALIZABLE,7,32
Shades2Min_63831f8c.tlsf,REALIZABLE,1,1
Shades_6479ef9a.tlsf,REALIZABLE,8,32
Shades_974f4a68.tlsf,REALIZABLE,29,2427
Shades_9cac58d3.tlsf,REALIZABLE,8,32
Shades_a02758ea.tlsf,REALIZABLE,7,32
ShadesMin_aeb1d897.tlsf,REALIZABLE,1,1
shift_pb_10_pe_.tlsf,REALIZABLE,1,1
shift_pb_12_pe_.tlsf,REALIZABLE,1,1
shift_pb_16_pe_.tlsf,REALIZABLE,1,1
shift_pb_8_pe_.tlsf,REALIZABLE,1,1
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,1853,16859
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,10393,3915358
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,12,50
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,540,754
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,1148,11299
SliderDefault.tlsf,REALIZABLE,7,55
SliderDelayed.tlsf,REALIZABLE,51,381
SliderScored.tlsf,REALIZABLE,11,114
solitary-real.tlsf,REALIZABLE,5,6
sort4-real.tlsf,REALIZABLE,208,107
SPIReadClk.tlsf,REALIZABLE,3,3
SPIReadManag.tlsf,REALIZABLE,18,46
SPIReadSdi.tlsf,REALIZABLE,6,4
SPI.tlsf,REALIZABLE,33,113
SPIWriteClk.tlsf,REALIZABLE,5,7
SPIWriteManag.tlsf,REALIZABLE,8,12
SPIWriteSdi.tlsf,REALIZABLE,12,26
square5x5-real.tlsf,REALIZABLE,53,122
storage-GF-64-real.tlsf,REALIZABLE,9,95
tasks-real.tlsf,REALIZABLE,11,23
taxi-service-real.tlsf,REALIZABLE,2225,370
test2_f2774e0b.tlsf,REALIZABLE,2,2
test3_efe2feaf.tlsf,REALIZABLE,2,2
test5_6cbc6174.tlsf,REALIZABLE,8,34
test6_0f5381e9.tlsf,REALIZABLE,12,34
test7_2c5b09da.tlsf,REALIZABLE,13,127
test_f3987563.tlsf,REALIZABLE,1,2
thermostat-F-real.tlsf,REALIZABLE,12,12
thermostat-GF-real.tlsf,REALIZABLE,701,7116
Timer_a50cadd7.tlsf,REALIZABLE,1,1
tmp_13cfc6f2.tlsf,REALIZABLE,84,11951
TorcsAccelerating.tlsf,REALIZABLE,1,1
TorcsGearing.tlsf,REALIZABLE,4,4
TorcsSimple.tlsf,REALIZABLE,6,3
TorcsSteeringImproved.tlsf,REALIZABLE,4,12
TorcsSteeringSimple.tlsf,REALIZABLE,9,14
TorcsSteeringSmart.tlsf,REALIZABLE,40,226
TwoCounters3.tlsf,REALIZABLE,1,13
TwoCounters4.tlsf,REALIZABLE,101,51
TwoCountersRefinedRefined.tlsf,REALIZABLE,15,28
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,1,1
unordered-visits-real.tlsf,REALIZABLE,108,1541
Warnlight_2d1010f8.tlsf,REALIZABLE,6,253
Window_235467da.tlsf,REALIZABLE,8,101
Window2_54e1f7d2.tlsf,REALIZABLE,1,1
Window2_6479ef9a.tlsf,REALIZABLE,5,90
Window2_9cac58d3.tlsf,REALIZABLE,1,1
Window2_aeb1d897.tlsf,REALIZABLE,5,207
Window2Min_88c5c1c3.tlsf,REALIZABLE,1,2
Window_42dc4fff.tlsf,REALIZABLE,4,96
Window_54e1f7d2.tlsf,REALIZABLE,9,101
WindowMin_a5f99bc6.tlsf,REALIZABLE,1,3
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,21,43
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,129,386
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,652,2181
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,317,8498
Zoo0.tlsf,REALIZABLE,7,26
Zoo10.tlsf,REALIZABLE,7,20
Zoo5.tlsf,REALIZABLE,7,21


==> data/output_csvs/pairwise_aiger_size_Semml_SemmlTac.csv <==
name,status_gt,size_Semml,size_SemmlTac
01.tlsf,REALIZABLE,45,68
02.tlsf,REALIZABLE,4,10
03.tlsf,REALIZABLE,5,11
05.tlsf,REALIZABLE,6,3
06.tlsf,REALIZABLE,5,3
07.tlsf,REALIZABLE,5,11
08.tlsf,REALIZABLE,5,11
09.tlsf,REALIZABLE,6,12
10.tlsf,REALIZABLE,5,3
11.tlsf,REALIZABLE,6,3
12.tlsf,REALIZABLE,6,12
13.tlsf,REALIZABLE,5,3
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,18,35
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,73,280
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,443,1022
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,960,4466
ActionConverter.tlsf,REALIZABLE,5,5
Alarm_06e9cad4.tlsf,REALIZABLE,380,3770
Alarm_2d1010f8.tlsf,REALIZABLE,2,14
Alarm_68c86764.tlsf,REALIZABLE,782,9288
Alarm_70523fbe.tlsf,REALIZABLE,1481,3483
Alarm_88c5c1c3.tlsf,REALIZABLE,1,1
Alarm_9cac58d3.tlsf,REALIZABLE,1,1
Alarm_a5f99bc6.tlsf,REALIZABLE,2723,98603
Alarm_f2774e0b.tlsf,REALIZABLE,1296,3272
AlarmMin_efe2feaf.tlsf,REALIZABLE,1,2
AllHeating_d6376bf9.tlsf,REALIZABLE,9,15
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,2237,10987
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,21,36
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,169,279
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,767,1157
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,1890,3251
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,3673,9849
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,7738,23992
amba_decomposed_decode.tlsf,REALIZABLE,3,4
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,96,157
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,106,138
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,125,161
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,129,166
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,196,196
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,155,237
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,141,265
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,249,304
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,10,15
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,20,27
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,22,41
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,43,66
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,51,62
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,57,93
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,66,89
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,102,114
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,88,4186
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,117,3302
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,130,6999
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,17,27
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,29,26
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,38,46
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,40,78
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,55,107
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,61,428
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,76,423
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,77,1353
amba_decomposed_shift.tlsf,REALIZABLE,5,5
amba_decomposed_tburst4.tlsf,REALIZABLE,40,75
amba_decomposed_tincr.tlsf,REALIZABLE,15,116
amba_decomposed_tsingle.tlsf,REALIZABLE,18,28
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,6,16
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,85,162
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,802,1307
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,2951,11324
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,13049,84974
arbiter_pb_1_pe_.tlsf,REALIZABLE,1,2
arbiter_pb_2_pe_.tlsf,REALIZABLE,13,56
arbiter_pb_3_pe_.tlsf,REALIZABLE,116,327
arbiter_pb_4_pe_.tlsf,REALIZABLE,307,1518
arbiter_pb_5_pe_.tlsf,REALIZABLE,856,5904
arbiter_pb_6_pe_.tlsf,REALIZABLE,1822,28346
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,10,10
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,45,91
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,86,338
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,220,1136
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,237,3658
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,290,11496
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,2,18
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,22,341
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,896,5592
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,9730,81546
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,105540,975813
arbiter-with-failure-real.tlsf,REALIZABLE,1,42
Automata16S.tlsf,REALIZABLE,61,103
Automata.tlsf,REALIZABLE,45,51
batch-arbiter-real.tlsf,REALIZABLE,9,99
box-limited-real.tlsf,REALIZABLE,1,8
box-real.tlsf,REALIZABLE,10,42
buffer-storage-real.tlsf,REALIZABLE,1,18
Button.tlsf,REALIZABLE,1,1
chain-simple-10-real.tlsf,REALIZABLE,19,557
chain-simple-20-real.tlsf,REALIZABLE,22,1111
chain-simple-30-real.tlsf,REALIZABLE,24,1672
chain-simple-40-real.tlsf,REALIZABLE,28,2014
chain-simple-50-real.tlsf,REALIZABLE,26,3131
chain-simple-5-real.tlsf,REALIZABLE,15,345
chain-simple-60-real.tlsf,REALIZABLE,32,3029
chain-simple-param-70-real.tlsf,REALIZABLE,15,196
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,1,1
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3,9
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,1,1
chomp_pb_2_2_pe_.tlsf,REALIZABLE,44,59
chomp_pb_2_3_pe_.tlsf,REALIZABLE,120,182
chomp_pb_2_4_pe_.tlsf,REALIZABLE,159,247
chomp_pb_2_5_pe_.tlsf,REALIZABLE,282,369
chomp_pb_2_6_pe_.tlsf,REALIZABLE,448,530
chomp_pb_3_2_pe_.tlsf,REALIZABLE,94,153
chomp_pb_3_3_pe_.tlsf,REALIZABLE,125,167
chomp_pb_3_4_pe_.tlsf,REALIZABLE,346,312
chomp_pb_3_5_pe_.tlsf,REALIZABLE,821,987
chomp_pb_4_2_pe_.tlsf,REALIZABLE,220,234
chomp_pb_4_3_pe_.tlsf,REALIZABLE,370,444
chomp_pb_4_4_pe_.tlsf,REALIZABLE,290,399
Cockpitboard_efe2feaf.tlsf,REALIZABLE,8,8
Cockpitboard.tlsf,REALIZABLE,8,8
Coffee_06e9cad4.tlsf,REALIZABLE,51,496
Coffee_235467da.tlsf,REALIZABLE,18,148
Coffee_2c5b09da.tlsf,REALIZABLE,14,26
Coffee_6479ef9a.tlsf,REALIZABLE,57,331
Coffee_d6376bf9.tlsf,REALIZABLE,44,257
Coffee_efe2feaf.tlsf,REALIZABLE,18,124
CoffeeMin_88f351a6.tlsf,REALIZABLE,1,3
CoffeMachine_974f4a68.tlsf,REALIZABLE,29,74
collector_v1_pb_3_pe_.tlsf,REALIZABLE,35,49
collector_v1_pb_5_pe_.tlsf,REALIZABLE,100,1097
collector_v1_pb_7_pe_.tlsf,REALIZABLE,432,17266
collector_v2_pb_3_pe_.tlsf,REALIZABLE,10,52
collector_v2_pb_5_pe_.tlsf,REALIZABLE,28,1731
collector_v2_pb_7_pe_.tlsf,REALIZABLE,46,29747
collector_v3_pb_10_pe_.tlsf,REALIZABLE,12,4
collector_v3_pb_11_pe_.tlsf,REALIZABLE,13,4
collector_v3_pb_12_pe_.tlsf,REALIZABLE,14,4
collector_v3_pb_13_pe_.tlsf,REALIZABLE,15,4
collector_v3_pb_3_pe_.tlsf,REALIZABLE,5,4
collector_v3_pb_5_pe_.tlsf,REALIZABLE,7,4
collector_v3_pb_7_pe_.tlsf,REALIZABLE,9,4
collector_v3_pb_9_pe_.tlsf,REALIZABLE,11,4
Core_solved_974f4a68.tlsf,REALIZABLE,15,87
diagonal-real.tlsf,REALIZABLE,8,13
Door_2d1010f8.tlsf,REALIZABLE,14,18
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,1,16
elevator-paper-real.tlsf,REALIZABLE,7,157
EnemeyModule.tlsf,REALIZABLE,3,3
EscalatorBidirectionalInit.tlsf,REALIZABLE,51,68
EscalatorBidirectional.tlsf,REALIZABLE,31,63
EscalatorCountingInit.tlsf,REALIZABLE,15,19
EscalatorCounting.tlsf,REALIZABLE,9,17
EscalatorNonCounting.tlsf,REALIZABLE,4,4
EscalatorNonReactive.tlsf,REALIZABLE,1,1
EscalatorSmart.tlsf,REALIZABLE,25,28
evasion-real.tlsf,REALIZABLE,9,329
example10a_pb_1_pe_.tlsf,REALIZABLE,15,23
example10a_pb_2_pe_.tlsf,REALIZABLE,56,84
example10_pb_1_pe_.tlsf,REALIZABLE,1,5
example10_pb_2_pe_.tlsf,REALIZABLE,15,10
Example1_d6376bf9.tlsf,REALIZABLE,1,2
example7a_pb_1_pe_.tlsf,REALIZABLE,1,1
example7a_pb_2_pe_.tlsf,REALIZABLE,14,12
example7_pb_1_pe_.tlsf,REALIZABLE,1,1
example7_pb_2_pe_.tlsf,REALIZABLE,2,3
example8_pb_1_pe_.tlsf,REALIZABLE,3,7
example8_pb_2_pe_.tlsf,REALIZABLE,10,19
example9_pb_1_pe_.tlsf,REALIZABLE,5,11
example9_pb_2_pe_.tlsf,REALIZABLE,15,32
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,11,14
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,40,43
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,31,62
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,34,93
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,40,126
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,52,120
f-real-real.tlsf,REALIZABLE,5,1389
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,22528,31416
Gamelogic.tlsf,REALIZABLE,25,20
GamemodeChooser.tlsf,REALIZABLE,27,2
Gamemodule.tlsf,REALIZABLE,7,15
gf-real-real.tlsf,REALIZABLE,1,104
g-real-real.tlsf,REALIZABLE,14,118
Heating_235467da.tlsf,REALIZABLE,6,9
Heating_974f4a68.tlsf,REALIZABLE,18,42
Heating_b02056d6.tlsf,REALIZABLE,9,7
Heating_b209ff21.tlsf,REALIZABLE,6,9
HeatingMin_d6c5ac79.tlsf,REALIZABLE,1,2
heim-buechi-real.tlsf,REALIZABLE,18,589
heim-double-x-real.tlsf,REALIZABLE,14,150
helipad-real.tlsf,REALIZABLE,353,5075
Increment.tlsf,REALIZABLE,1,1
infinite-race-real.tlsf,REALIZABLE,3,50
infinite-race-unequal-1-real.tlsf,REALIZABLE,15,264
KitchenTimerV0.tlsf,REALIZABLE,2,2
KitchenTimerV10.tlsf,REALIZABLE,872,1418
KitchenTimerV1.tlsf,REALIZABLE,2,30
KitchenTimerV2.tlsf,REALIZABLE,2,4
KitchenTimerV3.tlsf,REALIZABLE,2,7
KitchenTimerV4.tlsf,REALIZABLE,2,6
KitchenTimerV5.tlsf,REALIZABLE,1208,1298
KitchenTimerV6.tlsf,REALIZABLE,821,1566
KitchenTimerV7.tlsf,REALIZABLE,774,1458
KitchenTimerV8.tlsf,REALIZABLE,843,1635
KitchenTimerV9.tlsf,REALIZABLE,911,1846
LampController_974f4a68.tlsf,REALIZABLE,7,36
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,2,31
LedMatrix.tlsf,REALIZABLE,86,406
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,15,87
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,169,320
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,77,421
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,772,1893
lift_pb_2_pe_.tlsf,REALIZABLE,12,56
lift_pb_3_pe_.tlsf,REALIZABLE,82,318
lift_pb_4_pe_.tlsf,REALIZABLE,270,1799
lift_pb_5_pe_.tlsf,REALIZABLE,1120,8871
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,17,62
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,142,431
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,493,2457
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,1495,9935
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,13,52
Light_d65ed84e.tlsf,REALIZABLE,29,172
Lights_06e9cad4.tlsf,REALIZABLE,17,100
Lights2_06e9cad4.tlsf,REALIZABLE,330,1622
Lights2_0f5381e9.tlsf,REALIZABLE,249,1197
Lights2_2c5b09da.tlsf,REALIZABLE,63,104
Lights2_9cac58d3.tlsf,REALIZABLE,303,1380
Lights2_b02056d6.tlsf,REALIZABLE,519,1414
Lights_2c5b09da.tlsf,REALIZABLE,6,14
Lights2_f3987563.tlsf,REALIZABLE,609,1026
Lights2Min_9cbf2546.tlsf,REALIZABLE,1,17
Lights3_06e9cad4.tlsf,REALIZABLE,39,262
Lights3_235467da.tlsf,REALIZABLE,17,286
Lights3_2c5b09da.tlsf,REALIZABLE,21,23
Lights3_3916ec59.tlsf,REALIZABLE,11,249
Lights_3461125b.tlsf,REALIZABLE,25,118
Lights3_6bea956e.tlsf,REALIZABLE,22,251
Lights3_f1477cc5.tlsf,REALIZABLE,38,267
Lights3Min_6479ef9a.tlsf,REALIZABLE,10,8
Lights_9cac58d3.tlsf,REALIZABLE,18,124
Lights_b0840146.tlsf,REALIZABLE,18,102
Lights_f3987563.tlsf,REALIZABLE,40,110
LightsMin_6bea956e.tlsf,REALIZABLE,7,13
LightsTotal_06e9cad4.tlsf,REALIZABLE,349,5966
LightsTotal_9cbf2546.tlsf,REALIZABLE,699,6349
LightsTotal_d65ed84e.tlsf,REALIZABLE,212,5927
lilydemo03.tlsf,REALIZABLE,2,23
lilydemo04.tlsf,REALIZABLE,7,22
lilydemo05.tlsf,REALIZABLE,4,42
lilydemo06.tlsf,REALIZABLE,13,53
lilydemo07.tlsf,REALIZABLE,4,32
lilydemo08.tlsf,REALIZABLE,1,1
lilydemo09.tlsf,REALIZABLE,6,6
lilydemo10.tlsf,REALIZABLE,1,1
lilydemo12.tlsf,REALIZABLE,1,1
lilydemo13.tlsf,REALIZABLE,1,2
lilydemo14.tlsf,REALIZABLE,2,2
lilydemo15.tlsf,REALIZABLE,9,28
lilydemo16.tlsf,REALIZABLE,74,315
lilydemo17.tlsf,REALIZABLE,4,4
lilydemo18.tlsf,REALIZABLE,8,5
lilydemo19.tlsf,REALIZABLE,8,10
lilydemo20.tlsf,REALIZABLE,12,7
lilydemo21.tlsf,REALIZABLE,27,926
lilydemo22.tlsf,REALIZABLE,7,94
lilydemo23.tlsf,REALIZABLE,3,17
load_balancer_pb_2_pe_.tlsf,REALIZABLE,8,33
load_balancer_pb_3_pe_.tlsf,REALIZABLE,26,96
load_balancer_pb_4_pe_.tlsf,REALIZABLE,71,236
load_balancer_pb_5_pe_.tlsf,REALIZABLE,210,552
load_balancer_pb_6_pe_.tlsf,REALIZABLE,703,1603
load_balancer_pb_7_pe_.tlsf,REALIZABLE,591,4350
load_balancer_pb_8_pe_.tlsf,REALIZABLE,2179,12571
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,6,50
ltl2dba01.tlsf,REALIZABLE,8,5
ltl2dba02.tlsf,REALIZABLE,83,107
ltl2dba03.tlsf,REALIZABLE,10,18
ltl2dba04.tlsf,REALIZABLE,9,7
ltl2dba05.tlsf,REALIZABLE,20,22
ltl2dba06.tlsf,REALIZABLE,18,20
ltl2dba07.tlsf,REALIZABLE,46,332
ltl2dba08.tlsf,REALIZABLE,28,23
ltl2dba09.tlsf,REALIZABLE,3,3
ltl2dba10.tlsf,REALIZABLE,4,3
ltl2dba11.tlsf,REALIZABLE,4,11
ltl2dba12.tlsf,REALIZABLE,11,8
ltl2dba13.tlsf,REALIZABLE,9,22
ltl2dba14.tlsf,REALIZABLE,8,7
ltl2dba15.tlsf,REALIZABLE,2,2
ltl2dba16.tlsf,REALIZABLE,11,11
ltl2dba17.tlsf,REALIZABLE,25,46
ltl2dba18.tlsf,REALIZABLE,8,18
ltl2dba19.tlsf,REALIZABLE,16,52
ltl2dba20.tlsf,REALIZABLE,21,47
ltl2dba21.tlsf,REALIZABLE,45,96
ltl2dba22.tlsf,REALIZABLE,3,2
ltl2dba23.tlsf,REALIZABLE,7,6
ltl2dba25.tlsf,REALIZABLE,9,7
ltl2dba26.tlsf,REALIZABLE,10,9
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,50,299
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,24,32
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,25,32
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,22,33
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,32,53
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,33,53
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,32,65
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,8,4
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,39,66
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,34,76
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,10,8
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,14,17
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,17,22
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,40,160
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,16,21
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,16,18
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,20,26
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,26,31
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,11,9
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,27,76
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,81,648
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,135,3006
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,283,11739
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,423,72382
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,68,238
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,84,350
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,104,167
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,116,1119
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,5,5
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,11,5
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,20,15
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,28,23
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,36,52
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,44,37
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,52,52
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,60,362
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,11,9
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,22,37
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,33,172
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,44,1006
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,55,4261
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,66,16537
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,17,20
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,51,94
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,90,486
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,227,2764
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,497,12068
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,6,5
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,8,4
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,17,16
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,26,71
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,39,260
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,48,993
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,71,3860
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,85,16594
ltl2dpa01.tlsf,REALIZABLE,3,2
ltl2dpa02.tlsf,REALIZABLE,4,4
ltl2dpa03.tlsf,REALIZABLE,22,25
ltl2dpa04.tlsf,REALIZABLE,4,4
ltl2dpa05.tlsf,REALIZABLE,2,2
ltl2dpa06.tlsf,REALIZABLE,5,2
ltl2dpa07.tlsf,REALIZABLE,5,4
ltl2dpa08.tlsf,REALIZABLE,8,5
ltl2dpa09.tlsf,REALIZABLE,5,4
ltl2dpa10.tlsf,REALIZABLE,10,11
ltl2dpa11.tlsf,REALIZABLE,6,6
ltl2dpa12.tlsf,REALIZABLE,7,4
ltl2dpa13.tlsf,REALIZABLE,21,18
ltl2dpa14.tlsf,REALIZABLE,3,2
ltl2dpa15.tlsf,REALIZABLE,5,5
ltl2dpa16.tlsf,REALIZABLE,11,13
ltl2dpa17.tlsf,REALIZABLE,6,6
ltl2dpa18.tlsf,REALIZABLE,6,7
ltl2dpa19.tlsf,REALIZABLE,29,22
ltl2dpa20.tlsf,REALIZABLE,9,8
ltl2dpa22.tlsf,REALIZABLE,36,145
ltl2dpa23.tlsf,REALIZABLE,2,2
ltl2dpa24.tlsf,REALIZABLE,2,6
ModdifiedLedMatrix5X.tlsf,REALIZABLE,43,50
Morning2_4d4ca5c4.tlsf,REALIZABLE,1,1
Morning2_9cac58d3.tlsf,REALIZABLE,1,1
Morning2Min_6cbc6174.tlsf,REALIZABLE,1,1
Morning_88c5c1c3.tlsf,REALIZABLE,173,3172
Morning_9cac58d3.tlsf,REALIZABLE,31,12554
MorningMin_d6c5ac79.tlsf,REALIZABLE,12,8
MusicAppFeedback.tlsf,REALIZABLE,30,39
MusicAppMotivating.tlsf,REALIZABLE,53,72
MusicAppSimple.tlsf,REALIZABLE,2,20
mux_pb_10_pe_.tlsf,REALIZABLE,30,774
mux_pb_12_pe_.tlsf,REALIZABLE,35,2545
mux_pb_16_pe_.tlsf,REALIZABLE,46,41826
mux_pb_8_pe_.tlsf,REALIZABLE,22,338
narylatch_pb_10_pe_.tlsf,REALIZABLE,41,5238
narylatch_pb_11_pe_.tlsf,REALIZABLE,45,10254
narylatch_pb_8_pe_.tlsf,REALIZABLE,50,1514
OneCounterInRangeA3.tlsf,REALIZABLE,8,2
OneCounter.tlsf,REALIZABLE,34,267
ordered-visits-choice-real.tlsf,REALIZABLE,1,15
ordered-visits-real.tlsf,REALIZABLE,9,89
package-delivery-real.tlsf,REALIZABLE,88,8830
PlugController_fa4d4ce3.tlsf,REALIZABLE,9,37
precise-reachability-real.tlsf,REALIZABLE,1,147
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,5222,35526
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,43,122
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,47,143
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,8,3
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,21
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,19,23
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,17,41
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,30,53
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,26,64
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,34,74
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,29,98
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,40,102
Radarboard.tlsf,REALIZABLE,7,7
RegManager.tlsf,REALIZABLE,1,1
reversible-lane-r-real.tlsf,REALIZABLE,287,1032
robot_analyze_samples_v1-real.tlsf,REALIZABLE,29,341
robot-cat-real-1d-real.tlsf,REALIZABLE,11,723
robot_collect_samples_v1-real.tlsf,REALIZABLE,20,224
robot_collect_samples_v2-real.tlsf,REALIZABLE,48,398
robot-grid-commute-1d-real.tlsf,REALIZABLE,24,385
robot-grid-commute-2d-real.tlsf,REALIZABLE,606,442
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,24,53
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,83,843
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,373,1686
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,106,348
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,1229,6848
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,97,429
robot-grid-reach-1d-real.tlsf,REALIZABLE,5,109
robot-grid-reach-2d-real.tlsf,REALIZABLE,32,767
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,6,156
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,410,3022
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,1,1
robot-tasks-real.tlsf,REALIZABLE,1,130
robot-to-target-unreal0.tlsf,REALIZABLE,1,1
RotationCalculator.tlsf,REALIZABLE,15,19
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,2,7
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,27,121
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,165,586
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,86,2076
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,225,5735
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,24650,99931
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,5,91
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,877,3138
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,10799,83566
Scoreboard.tlsf,REALIZABLE,5,5
SensorInit.tlsf,REALIZABLE,34,50
SensorPart.tlsf,REALIZABLE,33,30
SensorRegister.tlsf,REALIZABLE,1,1
SensorSelector.tlsf,REALIZABLE,9,2
SensorSubmodulChooser.tlsf,REALIZABLE,24,41
Sensor.tlsf,REALIZABLE,74,54
Shades2_235467da.tlsf,REALIZABLE,2,9
Shades2_42dc4fff.tlsf,REALIZABLE,15,17
Shades2_70523fbe.tlsf,REALIZABLE,2,9
Shades2_a5f99bc6.tlsf,REALIZABLE,7,7
Shades2Min_63831f8c.tlsf,REALIZABLE,1,2
Shades_6479ef9a.tlsf,REALIZABLE,8,9
Shades_974f4a68.tlsf,REALIZABLE,29,92
Shades_9cac58d3.tlsf,REALIZABLE,8,9
Shades_a02758ea.tlsf,REALIZABLE,7,7
ShadesMin_aeb1d897.tlsf,REALIZABLE,1,2
shift_pb_10_pe_.tlsf,REALIZABLE,1,1
shift_pb_12_pe_.tlsf,REALIZABLE,1,1
shift_pb_8_pe_.tlsf,REALIZABLE,1,1
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,1853,23326
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,12,36
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,540,664
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,1148,13540
SliderDefault.tlsf,REALIZABLE,7,28
SliderDelayed.tlsf,REALIZABLE,51,91
SliderScored.tlsf,REALIZABLE,11,49
solitary-real.tlsf,REALIZABLE,5,17
SPIPureNext.tlsf,REALIZABLE,124,204
SPIReadClk.tlsf,REALIZABLE,3,3
SPIReadManag.tlsf,REALIZABLE,18,25
SPIReadSdi.tlsf,REALIZABLE,6,2
SPI.tlsf,REALIZABLE,33,49
SPIWriteClk.tlsf,REALIZABLE,5,5
SPIWriteManag.tlsf,REALIZABLE,8,11
SPIWriteSdi.tlsf,REALIZABLE,12,2
square5x5-real.tlsf,REALIZABLE,53,544
storage-GF-64-real.tlsf,REALIZABLE,9,33
tasks-real.tlsf,REALIZABLE,11,56
taxi-service-real.tlsf,REALIZABLE,2225,9764
test2_f2774e0b.tlsf,REALIZABLE,2,2
test3_efe2feaf.tlsf,REALIZABLE,2,7
test5_6cbc6174.tlsf,REALIZABLE,8,19
test6_0f5381e9.tlsf,REALIZABLE,12,19
test7_2c5b09da.tlsf,REALIZABLE,13,72
test_f3987563.tlsf,REALIZABLE,1,6
thermostat-F-real.tlsf,REALIZABLE,12,2240
thermostat-GF-real.tlsf,REALIZABLE,701,9547
Timer_a50cadd7.tlsf,REALIZABLE,1,1
tmp_13cfc6f2.tlsf,REALIZABLE,84,295
TorcsAccelerating.tlsf,REALIZABLE,1,1
TorcsGearing.tlsf,REALIZABLE,4,11
TorcsSimple.tlsf,REALIZABLE,6,8
TorcsSteeringImproved.tlsf,REALIZABLE,4,25
TorcsSteeringSimple.tlsf,REALIZABLE,9,14
TorcsSteeringSmart.tlsf,REALIZABLE,40,94
TwoCounters3.tlsf,REALIZABLE,1,2
TwoCounters4.tlsf,REALIZABLE,101,82
TwoCountersRefinedRefined.tlsf,REALIZABLE,15,96
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,1,1
unordered-visits-real.tlsf,REALIZABLE,108,186
Warnlight_2d1010f8.tlsf,REALIZABLE,6,14
Window_235467da.tlsf,REALIZABLE,8,7
Window2_54e1f7d2.tlsf,REALIZABLE,1,1
Window2_6479ef9a.tlsf,REALIZABLE,5,12
Window2_9cac58d3.tlsf,REALIZABLE,1,1
Window2_aeb1d897.tlsf,REALIZABLE,5,25
Window2Min_88c5c1c3.tlsf,REALIZABLE,1,2
Window_42dc4fff.tlsf,REALIZABLE,4,7
Window_54e1f7d2.tlsf,REALIZABLE,9,7
WindowMin_a5f99bc6.tlsf,REALIZABLE,1,2
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,21,43
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,129,317
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,652,1111
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,317,1877
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,696,3265
Zoo0.tlsf,REALIZABLE,7,33
Zoo10.tlsf,REALIZABLE,7,24
Zoo5.tlsf,REALIZABLE,7,22


==> data/output_csvs/pairwise_aiger_size_Semml_Strix.csv <==
name,status_gt,size_Semml,size_Strix
01.tlsf,REALIZABLE,45,59
02.tlsf,REALIZABLE,4,5
03.tlsf,REALIZABLE,5,4
05.tlsf,REALIZABLE,6,6
06.tlsf,REALIZABLE,5,4
07.tlsf,REALIZABLE,5,4
08.tlsf,REALIZABLE,5,6
09.tlsf,REALIZABLE,6,6
10.tlsf,REALIZABLE,5,6
11.tlsf,REALIZABLE,6,6
12.tlsf,REALIZABLE,6,4
13.tlsf,REALIZABLE,5,4
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,18,17
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,73,82
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,443,323
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,960,787
ActionConverter.tlsf,REALIZABLE,5,5
Alarm_06e9cad4.tlsf,REALIZABLE,380,1
Alarm_2d1010f8.tlsf,REALIZABLE,2,12
Alarm_68c86764.tlsf,REALIZABLE,782,1
Alarm_70523fbe.tlsf,REALIZABLE,1481,215
Alarm_88c5c1c3.tlsf,REALIZABLE,1,1
Alarm_9cac58d3.tlsf,REALIZABLE,1,1
Alarm_a5f99bc6.tlsf,REALIZABLE,2723,1
Alarm_f2774e0b.tlsf,REALIZABLE,1296,215
AlarmMin_efe2feaf.tlsf,REALIZABLE,1,1
AllHeating_d6376bf9.tlsf,REALIZABLE,9,1
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,2237,1241
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,83743,13039
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,52620,3835
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,21,18
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,169,171
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,767,456
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,1890,899
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,3673,1219
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,7738,1519
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,16123,2133
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,28769,2971
amba_decomposed_decode.tlsf,REALIZABLE,3,3
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,96,107
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,106,113
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,125,186
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,129,207
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,196,228
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,155,312
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,141,315
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,10,9
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,20,26
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,22,25
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,43,49
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,51,55
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,57,66
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,66,67
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,102,101
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,88,94
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,117,96
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,130,93
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,112,131
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,17,29
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,29,26
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,38,34
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,40,43
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,55,49
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,61,73
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,76,67
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,77,72
amba_decomposed_shift.tlsf,REALIZABLE,5,5
amba_decomposed_tburst4.tlsf,REALIZABLE,40,39
amba_decomposed_tincr.tlsf,REALIZABLE,15,23
amba_decomposed_tsingle.tlsf,REALIZABLE,18,15
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,22587,3930
amba_gr_pb_2_pe_.tlsf,REALIZABLE,24102,4182
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,6,11
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,85,69
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,802,594
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,2951,2293
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,13049,6379
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,60468,8940
arbiter_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_pb_2_pe_.tlsf,REALIZABLE,13,13
arbiter_pb_3_pe_.tlsf,REALIZABLE,116,105
arbiter_pb_4_pe_.tlsf,REALIZABLE,307,391
arbiter_pb_5_pe_.tlsf,REALIZABLE,856,878
arbiter_pb_6_pe_.tlsf,REALIZABLE,1822,2211
arbiter_pb_7_pe_.tlsf,REALIZABLE,4152,3959
arbiter_pb_8_pe_.tlsf,REALIZABLE,9065,5899
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,10,8
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,45,20
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,86,28
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,220,48
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,237,66
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,290,78
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,2,2
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,22,23
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,896,548
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,9730,2571
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,105540,13170
arbiter-with-failure-real.tlsf,REALIZABLE,1,27
Automata16S.tlsf,REALIZABLE,61,60
Automata.tlsf,REALIZABLE,45,41
batch-arbiter-real.tlsf,REALIZABLE,9,8
box-limited-real.tlsf,REALIZABLE,1,5
box-real.tlsf,REALIZABLE,10,14
buffer-storage-real.tlsf,REALIZABLE,1,12
Button.tlsf,REALIZABLE,1,1
chain-4-real.tlsf,REALIZABLE,49,54
chain-5-real.tlsf,REALIZABLE,73,63
chain-simple-10-real.tlsf,REALIZABLE,19,19
chain-simple-20-real.tlsf,REALIZABLE,22,23
chain-simple-30-real.tlsf,REALIZABLE,24,28
chain-simple-40-real.tlsf,REALIZABLE,28,30
chain-simple-50-real.tlsf,REALIZABLE,26,26
chain-simple-5-real.tlsf,REALIZABLE,15,15
chain-simple-60-real.tlsf,REALIZABLE,32,31
chain-simple-70-real.tlsf,REALIZABLE,36,38
chain-simple-param-70-real.tlsf,REALIZABLE,15,15
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,1,1
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3,1
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,1,1
chomp_pb_2_2_pe_.tlsf,REALIZABLE,44,43
chomp_pb_2_3_pe_.tlsf,REALIZABLE,120,97
chomp_pb_2_4_pe_.tlsf,REALIZABLE,159,164
chomp_pb_2_5_pe_.tlsf,REALIZABLE,282,257
chomp_pb_2_6_pe_.tlsf,REALIZABLE,448,313
chomp_pb_3_2_pe_.tlsf,REALIZABLE,94,98
chomp_pb_3_3_pe_.tlsf,REALIZABLE,125,107
chomp_pb_3_4_pe_.tlsf,REALIZABLE,346,251
chomp_pb_4_2_pe_.tlsf,REALIZABLE,220,160
chomp_pb_4_3_pe_.tlsf,REALIZABLE,370,226
Cockpitboard_efe2feaf.tlsf,REALIZABLE,8,8
Cockpitboard.tlsf,REALIZABLE,8,8
Coffee_06e9cad4.tlsf,REALIZABLE,51,179
Coffee_235467da.tlsf,REALIZABLE,18,57
Coffee_2c5b09da.tlsf,REALIZABLE,14,14
Coffee_6479ef9a.tlsf,REALIZABLE,57,142
Coffee_d6376bf9.tlsf,REALIZABLE,44,115
Coffee_efe2feaf.tlsf,REALIZABLE,18,57
CoffeeMin_88f351a6.tlsf,REALIZABLE,1,1
CoffeMachine_974f4a68.tlsf,REALIZABLE,29,134
collector_v1_pb_11_pe_.tlsf,REALIZABLE,9502,375
collector_v1_pb_12_pe_.tlsf,REALIZABLE,10686,502
collector_v1_pb_3_pe_.tlsf,REALIZABLE,35,29
collector_v1_pb_5_pe_.tlsf,REALIZABLE,100,62
collector_v1_pb_7_pe_.tlsf,REALIZABLE,432,105
collector_v1_pb_9_pe_.tlsf,REALIZABLE,1407,229
collector_v2_pb_10_pe_.tlsf,REALIZABLE,67,48
collector_v2_pb_11_pe_.tlsf,REALIZABLE,142,389
collector_v2_pb_12_pe_.tlsf,REALIZABLE,114,353
collector_v2_pb_3_pe_.tlsf,REALIZABLE,10,12
collector_v2_pb_5_pe_.tlsf,REALIZABLE,28,24
collector_v2_pb_7_pe_.tlsf,REALIZABLE,46,35
collector_v2_pb_9_pe_.tlsf,REALIZABLE,59,52
collector_v3_pb_10_pe_.tlsf,REALIZABLE,12,16
collector_v3_pb_11_pe_.tlsf,REALIZABLE,13,17
collector_v3_pb_3_pe_.tlsf,REALIZABLE,5,9
collector_v3_pb_5_pe_.tlsf,REALIZABLE,7,11
collector_v3_pb_7_pe_.tlsf,REALIZABLE,9,13
collector_v3_pb_9_pe_.tlsf,REALIZABLE,11,15
Core_solved_974f4a68.tlsf,REALIZABLE,15,52
diagonal-real.tlsf,REALIZABLE,8,9
Door_2d1010f8.tlsf,REALIZABLE,14,20
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,1,12
elevator-paper-real.tlsf,REALIZABLE,7,26
EnemeyModule.tlsf,REALIZABLE,3,3
EscalatorBidirectionalInit.tlsf,REALIZABLE,51,43
EscalatorBidirectional.tlsf,REALIZABLE,31,39
EscalatorCountingInit.tlsf,REALIZABLE,15,16
EscalatorCounting.tlsf,REALIZABLE,9,9
EscalatorNonCounting.tlsf,REALIZABLE,4,4
EscalatorNonReactive.tlsf,REALIZABLE,1,1
EscalatorSmart.tlsf,REALIZABLE,25,38
evasion-real.tlsf,REALIZABLE,9,14
example10a_pb_1_pe_.tlsf,REALIZABLE,15,20
example10a_pb_2_pe_.tlsf,REALIZABLE,56,50
example10_pb_1_pe_.tlsf,REALIZABLE,1,1
example10_pb_2_pe_.tlsf,REALIZABLE,15,18
Example1_d6376bf9.tlsf,REALIZABLE,1,1
example7a_pb_1_pe_.tlsf,REALIZABLE,1,1
example7a_pb_2_pe_.tlsf,REALIZABLE,14,22
example7_pb_1_pe_.tlsf,REALIZABLE,1,1
example7_pb_2_pe_.tlsf,REALIZABLE,2,2
example8_pb_1_pe_.tlsf,REALIZABLE,3,3
example8_pb_2_pe_.tlsf,REALIZABLE,10,4
example9_pb_1_pe_.tlsf,REALIZABLE,5,9
example9_pb_2_pe_.tlsf,REALIZABLE,15,17
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,1,1
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,1,1
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,1,1
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,1,1
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,11,9
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,40,35
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,31,29
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,34,38
f-real-real.tlsf,REALIZABLE,5,12
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,22528,13490
Gamelogic.tlsf,REALIZABLE,25,25
GamemodeChooser.tlsf,REALIZABLE,27,33
Gamemodule.tlsf,REALIZABLE,7,13
gf-real-real.tlsf,REALIZABLE,1,2
g-real-real.tlsf,REALIZABLE,14,14
Heating_235467da.tlsf,REALIZABLE,6,1
Heating_974f4a68.tlsf,REALIZABLE,18,21
Heating_b02056d6.tlsf,REALIZABLE,9,1
Heating_b209ff21.tlsf,REALIZABLE,6,1
HeatingMin_d6c5ac79.tlsf,REALIZABLE,1,1
heim-buechi-real.tlsf,REALIZABLE,18,18
heim-double-x-real.tlsf,REALIZABLE,14,18
helipad-real.tlsf,REALIZABLE,353,743
Increment.tlsf,REALIZABLE,1,1
infinite-race-real.tlsf,REALIZABLE,3,3
infinite-race-unequal-1-real.tlsf,REALIZABLE,15,14
items_processing-real.tlsf,REALIZABLE,74,252
KitchenTimerV0.tlsf,REALIZABLE,2,2
KitchenTimerV10.tlsf,REALIZABLE,872,577
KitchenTimerV1.tlsf,REALIZABLE,2,2
KitchenTimerV2.tlsf,REALIZABLE,2,2
KitchenTimerV3.tlsf,REALIZABLE,2,2
KitchenTimerV4.tlsf,REALIZABLE,2,2
KitchenTimerV5.tlsf,REALIZABLE,1208,638
KitchenTimerV6.tlsf,REALIZABLE,821,558
KitchenTimerV7.tlsf,REALIZABLE,774,561
KitchenTimerV8.tlsf,REALIZABLE,843,561
KitchenTimerV9.tlsf,REALIZABLE,911,626
LampController_974f4a68.tlsf,REALIZABLE,7,24
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,2,12
LedMatrix.tlsf,REALIZABLE,86,76
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,15,21
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,169,108
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,77,125
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,772,536
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,26878,3624
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,43188,3148
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,105631,4148
lift_pb_2_pe_.tlsf,REALIZABLE,12,20
lift_pb_3_pe_.tlsf,REALIZABLE,82,71
lift_pb_4_pe_.tlsf,REALIZABLE,270,259
lift_pb_5_pe_.tlsf,REALIZABLE,1120,762
lift_pb_6_pe_.tlsf,REALIZABLE,2564,1933
lift_pb_7_pe_.tlsf,REALIZABLE,25429,6600
lift_pb_8_pe_.tlsf,REALIZABLE,69784,9521
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,17,6
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,142,98
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,493,342
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,1495,1007
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,13,17
Light_d65ed84e.tlsf,REALIZABLE,29,71
Lights_06e9cad4.tlsf,REALIZABLE,17,55
Lights2_06e9cad4.tlsf,REALIZABLE,330,179
Lights2_0f5381e9.tlsf,REALIZABLE,249,256
Lights2_2c5b09da.tlsf,REALIZABLE,63,34
Lights2_9cac58d3.tlsf,REALIZABLE,303,306
Lights2_b02056d6.tlsf,REALIZABLE,519,323
Lights_2c5b09da.tlsf,REALIZABLE,6,13
Lights2_f3987563.tlsf,REALIZABLE,609,179
Lights2Min_9cbf2546.tlsf,REALIZABLE,1,3
Lights3_06e9cad4.tlsf,REALIZABLE,39,1
Lights3_235467da.tlsf,REALIZABLE,17,1
Lights3_2c5b09da.tlsf,REALIZABLE,21,21
Lights3_3916ec59.tlsf,REALIZABLE,11,1
Lights_3461125b.tlsf,REALIZABLE,25,61
Lights3_6bea956e.tlsf,REALIZABLE,22,1
Lights3_f1477cc5.tlsf,REALIZABLE,38,1
Lights3Min_6479ef9a.tlsf,REALIZABLE,10,1
Lights_9cac58d3.tlsf,REALIZABLE,18,61
Lights_b0840146.tlsf,REALIZABLE,18,48
Lights_f3987563.tlsf,REALIZABLE,40,55
LightsMin_6bea956e.tlsf,REALIZABLE,7,13
LightsTotal_06e9cad4.tlsf,REALIZABLE,349,321
LightsTotal_9cbf2546.tlsf,REALIZABLE,699,321
LightsTotal_d65ed84e.tlsf,REALIZABLE,212,277
lilydemo03.tlsf,REALIZABLE,2,2
lilydemo04.tlsf,REALIZABLE,7,10
lilydemo05.tlsf,REALIZABLE,4,11
lilydemo06.tlsf,REALIZABLE,13,12
lilydemo07.tlsf,REALIZABLE,4,11
lilydemo08.tlsf,REALIZABLE,1,1
lilydemo09.tlsf,REALIZABLE,6,7
lilydemo10.tlsf,REALIZABLE,1,1
lilydemo12.tlsf,REALIZABLE,1,1
lilydemo13.tlsf,REALIZABLE,1,1
lilydemo14.tlsf,REALIZABLE,2,2
lilydemo15.tlsf,REALIZABLE,9,17
lilydemo16.tlsf,REALIZABLE,74,112
lilydemo17.tlsf,REALIZABLE,4,6
lilydemo18.tlsf,REALIZABLE,8,8
lilydemo19.tlsf,REALIZABLE,8,8
lilydemo20.tlsf,REALIZABLE,12,1
lilydemo21.tlsf,REALIZABLE,27,27
lilydemo22.tlsf,REALIZABLE,7,16
lilydemo23.tlsf,REALIZABLE,3,3
load_balancer_pb_2_pe_.tlsf,REALIZABLE,8,26
load_balancer_pb_3_pe_.tlsf,REALIZABLE,26,87
load_balancer_pb_4_pe_.tlsf,REALIZABLE,71,230
load_balancer_pb_5_pe_.tlsf,REALIZABLE,210,578
load_balancer_pb_6_pe_.tlsf,REALIZABLE,703,1136
load_balancer_pb_7_pe_.tlsf,REALIZABLE,591,2614
load_balancer_pb_8_pe_.tlsf,REALIZABLE,2179,5133
load_balancer_pb_9_pe_.tlsf,REALIZABLE,52969,10813
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,6,23
ltl2dba01.tlsf,REALIZABLE,8,8
ltl2dba02.tlsf,REALIZABLE,83,95
ltl2dba03.tlsf,REALIZABLE,10,9
ltl2dba04.tlsf,REALIZABLE,9,11
ltl2dba05.tlsf,REALIZABLE,20,25
ltl2dba06.tlsf,REALIZABLE,18,20
ltl2dba07.tlsf,REALIZABLE,46,46
ltl2dba08.tlsf,REALIZABLE,28,24
ltl2dba09.tlsf,REALIZABLE,3,3
ltl2dba10.tlsf,REALIZABLE,4,4
ltl2dba11.tlsf,REALIZABLE,4,4
ltl2dba12.tlsf,REALIZABLE,11,13
ltl2dba13.tlsf,REALIZABLE,9,10
ltl2dba14.tlsf,REALIZABLE,8,10
ltl2dba15.tlsf,REALIZABLE,2,2
ltl2dba16.tlsf,REALIZABLE,11,11
ltl2dba17.tlsf,REALIZABLE,25,21
ltl2dba18.tlsf,REALIZABLE,8,8
ltl2dba19.tlsf,REALIZABLE,16,28
ltl2dba20.tlsf,REALIZABLE,21,17
ltl2dba21.tlsf,REALIZABLE,45,41
ltl2dba22.tlsf,REALIZABLE,3,3
ltl2dba23.tlsf,REALIZABLE,7,7
ltl2dba25.tlsf,REALIZABLE,9,10
ltl2dba26.tlsf,REALIZABLE,10,11
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,50,56
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,24,27
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,25,28
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,22,28
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,32,35
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,33,37
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,32,32
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,8,9
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,39,42
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,34,38
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,10,10
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,14,14
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,17,19
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,40,53
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,16,18
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,16,18
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,20,20
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,26,27
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,11,6
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,27,30
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,81,24
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,135,88
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,283,114
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,423,169
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,779,80
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,1176,238
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,68,50
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,84,64
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,104,69
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,116,79
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,5,5
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,11,13
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,20,22
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,28,25
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,36,36
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,44,31
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,52,45
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,60,46
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,99,30
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,121,36
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,11,6
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,22,9
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,33,12
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,44,15
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,55,18
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,66,21
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,76,24
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,88,27
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,29876,550
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,17,28
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,51,49
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,90,85
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,227,130
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,497,178
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,1508,219
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,4237,251
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,143,684
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,347,995
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,6,7
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,8,8
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,17,29
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,26,58
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,39,104
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,48,187
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,71,305
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,85,416
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,115,495
ltl2dpa01.tlsf,REALIZABLE,3,3
ltl2dpa02.tlsf,REALIZABLE,4,5
ltl2dpa03.tlsf,REALIZABLE,22,25
ltl2dpa04.tlsf,REALIZABLE,4,4
ltl2dpa05.tlsf,REALIZABLE,2,2
ltl2dpa06.tlsf,REALIZABLE,5,5
ltl2dpa07.tlsf,REALIZABLE,5,6
ltl2dpa08.tlsf,REALIZABLE,8,7
ltl2dpa09.tlsf,REALIZABLE,5,6
ltl2dpa10.tlsf,REALIZABLE,10,10
ltl2dpa11.tlsf,REALIZABLE,6,6
ltl2dpa12.tlsf,REALIZABLE,7,3
ltl2dpa13.tlsf,REALIZABLE,21,18
ltl2dpa14.tlsf,REALIZABLE,3,1
ltl2dpa15.tlsf,REALIZABLE,5,5
ltl2dpa16.tlsf,REALIZABLE,11,6
ltl2dpa17.tlsf,REALIZABLE,6,12
ltl2dpa18.tlsf,REALIZABLE,6,6
ltl2dpa19.tlsf,REALIZABLE,29,21
ltl2dpa20.tlsf,REALIZABLE,9,6
ltl2dpa22.tlsf,REALIZABLE,36,70
ltl2dpa23.tlsf,REALIZABLE,2,2
ltl2dpa24.tlsf,REALIZABLE,2,23
ModdifiedLedMatrix5X.tlsf,REALIZABLE,43,45
Morning2_4d4ca5c4.tlsf,REALIZABLE,1,1
Morning2_9cac58d3.tlsf,REALIZABLE,1,1
Morning2Min_6cbc6174.tlsf,REALIZABLE,1,1
Morning_88c5c1c3.tlsf,REALIZABLE,173,31
Morning_9cac58d3.tlsf,REALIZABLE,31,31
MorningMin_d6c5ac79.tlsf,REALIZABLE,12,15
MusicAppFeedback.tlsf,REALIZABLE,30,20
MusicAppMotivating.tlsf,REALIZABLE,53,54
MusicAppSimple.tlsf,REALIZABLE,2,9
mux_pb_10_pe_.tlsf,REALIZABLE,30,30
mux_pb_12_pe_.tlsf,REALIZABLE,35,35
mux_pb_16_pe_.tlsf,REALIZABLE,46,46
mux_pb_8_pe_.tlsf,REALIZABLE,22,22
narylatch_pb_10_pe_.tlsf,REALIZABLE,41,41
narylatch_pb_8_pe_.tlsf,REALIZABLE,50,33
OneCounterInRangeA3.tlsf,REALIZABLE,8,11
OneCounter.tlsf,REALIZABLE,34,61
ordered-visits-choice-real.tlsf,REALIZABLE,1,1
ordered-visits-real.tlsf,REALIZABLE,9,9
package-delivery-real.tlsf,REALIZABLE,88,41
PlugController_fa4d4ce3.tlsf,REALIZABLE,9,11
precise-reachability-real.tlsf,REALIZABLE,1,7
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,35726,3708
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,5222,2444
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,43,67
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,47,74
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,8,3
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,10
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,19,26
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,17,38
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,30,49
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,26,49
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,34,55
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,29,62
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,40,62
Radarboard.tlsf,REALIZABLE,7,7
RegManager.tlsf,REALIZABLE,1,1
reversible-lane-r-real.tlsf,REALIZABLE,287,300
robot_analyze_samples_v1-real.tlsf,REALIZABLE,29,31
robot-cat-real-1d-real.tlsf,REALIZABLE,11,17
robot-cat-real-2d-real.tlsf,REALIZABLE,740,6689
robot_collect_samples_v1-real.tlsf,REALIZABLE,20,43
robot_collect_samples_v2-real.tlsf,REALIZABLE,48,31
robot_collect_samples_v3-real.tlsf,REALIZABLE,45,54
robot_collect_samples_v4-real.tlsf,REALIZABLE,46,54
robot_deliver_products_1-real.tlsf,REALIZABLE,50,35
robot-grid-commute-1d-real.tlsf,REALIZABLE,24,112
robot-grid-commute-2d-real.tlsf,REALIZABLE,606,48
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,24,13
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,83,104
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,373,448
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,106,136
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,1229,1399
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,97,162
robot-grid-reach-1d-real.tlsf,REALIZABLE,5,8
robot-grid-reach-2d-real.tlsf,REALIZABLE,32,29
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,6,51
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,410,775
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,1,1
robot_running-real.tlsf,REALIZABLE,52,63
robot-tasks-real.tlsf,REALIZABLE,1,1
robot-to-target-charging-real.tlsf,REALIZABLE,21,21
RotationCalculator.tlsf,REALIZABLE,15,22
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,2,2
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,27,38
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,165,233
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,86,644
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,225,1521
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,407,3676
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,5,5
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,877,518
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,10799,4499
scheduler-real.tlsf,REALIZABLE,159,2444
Scoreboard.tlsf,REALIZABLE,5,5
SensorInit.tlsf,REALIZABLE,34,38
SensorPart.tlsf,REALIZABLE,33,33
SensorRegister.tlsf,REALIZABLE,1,1
SensorSelector.tlsf,REALIZABLE,9,17
SensorSubmodulChooser.tlsf,REALIZABLE,24,36
Sensor.tlsf,REALIZABLE,74,126
Shades2_235467da.tlsf,REALIZABLE,2,27
Shades2_42dc4fff.tlsf,REALIZABLE,15,1
Shades2_70523fbe.tlsf,REALIZABLE,2,16
Shades2_a5f99bc6.tlsf,REALIZABLE,7,27
Shades2Min_63831f8c.tlsf,REALIZABLE,1,1
Shades_6479ef9a.tlsf,REALIZABLE,8,27
Shades_974f4a68.tlsf,REALIZABLE,29,69
Shades_9cac58d3.tlsf,REALIZABLE,8,16
Shades_a02758ea.tlsf,REALIZABLE,7,27
ShadesMin_aeb1d897.tlsf,REALIZABLE,1,1
shift_pb_10_pe_.tlsf,REALIZABLE,1,1
shift_pb_12_pe_.tlsf,REALIZABLE,1,1
shift_pb_16_pe_.tlsf,REALIZABLE,1,1
shift_pb_8_pe_.tlsf,REALIZABLE,1,1
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,4269,2591
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,1853,1237
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,12,22
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,540,268
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,1148,683
SliderDefault.tlsf,REALIZABLE,7,26
SliderDelayed.tlsf,REALIZABLE,51,47
SliderScored.tlsf,REALIZABLE,11,31
solitary-real.tlsf,REALIZABLE,5,5
sort4-real.tlsf,REALIZABLE,208,1159
SPIPureNext.tlsf,REALIZABLE,124,68
SPIReadClk.tlsf,REALIZABLE,3,3
SPIReadManag.tlsf,REALIZABLE,18,30
SPIReadSdi.tlsf,REALIZABLE,6,7
SPI.tlsf,REALIZABLE,33,45
SPIWriteClk.tlsf,REALIZABLE,5,5
SPIWriteManag.tlsf,REALIZABLE,8,8
SPIWriteSdi.tlsf,REALIZABLE,12,14
square5x5-real.tlsf,REALIZABLE,53,36
storage-GF-64-real.tlsf,REALIZABLE,9,1
tasks-real.tlsf,REALIZABLE,11,10
taxi-service-real.tlsf,REALIZABLE,2225,1650
test2_f2774e0b.tlsf,REALIZABLE,2,2
test3_efe2feaf.tlsf,REALIZABLE,2,10
test5_6cbc6174.tlsf,REALIZABLE,8,15
test6_0f5381e9.tlsf,REALIZABLE,12,18
test7_2c5b09da.tlsf,REALIZABLE,13,44
test_f3987563.tlsf,REALIZABLE,1,6
thermostat-F-real.tlsf,REALIZABLE,12,12
thermostat-GF-real.tlsf,REALIZABLE,701,1663
Timer_a50cadd7.tlsf,REALIZABLE,1,1
tmp_13cfc6f2.tlsf,REALIZABLE,84,48
TorcsAccelerating.tlsf,REALIZABLE,1,1
TorcsGearing.tlsf,REALIZABLE,4,9
TorcsSimple.tlsf,REALIZABLE,6,8
TorcsSteeringImproved.tlsf,REALIZABLE,4,10
TorcsSteeringSimple.tlsf,REALIZABLE,9,13
TorcsSteeringSmart.tlsf,REALIZABLE,40,31
TwoCounters3.tlsf,REALIZABLE,1,1
TwoCounters4.tlsf,REALIZABLE,101,24
TwoCountersRefinedRefined.tlsf,REALIZABLE,15,58
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,1,1
unordered-visits-real.tlsf,REALIZABLE,108,31
Warnlight_2d1010f8.tlsf,REALIZABLE,6,16
Window_235467da.tlsf,REALIZABLE,8,1
Window2_54e1f7d2.tlsf,REALIZABLE,1,1
Window2_6479ef9a.tlsf,REALIZABLE,5,13
Window2_9cac58d3.tlsf,REALIZABLE,1,1
Window2_aeb1d897.tlsf,REALIZABLE,5,13
Window2Min_88c5c1c3.tlsf,REALIZABLE,1,1
Window_42dc4fff.tlsf,REALIZABLE,4,1
Window_54e1f7d2.tlsf,REALIZABLE,9,1
WindowMin_a5f99bc6.tlsf,REALIZABLE,1,1
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,21,20
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,129,93
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,652,177
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,317,230
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,696,319
Zoo0.tlsf,REALIZABLE,7,18
Zoo10.tlsf,REALIZABLE,7,17
Zoo5.tlsf,REALIZABLE,7,17


==> data/output_csvs/pairwise_aiger_time_Semml_Ltlsynt.csv <==
name,status_gt,time_Semml,time_Ltlsynt
01.tlsf,REALIZABLE,4.527016639709473,0.0533115863800048
02.tlsf,REALIZABLE,4.301729679107666,0.0919768810272216
03.tlsf,REALIZABLE,5.413830518722534,6.243690967559815
05.tlsf,REALIZABLE,7.28994870185852,1800.137850522995
06.tlsf,REALIZABLE,7.688894271850586,0.1723434925079345
07.tlsf,REALIZABLE,8.135069131851196,0.1956071853637695
08.tlsf,REALIZABLE,9.583894729614258,0.2500147819519043
09.tlsf,REALIZABLE,8.285792827606201,0.270235538482666
10.tlsf,REALIZABLE,7.699353933334351,0.2809224128723144
11.tlsf,REALIZABLE,8.032852172851562,0.2195193767547607
12.tlsf,REALIZABLE,9.011187553405762,0.27199387550354
13.tlsf,REALIZABLE,9.469699382781982,0.1811561584472656
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.928912878036499,0.0405714511871337
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.832574129104614,0.062136173248291
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,18.754936933517456,0.6170454025268555
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,163.5218367576599,1800.02406334877
ActionConverter.tlsf,REALIZABLE,4.660617351531982,0.0360198020935058
Alarm_06e9cad4.tlsf,REALIZABLE,10.825659036636353,1800.5573637485504
Alarm_2d1010f8.tlsf,REALIZABLE,5.315477132797241,0.0451040267944335
Alarm_68c86764.tlsf,REALIZABLE,15.12190079689026,1800.5787045955658
Alarm_70523fbe.tlsf,REALIZABLE,14.77701711654663,1800.5790269374847
Alarm_88c5c1c3.tlsf,REALIZABLE,3.5394539833068848,0.0416858196258544
Alarm_9cac58d3.tlsf,REALIZABLE,3.778696298599243,0.0374183654785156
Alarm_a5f99bc6.tlsf,REALIZABLE,25.299115419387817,1800.5319373607635
Alarm_f2774e0b.tlsf,REALIZABLE,19.55211424827576,1800.58700633049
AlarmMin_efe2feaf.tlsf,REALIZABLE,3.5359346866607666,0.0390465259552001
AllHeating_d6376bf9.tlsf,REALIZABLE,3.838560342788696,0.0407526493072509
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.250638961792
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.357506275177
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.253795862198
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.2651641368866
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.3132226467133
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.3114414215088
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1800.246594429016
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,24.24455428123474,187.49890327453613
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,740.6185626983643,1800.1480557918549
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,17.248583555221558
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,1800.0155816078186
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1800.0267503261566
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,748.751216173172,1800.048758983612
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.8448426723480233,0.046337604522705
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,5.390012741088867,0.0712056159973144
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,7.772451639175415,0.7288265228271484
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,14.140875339508057,1800.1757361888883
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,25.36957836151123,1802.7871947288515
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,45.158082008361816,1800.4904735088348
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,99.3020544052124,1800.049366235733
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,271.056524515152,1800.019137382507
amba_decomposed_decode.tlsf,REALIZABLE,3.1113195419311523,0.0430965423583984
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.87967324256897,0.3456435203552246
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,5.483405351638794,0.6055564880371094
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,5.518327236175537,1.1643726825714111
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,6.439791440963745,2.867579460144043
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,7.289609432220459,6.715142011642456
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,9.080687999725342,15.022699117660522
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,12.740808248519896,35.71987533569336
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,304.026394367218,1800.4011404514313
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,3.567629814147949,0.0379853248596191
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3.731866836547852,0.0420620441436767
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.749892234802246,0.0419919490814209
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,4.359817981719971,0.0487720966339111
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,4.1330671310424805,0.0569410324096679
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,4.389740228652954,0.0842728614807128
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,4.332453012466431,0.0740721225738525
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,4.902660369873047,0.2170720100402832
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,4.681434631347656,0.0521693229675293
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,5.568695783615112,0.0492780208587646
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,5.847131252288818,0.0508463382720947
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,6.583057403564453,0.0533835887908935
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,8.555774927139282,0.0538384914398193
amba_decomposed_lock_pb_150_pe_.tlsf,REALIZABLE,1802.4705317020416,8.371368885040283
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.780219316482544,0.0479738712310791
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,20.392085552215576,0.0462613105773925
amba_decomposed_lock_pb_200_pe_.tlsf,REALIZABLE,1802.673609495163,25.19931936264038
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3.4708855152130127,0.0415949821472168
amba_decomposed_lock_pb_30_pe_.tlsf,REALIZABLE,1802.0728540420528,0.077885627746582
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3.498978853225708,0.0417137145996093
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3.716142654418945,0.0530726909637451
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,4.014838695526123,0.0458471775054931
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.868755578994751,0.0453474521636962
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,4.110769987106323,0.0461935997009277
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,4.141881704330444,0.0476942062377929
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,4.458552598953247,0.0508298873901367
amba_decomposed_shift.tlsf,REALIZABLE,3.3091070652008057,0.0399012565612793
amba_decomposed_tburst4.tlsf,REALIZABLE,4.185415506362915,0.0550527572631835
amba_decomposed_tincr.tlsf,REALIZABLE,4.037282705307007,0.0433402061462402
amba_decomposed_tsingle.tlsf,REALIZABLE,3.569429874420166,0.0425796508789062
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,378.10994124412537,1800.0375838279724
amba_gr_pb_2_pe_.tlsf,REALIZABLE,361.86798214912415,1800.033263683319
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.5048844814300537,0.0404765605926513
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,4.52384614944458,1800.0095856189728
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,7.58251690864563,1800.024329662323
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,23.91585087776184,1800.042872428894
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,572.4033987522125,167.8994960784912
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,1198.9966449737549,1800.0629303455353
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.0662670135498046
arbiter_pb_10_pe_.tlsf,REALIZABLE,1802.3768923282623,1344.9996192455292
arbiter_pb_1_pe_.tlsf,REALIZABLE,3.4076390266418457,0.0380401611328125
arbiter_pb_2_pe_.tlsf,REALIZABLE,4.024439811706543,0.0384910106658935
arbiter_pb_3_pe_.tlsf,REALIZABLE,4.6391685009002686,0.0420444011688232
arbiter_pb_4_pe_.tlsf,REALIZABLE,5.865790843963623,0.0567352771759033
arbiter_pb_5_pe_.tlsf,REALIZABLE,10.799794673919678,0.1221580505371093
arbiter_pb_6_pe_.tlsf,REALIZABLE,40.29956293106079,0.5101840496063232
arbiter_pb_7_pe_.tlsf,REALIZABLE,232.78777050971985,4.363104581832886
arbiter_pb_8_pe_.tlsf,REALIZABLE,270.9566020965576,61.64430904388428
arbiter_pb_9_pe_.tlsf,REALIZABLE,1652.8744962215424,144.32381224632263
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,4.349191188812256,0.0387194156646728
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,5.455569267272949,0.0381896495819091
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,6.865758657455444,0.0443117618560791
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,10.968575477600098,0.0789527893066406
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,34.79417848587036,0.3645918369293213
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,194.41284441947937,2.954084873199463
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,1220.856246471405,25.49805736541748
arbiter_with_buffer_pb_8_pe_.tlsf,REALIZABLE,1825.1775052547453,263.00738763809204
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.9726994037628174,0.0388896465301513
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.2643022537231445,0.0377943515777587
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,9.33007001876831,0.0530483722686767
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,226.0623140335083,0.1192519664764404
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,787.1181862354279,1.016019582748413
arbiter_with_cancel_pb_6_pe_.tlsf,REALIZABLE,1814.998769044876,21.84955620765686
arbiter_with_cancel_pb_7_pe_.tlsf,REALIZABLE,1803.4563736915588,153.38470602035522
arbiter-with-failure-real.tlsf,REALIZABLE,4.276036262512207,0.076953649520874
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,0.0387909412384033
Automata16S.tlsf,REALIZABLE,6.463640451431274,0.0532891750335693
Automata32S.tlsf,REALIZABLE,1805.505554437637,0.0657861232757568
Automata.tlsf,REALIZABLE,4.505589962005615,0.0606799125671386
batch-arbiter-real.tlsf,REALIZABLE,4.8865931034088135,0.0738968849182128
box0.tlsf,UNREALIZABLE,5.015271425247192,0.0702927112579345
box1.tlsf,UNREALIZABLE,5.340148448944092,0.0764596462249755
box-limited-real.tlsf,REALIZABLE,4.754524230957031,0.0568745136260986
box-real.tlsf,REALIZABLE,6.663753986358643,0.0895898342132568
buffer-storage-real.tlsf,REALIZABLE,5.755747556686401,0.2902829647064209
Button.tlsf,REALIZABLE,3.6737468242645264,0.0411901473999023
chain-4-real.tlsf,REALIZABLE,9.503920555114746,431.6444296836853
chain-5-real.tlsf,REALIZABLE,18.20096063613892,1800.5237963199615
chain-60.tlsf,REALIZABLE,48.71152949333191,1800.4221489429474
chain-70.tlsf,REALIZABLE,204.72779369354248,1800.3279767036438
chain-simple-10-real.tlsf,REALIZABLE,7.823384761810303,0.3124969005584717
chain-simple-20-real.tlsf,REALIZABLE,11.12483286857605,0.8458569049835205
chain-simple-30-real.tlsf,REALIZABLE,15.825741052627563,1.74684476852417
chain-simple-40-real.tlsf,REALIZABLE,22.32366967201233,3.1146581172943115
chain-simple-50-real.tlsf,REALIZABLE,30.849523782730103,4.549475908279419
chain-simple-5-real.tlsf,REALIZABLE,6.4155824184417725,1800.0126831531525
chain-simple-60-real.tlsf,REALIZABLE,47.72970151901245,6.35621452331543
chain-simple-70-real.tlsf,REALIZABLE,54.50968956947327,9.488930463790894
chain-simple-param-70-real.tlsf,REALIZABLE,5.767782211303711,1.6131510734558103
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.0408110618591308
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,3.395921230316162,0.0376226902008056
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.0440437793731689
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.634101152420044,0.0476343631744384
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.044201374053955
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0389649868011474
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.0501787662506103
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0391991138458251
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0421135425567626
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0406761169433593
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0391802787780761
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0444765090942382
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0401971340179443
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0354599952697753
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0379598140716552
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0423946380615234
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0362274646759033
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0515065193176269
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0420758724212646
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0428197383880615
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0429356098175048
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0371642112731933
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0457444190979003
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.040611982345581
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0387063026428222
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0404253005981445
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0416116714477539
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,3.3282365798950195,0.0410158634185791
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.0395286083221435
chomp_pb_2_2_pe_.tlsf,REALIZABLE,4.174408197402954,0.0571956634521484
chomp_pb_2_3_pe_.tlsf,REALIZABLE,5.212436199188232,0.1736714839935302
chomp_pb_2_4_pe_.tlsf,REALIZABLE,6.647186756134033,3.1728198528289795
chomp_pb_2_5_pe_.tlsf,REALIZABLE,9.521637678146362,239.8332426548004
chomp_pb_2_6_pe_.tlsf,REALIZABLE,20.584418535232544,1800.3390684127808
chomp_pb_3_2_pe_.tlsf,REALIZABLE,5.478387117385864,0.1417021751403808
chomp_pb_3_3_pe_.tlsf,REALIZABLE,6.925803661346436,15.671013832092283
chomp_pb_3_4_pe_.tlsf,REALIZABLE,19.98610019683838,1800.5006852149963
chomp_pb_3_5_pe_.tlsf,REALIZABLE,204.5981721878052,1800.323579788208
chomp_pb_4_2_pe_.tlsf,REALIZABLE,6.864827156066895,2.964898109436035
chomp_pb_4_3_pe_.tlsf,REALIZABLE,22.289019107818604,1800.5369410514832
chomp_pb_4_4_pe_.tlsf,REALIZABLE,548.1327838897705,1800.2146303653717
Cockpitboard_efe2feaf.tlsf,REALIZABLE,4.721887111663818,0.0490198135375976
Cockpitboard.tlsf,REALIZABLE,4.256023645401001,0.0426397323608398
Coffee_06e9cad4.tlsf,REALIZABLE,5.462361097335815,0.3207869529724121
Coffee_235467da.tlsf,REALIZABLE,4.173926115036011,0.5087800025939941
Coffee_2c5b09da.tlsf,REALIZABLE,4.475201845169067,0.0528044700622558
Coffee_6479ef9a.tlsf,REALIZABLE,5.264840126037598,0.3725543022155761
Coffee_d6376bf9.tlsf,REALIZABLE,5.3035728931427,0.2248187065124511
Coffee_efe2feaf.tlsf,REALIZABLE,4.252334833145142,0.5176448822021484
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.0736584663391113
CoffeeMin_88f351a6.tlsf,REALIZABLE,3.858309507369995,0.0384519100189209
CoffeMachine_974f4a68.tlsf,REALIZABLE,4.316933631896973,0.0917506217956543
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.0378117561340332
collector_v1_pb_11_pe_.tlsf,REALIZABLE,146.9727373123169,1800.020451545715
collector_v1_pb_12_pe_.tlsf,REALIZABLE,500.8730156421661,1800.0271863937378
collector_v1_pb_3_pe_.tlsf,REALIZABLE,4.299863576889038,0.041999340057373
collector_v1_pb_5_pe_.tlsf,REALIZABLE,4.782369613647461,1800.0111258029938
collector_v1_pb_7_pe_.tlsf,REALIZABLE,8.06899881362915,1800.0390462875366
collector_v1_pb_9_pe_.tlsf,REALIZABLE,46.27563786506653,116.85278153419496
collector_v2_pb_10_pe_.tlsf,REALIZABLE,87.33462738990784,1041.8428864479065
collector_v2_pb_11_pe_.tlsf,REALIZABLE,383.1974439620972,1800.013951063156
collector_v2_pb_12_pe_.tlsf,REALIZABLE,1450.5508329868317,1800.022005319595
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.656141757965088,0.0398070812225341
collector_v2_pb_5_pe_.tlsf,REALIZABLE,4.462733030319214,0.0708069801330566
collector_v2_pb_7_pe_.tlsf,REALIZABLE,9.084035873413086,2.942514181137085
collector_v2_pb_9_pe_.tlsf,REALIZABLE,73.0850236415863,75.10496068000793
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.64333176612854,1800.593582868576
collector_v3_pb_11_pe_.tlsf,REALIZABLE,19.89510726928711,1800.1452324390411
collector_v3_pb_12_pe_.tlsf,REALIZABLE,52.30977439880371,1800.1376903057098
collector_v3_pb_13_pe_.tlsf,REALIZABLE,168.32779121398926,1800.1232759952543
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.95632004737854,0.0652720928192138
collector_v3_pb_5_pe_.tlsf,REALIZABLE,4.173548221588135,44.08305788040161
collector_v3_pb_7_pe_.tlsf,REALIZABLE,4.700276136398315,1800.2154877185822
collector_v3_pb_9_pe_.tlsf,REALIZABLE,6.3024516105651855,1800.166482925415
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.1481199264526367
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0390753746032714
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.0495157241821289
Core_solved_974f4a68.tlsf,REALIZABLE,4.259929418563843,0.558203935623169
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.0509114265441894
diagonal-real.tlsf,REALIZABLE,5.0861289501190186,0.0644862651824951
Door_2d1010f8.tlsf,REALIZABLE,3.701951503753662,0.0623188018798828
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,4.01149845123291,0.0441644191741943
elevator-paper-real.tlsf,REALIZABLE,5.730618476867676,0.0762867927551269
EnemeyModule.tlsf,REALIZABLE,3.941427707672119,0.0411317348480224
EscalatorBidirectionalInit.tlsf,REALIZABLE,4.519598007202148,0.0498268604278564
EscalatorBidirectional.tlsf,REALIZABLE,4.322909832000732,0.0485463142395019
EscalatorCountingInit.tlsf,REALIZABLE,3.763556957244873,0.0463500022888183
EscalatorCounting.tlsf,REALIZABLE,3.8763275146484375,0.040945291519165
EscalatorNonCounting.tlsf,REALIZABLE,3.5214264392852783,0.039609670639038
EscalatorNonReactive.tlsf,REALIZABLE,3.3277018070220947,0.0400362014770507
EscalatorSmart.tlsf,REALIZABLE,4.074909210205078,0.0487534999847412
evasion0.tlsf,UNREALIZABLE,8.901968479156494,0.7929394245147705
evasion-real.tlsf,REALIZABLE,12.12189269065857,1.212564468383789
example10a_pb_1_pe_.tlsf,REALIZABLE,3.950675487518311,0.0411224365234375
example10a_pb_2_pe_.tlsf,REALIZABLE,4.174674272537232,0.0454177856445312
example10_pb_1_pe_.tlsf,REALIZABLE,3.686421632766724,0.0396254062652587
example10_pb_2_pe_.tlsf,REALIZABLE,3.68925666809082,0.0430271625518798
Example1_d6376bf9.tlsf,REALIZABLE,3.498204231262207,0.0395569801330566
example7a_pb_1_pe_.tlsf,REALIZABLE,3.239553928375244,0.036902904510498
example7a_pb_2_pe_.tlsf,REALIZABLE,3.559942483901977,0.042529821395874
example7_pb_1_pe_.tlsf,REALIZABLE,3.32300877571106,0.0378897190093994
example7_pb_2_pe_.tlsf,REALIZABLE,3.317451477050781,0.0420310497283935
example8_pb_1_pe_.tlsf,REALIZABLE,3.400059938430786,0.0399785041809082
example8_pb_2_pe_.tlsf,REALIZABLE,3.594923734664917,0.0390591621398925
example9_pb_1_pe_.tlsf,REALIZABLE,3.5502817630767822,0.0407652854919433
example9_pb_2_pe_.tlsf,REALIZABLE,3.713913679122925,0.0416631698608398
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.0457122325897216
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,7.069838285446167,0.0668203830718994
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,6.858116865158081,0.0759141445159912
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,6.543960809707642,0.0673315525054931
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,0.3317618370056152
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,7.081582069396973,0.065516710281372
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.0433189868927001
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,0.0625238418579101
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,9.30266046524048
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,10.305737733840942
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,246.1080141067505
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,274.79872727394104
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1809.9110147953036
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,0.0908107757568359
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,0.08282470703125
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,0.0905430316925048
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,0.0928587913513183
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,0.1136224269866943
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,1.557964563369751
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,2.6683144569396973
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,7.589767456054687
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,8.292630434036255
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.0548288822174072
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,4.6040003299713135,0.0592949390411376
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.860240697860718,0.0766944885253906
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,8.008239269256592,0.217949628829956
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,12.946690797805786,0.8842458724975586
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,44.91842198371887,10.055535793304443
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,449.3050963878632,152.35093021392822
follow0.tlsf,UNREALIZABLE,55.64429569244385,26.174745082855225
follow1.tlsf,UNREALIZABLE,65.56544327735901,32.93019342422485
follow2.tlsf,UNREALIZABLE,84.60221242904663,76.62183094024658
follow3.tlsf,UNREALIZABLE,110.03153944015504,182.5223698616028
f-real-real.tlsf,REALIZABLE,13.406343460083008,0.3755974769592285
full_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1802.314247131348,340.6363260746002
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,701.9571182727814,1800.058004617691
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.5239567756652832
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,0.9708983898162842
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,2.012138843536377
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,4.102972030639648
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,9.05925989151001
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,20.212895154953003
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,44.25459265708923
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,220.73118042945865
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.048194408416748
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,1368.8672397136688
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,1800.5891411304474
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,1800.6945586204529
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,1800.5401108264923
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,1800.600520610809
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.0454897880554199
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.0458648204803466
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.0715525150299072
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.0598528385162353
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.0660219192504882
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.1517186164855957
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.2828662395477295
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.3014612197875976
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.4856786727903
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.503924369812
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1800.4377992153168
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1800.4659700393677
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.458916902542
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.4719638824463
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.6724822521209717
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.312129259109497
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.3633997440338135
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.8129260540008545
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,2.2808103561401367
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,14.157835721969604
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,95.14040422439577
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,569.0280051231384
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1800.487235069275
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,1800.254160642624
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,27.22518253326416
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,42.53615164756775
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,58.37774348258972
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,335.7779309749603
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.3509731292725
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.3491821289062
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.0419986248016357
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.0887176990509033
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,4.802754640579224
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1201.494917154312
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.0403072834014892
Gamelogic.tlsf,REALIZABLE,4.998209238052368,0.0431113243103027
GamemodeChooser.tlsf,REALIZABLE,4.698792219161987,0.0430271625518798
Gamemodule.tlsf,REALIZABLE,3.736208200454712,0.0372138023376464
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,0.0591778755187988
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,0.0728235244750976
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,0.0868763923645019
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,1.7071051597595217
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,1.5822422504425049
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,4.771769046783447
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,130.89760160446167
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,150.10773611068726
gf-real-real.tlsf,REALIZABLE,4.133037328720093,0.4384691715240478
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.0412993431091308
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,0.0560145378112793
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,0.0540921688079834
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,0.0543756484985351
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,0.0797922611236572
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,0.0710999965667724
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,0.0590600967407226
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,0.0910747051239013
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,0.0808854103088378
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,0.0701134204864502
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,0.0692315101623535
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.0422055721282959
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,0.0758447647094726
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,0.0862147808074951
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,0.0747888088226318
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,0.0753207206726074
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,0.1005325317382812
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,0.0806331634521484
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,0.0827209949493408
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,0.0849528312683105
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,0.0986747741699218
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,0.098093032836914
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.0405762195587158
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,0.1187186241149902
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,0.1199944019317627
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,0.1495516300201416
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,0.0895440578460693
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,0.1458215713500976
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,0.1098809242248535
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,0.1673696041107177
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,0.1163678169250488
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,0.1263532638549804
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,0.1367304325103759
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.0427610874176025
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,0.1675314903259277
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,0.1409981250762939
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,0.1645870208740234
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,0.1406354904174804
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,0.1324090957641601
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,0.1390273571014404
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,0.1582634449005127
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,0.1972303390502929
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.0493264198303222
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.0476634502410888
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.0510127544403076
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.0519185066223144
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,0.0526299476623535
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,0.0551679134368896
g-real0.tlsf,UNREALIZABLE,5.15223240852356,0.90030837059021
g-real-real.tlsf,REALIZABLE,8.36052131652832,9.316407918930054
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.0557661056518554
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,0.1034557819366455
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,0.0961043834686279
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,0.1019802093505859
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,0.1073088645935058
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,0.1743061542510986
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,0.1207754611968994
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,0.2439026832580566
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,0.2311844825744629
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,0.3379397392272949
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,0.2509291172027588
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.050760269165039
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,0.2715628147125244
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,0.0662047863006591
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,0.0603227615356445
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,0.0956065654754638
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,0.0934255123138427
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,0.0857810974121093
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,0.0823376178741455
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,0.0966005325317382
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,0.1484029293060302
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,0.2559442520141601
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,11.496685266494753
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.0563886165618896
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,35.62088370323181
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,94.92540526390076
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,108.50575160980225
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,128.55812406539917
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1802.5271561145785
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,0.0612196922302246
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,0.0941791534423828
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,0.3027215003967285
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,0.8459210395812988
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,0.8492803573608398
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,0.5444989204406738
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,0.819474458694458
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,13.4448082447052
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,30.72829008102417
Heating_235467da.tlsf,REALIZABLE,3.869516372680664,0.040809154510498
Heating_974f4a68.tlsf,REALIZABLE,4.348475456237793,0.1272716522216797
Heating_b02056d6.tlsf,REALIZABLE,4.0165932178497314,0.0435280799865722
Heating_b209ff21.tlsf,REALIZABLE,3.701080322265625,0.0406646728515625
HeatingMin_d6c5ac79.tlsf,REALIZABLE,3.964808464050293,0.0374453067779541
heim-buechi-real.tlsf,REALIZABLE,8.494494676589966,0.355823278427124
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.0616748332977294
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,1.1135730743408203
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,0.9952335357666016
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,1.2925240993499756
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,1.4332046508789062
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,0.0861246585845947
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,0.0890207290649414
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,0.1698458194732666
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,0.1798024177551269
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,0.2450792789459228
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,0.2320179939270019
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,0.2536530494689941
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,0.4619593620300293
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,1.0667545795440674
heim-double-x-real.tlsf,REALIZABLE,7.457147836685181,1.252662181854248
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.0492866039276123
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,37.04243755340576
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,499.18879532814026
helipad-real.tlsf,REALIZABLE,45.534709215164185,29.112367868423465
Increment.tlsf,REALIZABLE,3.686427593231201,0.0383894443511962
infinite-race-real.tlsf,REALIZABLE,4.343012809753418,0.0456519126892089
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.0446381568908691
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,0.4539978504180908
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,0.5199100971221924
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,0.5667397975921631
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,0.5815773010253906
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,0.6094810962677002
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,0.801692008972168
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,1.1550352573394775
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,1.3829841613769531
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,1.636671543121338
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,1.3180513381958008
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.0507075786590576
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,1.4151301383972168
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,1.3991756439208984
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,1.6535825729370115
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,1.9423956871032717
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,1.7256240844726562
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,1.6560947895050049
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,0.1102139949798584
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,0.1384055614471435
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,0.2189197540283203
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,0.1923308372497558
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,0.2519769668579101
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,0.2925496101379394
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,0.536952018737793
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,0.5540521144866943
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.046900987625122
infinite-race-unequal-1-real.tlsf,REALIZABLE,10.065892219543455,0.0885562896728515
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.0482592582702636
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,0.0920717716217041
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,0.1417534351348877
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,0.4858527183532715
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,1.031869649887085
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,28.643147945404053
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,240.51042461395264
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,1.810866117477417
items_processing-real.tlsf,REALIZABLE,22.538973569869995,211.8397486209869
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.0405592918395996
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.0419700145721435
KitchenTimerV0.tlsf,REALIZABLE,3.4294004440307617,0.0439221858978271
KitchenTimerV10.tlsf,REALIZABLE,9.666956424713137,35.05601000785828
KitchenTimerV1.tlsf,REALIZABLE,4.099021911621094,0.0468745231628418
KitchenTimerV2.tlsf,REALIZABLE,4.362543821334839,0.0461187362670898
KitchenTimerV3.tlsf,REALIZABLE,4.77629542350769,0.1003201007843017
KitchenTimerV4.tlsf,REALIZABLE,4.416097164154053,0.1416037082672119
KitchenTimerV5.tlsf,REALIZABLE,10.272211074829102,483.0289931297302
KitchenTimerV6.tlsf,REALIZABLE,8.899209022521973,1800.011776447296
KitchenTimerV7.tlsf,REALIZABLE,8.80847454071045,1800.0110952854156
KitchenTimerV8.tlsf,REALIZABLE,9.514321565628052,1800.0108428001404
KitchenTimerV9.tlsf,REALIZABLE,9.607036352157593,1800.0118205547333
LampController_974f4a68.tlsf,REALIZABLE,4.224181652069092,0.0777313709259033
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.8055033683776855,1800.01238656044
LedMatrix.tlsf,REALIZABLE,449.93658351898193,0.5081145763397217
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,4.280282258987427,0.0817949771881103
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,6.165035963058472,0.1433081626892089
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,5.5999674797058105,0.2983748912811279
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,9.908094882965088,291.3414363861084
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,317.6083061695099,1800.1060519218445
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,318.67846751213074,1800.180921792984
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,1278.8094398975372,1800.6346926689148
lift_pb_2_pe_.tlsf,REALIZABLE,4.480131149291992,0.0492618083953857
lift_pb_3_pe_.tlsf,REALIZABLE,5.690678119659424,1800.010577917099
lift_pb_4_pe_.tlsf,REALIZABLE,7.862935066223144,0.232513427734375
lift_pb_5_pe_.tlsf,REALIZABLE,17.629156351089478,17.554085969924927
lift_pb_6_pe_.tlsf,REALIZABLE,95.40346717834473,3.3453152179718018
lift_pb_7_pe_.tlsf,REALIZABLE,231.77886962890625,26.36908793449402
lift_pb_8_pe_.tlsf,REALIZABLE,1130.571278810501,175.84988832473755
lift_pb_9_pe_.tlsf,REALIZABLE,1803.382834672928,1719.8537774086
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,4.530990839004517,0.0481376647949218
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,6.066422462463379,1800.0097179412842
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,12.461977005004885,1.650702953338623
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,46.78053641319275,129.23082637786865
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,409.1386671066284,1800.030338525772
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,83.49559926986694
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,4.24154257774353,0.0450267791748046
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.0469911098480224
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,0.07802414894104
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,0.101527452468872
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,0.2417643070220947
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,0.7001953125
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,2.774930477142334
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,15.876795768737791
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.0397191047668457
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.9085910320281982
Light_d65ed84e.tlsf,REALIZABLE,4.380527019500732,0.1041362285614013
Lights_06e9cad4.tlsf,REALIZABLE,4.499414443969727,1800.0110812187197
Lights2_06e9cad4.tlsf,REALIZABLE,11.630690097808838,1800.1829071044922
Lights2_0f5381e9.tlsf,REALIZABLE,9.980705738067629,1800.1242167949677
Lights2_2c5b09da.tlsf,REALIZABLE,5.462745189666748,0.0794572830200195
Lights2_9cac58d3.tlsf,REALIZABLE,12.195504188537598,1800.1465184688568
Lights2_b02056d6.tlsf,REALIZABLE,12.422515630722046,1800.1453804969788
Lights_2c5b09da.tlsf,REALIZABLE,4.242282867431641,0.0435519218444824
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,1.2403438091278076
Lights2_f3987563.tlsf,REALIZABLE,12.520081758499146,1800.168813943863
Lights2Min_9cbf2546.tlsf,REALIZABLE,4.099397420883179,0.0422871112823486
Lights3_06e9cad4.tlsf,REALIZABLE,4.95576286315918,0.3157334327697754
Lights3_235467da.tlsf,REALIZABLE,4.5219337940216064,2.946732521057129
Lights3_2c5b09da.tlsf,REALIZABLE,4.310864448547363,0.047621726989746
Lights3_3916ec59.tlsf,REALIZABLE,4.2919862270355225,243.41471791267395
Lights_3461125b.tlsf,REALIZABLE,4.757171630859375,1800.011457681656
Lights3_6bea956e.tlsf,REALIZABLE,5.008214712142944,2.685302734375
Lights3_f1477cc5.tlsf,REALIZABLE,4.8141255378723145,0.2657947540283203
Lights3Min_6479ef9a.tlsf,REALIZABLE,4.430263042449951,0.0458729267120361
Lights_9cac58d3.tlsf,REALIZABLE,4.978810548782349,1800.0128152370453
Lights_b0840146.tlsf,REALIZABLE,4.931341886520386,1800.0104894638062
Lights_f3987563.tlsf,REALIZABLE,4.820615291595459,1800.0106554031372
LightsMin_6bea956e.tlsf,REALIZABLE,4.158283472061157,0.0363707542419433
LightsTotal_06e9cad4.tlsf,REALIZABLE,15.401301383972168,1800.78297996521
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,0.453045129776001
LightsTotal_9cbf2546.tlsf,REALIZABLE,16.930792331695557,1800.7087545394895
LightsTotal_d65ed84e.tlsf,REALIZABLE,14.626042604446411,1800.597002744675
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0377676486968994
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0368683338165283
lilydemo03.tlsf,REALIZABLE,3.953176975250244,0.0377635955810546
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.038177490234375
lilydemo04.tlsf,REALIZABLE,3.7845849990844727,0.0418481826782226
lilydemo05.tlsf,REALIZABLE,3.8854048252105713,0.0396718978881835
lilydemo06.tlsf,REALIZABLE,4.106691837310791,0.0404081344604492
lilydemo07.tlsf,REALIZABLE,4.1713409423828125,0.0384376049041748
lilydemo08.tlsf,REALIZABLE,3.4683709144592285,0.0347182750701904
lilydemo09.tlsf,REALIZABLE,3.801972150802612,0.038346529006958
lilydemo10.tlsf,REALIZABLE,3.2433931827545166,0.0373833179473876
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.037745714187622
lilydemo12.tlsf,REALIZABLE,3.3249857425689697,0.0429229736328125
lilydemo13.tlsf,REALIZABLE,3.6715495586395264,0.0376594066619873
lilydemo14.tlsf,REALIZABLE,3.4912145137786865,0.0372912883758544
lilydemo15.tlsf,REALIZABLE,3.712640285491944,0.039677619934082
lilydemo16.tlsf,REALIZABLE,4.276883840560913,0.0432865619659423
lilydemo17.tlsf,REALIZABLE,3.54461669921875,0.03741455078125
lilydemo18.tlsf,REALIZABLE,3.559513568878174,0.039576768875122
lilydemo19.tlsf,REALIZABLE,3.865853309631348,0.0369129180908203
lilydemo20.tlsf,REALIZABLE,4.186599254608154,0.0444064140319824
lilydemo21.tlsf,REALIZABLE,5.199323177337647,1800.0117540359497
lilydemo22.tlsf,REALIZABLE,3.9596526622772217,0.299086332321167
lilydemo23.tlsf,REALIZABLE,3.603506326675415,0.0378296375274658
load_balancer_pb_2_pe_.tlsf,REALIZABLE,4.677011013031006,0.0508692264556884
load_balancer_pb_3_pe_.tlsf,REALIZABLE,5.208768606185913,0.0482814311981201
load_balancer_pb_4_pe_.tlsf,REALIZABLE,5.536272764205933,0.0605709552764892
load_balancer_pb_5_pe_.tlsf,REALIZABLE,7.401872873306274,0.1157822608947753
load_balancer_pb_6_pe_.tlsf,REALIZABLE,20.1655912399292,0.5518093109130859
load_balancer_pb_7_pe_.tlsf,REALIZABLE,46.36709928512573,32.126375675201416
load_balancer_pb_8_pe_.tlsf,REALIZABLE,266.726765871048,527.0521378517151
load_balancer_pb_9_pe_.tlsf,REALIZABLE,1703.7312297821045,1800.178449869156
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.089299201965332
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.1265373229980468
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.2601261138916015
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.5130672454833984
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,0.9518580436706544
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.6087357997894287
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,3.5480222702026367
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.040492296218872
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.0539350509643554
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.0397613048553466
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.0494945049285888
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.0454578399658203
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.0431811809539794
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.0458943843841552
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.0557303428649902
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.0965120792388916
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.3764009475708008
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.8580989837646484
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.434195041656494
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.0477030277252197
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.0495002269744873
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.0480382442474365
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.0469188690185546
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.0565657615661621
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.0648694038391113
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.08750581741333
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.1766037940979004
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.2487795352935791
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,1800.313136100769
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,1800.4945271015167
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,1800.549256324768
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.0573599338531494
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.0858664512634277
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.0705089569091796
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,0.1106762886047363
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,0.4351704120635986
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,2.4326841831207275
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,15.212805032730104
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,120.93455100059508
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,1417.0331897735596
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.1092782020568847
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,0.2023711204528808
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,1.498368740081787
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,19.524439811706543
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,635.367068529129
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,1800.443205118179
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.233978271484375
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,0.3649270534515381
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,1.2413513660430908
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,32.85921120643616
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.4053301811218
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.983095407485962,0.0447781085968017
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.0559616088867187
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,0.2984175682067871
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,17.316723823547363
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,1800.1657090187073
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.136352777481
ltl2dba01.tlsf,REALIZABLE,3.354409456253052,0.0454246997833251
ltl2dba02.tlsf,REALIZABLE,4.173770427703857,0.1964445114135742
ltl2dba03.tlsf,REALIZABLE,3.5855207443237305,0.0387752056121826
ltl2dba04.tlsf,REALIZABLE,3.3896026611328125,0.0371623039245605
ltl2dba05.tlsf,REALIZABLE,3.6713547706604,0.0377731323242187
ltl2dba06.tlsf,REALIZABLE,3.7400033473968506,0.0386273860931396
ltl2dba07.tlsf,REALIZABLE,3.9802844524383545,0.0391435623168945
ltl2dba08.tlsf,REALIZABLE,4.036137580871582,0.039576768875122
ltl2dba09.tlsf,REALIZABLE,3.5537235736846924,0.0390956401824951
ltl2dba10.tlsf,REALIZABLE,3.624427556991577,0.0353109836578369
ltl2dba11.tlsf,REALIZABLE,3.620042085647583,0.036731481552124
ltl2dba12.tlsf,REALIZABLE,3.510032892227173,0.0371785163879394
ltl2dba13.tlsf,REALIZABLE,3.561488151550293,0.0360045433044433
ltl2dba14.tlsf,REALIZABLE,3.383110284805298,0.041583776473999
ltl2dba15.tlsf,REALIZABLE,3.785748481750488,0.0370714664459228
ltl2dba16.tlsf,REALIZABLE,3.468979835510254,0.0356960296630859
ltl2dba17.tlsf,REALIZABLE,3.612020254135132,0.0391314029693603
ltl2dba18.tlsf,REALIZABLE,3.4742190837860107,0.0381245613098144
ltl2dba19.tlsf,REALIZABLE,3.618187427520752,0.037893533706665
ltl2dba20.tlsf,REALIZABLE,3.4548933506011963,0.0421578884124755
ltl2dba21.tlsf,REALIZABLE,3.60410737991333,0.0465137958526611
ltl2dba22.tlsf,REALIZABLE,3.6193714141845694,0.0411229133605957
ltl2dba23.tlsf,REALIZABLE,3.3480892181396484,0.0394287109375
ltl2dba25.tlsf,REALIZABLE,3.778125047683716,0.0378317832946777
ltl2dba26.tlsf,REALIZABLE,3.3475241661071777,0.0371515750885009
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0379796028137207
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,13.35381531715393,1800.0091898441317
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,3.870296239852905,1800.0085170269012
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,3.83986234664917,1800.009509563446
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.909276008605957,1800.0091786384585
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,4.22128176689148,1800.0080399513245
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,4.053106069564819,1800.0093047618866
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,4.34063720703125,1800.0087065696716
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3.656867742538452,0.0375027656555175
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,4.462891340255737,1800.0076696872711
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,4.387497901916504,1800.0097494125366
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,3.55278754234314,0.0365886688232421
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,3.382951259613037,0.0357379913330078
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,3.474252223968506,0.0362966060638427
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,5.308811187744141,1800.0094838142395
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,3.3233087062835693,0.0448248386383056
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,3.942147970199585,0.1161901950836181
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,3.5940678119659424,0.6771278381347656
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.838489294052124,12.814824104309082
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,1801.3583965301514,1377.3870091438291
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,3.393738985061645,0.0395100116729736
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,3.584602117538452,0.0461344718933105
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.789807558059693,0.1100001335144043
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,5.322922468185425,0.0731945037841796
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,6.1185996532440186,0.2268319129943847
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,11.875372171401978,0.9055094718933104
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,40.84090733528137,7.830028295516968
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,212.54043459892276,36.25300884246826
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,4.158820629119873,0.0630464553833007
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,4.76086688041687,0.1958813667297363
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,6.531993865966797,0.600771427154541
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,14.64276123046875,2.6334989070892334
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,3.492695569992065,0.0385396480560302
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,3.7281999588012695,0.0408141613006591
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3.5792598724365234,0.0383427143096923
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,3.5655150413513184,0.0386900901794433
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,3.418719291687012,0.0374963283538818
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,3.32500958442688,0.0542352199554443
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.68849515914917,0.0471291542053222
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.584200620651245,0.0509781837463378
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,3.694555759429932,0.0701358318328857
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,1800.3670790195465
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.0639843940734863
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.0820772647857666
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.119335651397705
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.2077653408050537
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.2973406314849853
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.9936404228210448
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,1.6514594554901123
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,1800.9149634838104
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0396203994750976
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.0378963947296142
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.0411064624786376
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,1800.4106512069702
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.0471081733703613
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,1800.282006263733
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.0454761981964111
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,1800.285444021225
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.045048713684082
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,1800.2522757053375
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.0646841526031494
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.0614106655120849
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,30.93641471862793,1601.8738803863523
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,377.67065477371216,1800.020514011383
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3.3398032188415527,0.0449345111846923
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,3.341911792755127,0.0373969078063964
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,3.3810338973999023,0.0365312099456787
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,3.4930756092071533,0.0505123138427734
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,3.7451536655426025,37.02418637275696
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,4.129250288009644,1800.0120980739594
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,4.984823226928711,1800.0217597484589
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,8.976858377456665,1800.0846054553986
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,39.24376726150513,151.80973386764526
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,1493.2404379844666,1800.017399072647
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3.613009214401245,0.0371627807617187
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,3.601992130279541,0.0411422252655029
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,3.766517639160156,0.2910592555999756
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,4.545394659042358,1800.0095076560974
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,5.907238245010376,1800.0093789100647
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,10.32314395904541,1800.0250713825226
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,26.813446521759037,1800.0897567272186
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,100.10532212257384,1800.0973982810974
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,23.020798444747925
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,156.27402806282043
ltl2dba_R_pb_12_pe_.tlsf,UNREALIZABLE,1801.9559590816496,1324.8984532356262
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,3.1729204654693604,0.042055606842041
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0387306213378906
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0384736061096191
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.04398775100708
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.0460977554321289
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.0692663192749023
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,0.1635472774505615
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,1.01833176612854
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,1800.4696640968325
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.1018979549407959
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.4119901657104492
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,1.443026065826416
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,9.7621169090271
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0399057865142822
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,1800.3863236904144
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0499079227447509
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,1800.406145811081
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0389671325683593
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0427336692810058
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,1800.4741353988647
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,1800.5271406173706
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0438506603240966
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.0424399375915527
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0558269023895263
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.0568339824676513
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,42.00455904006958,23.738194227218628
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,575.7260627746582,1800.011747121811
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,3.5729126930236816,0.0406367778778076
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3.415934801101685,0.0395374298095703
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,3.287710905075073,0.0415625572204589
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,3.776174545288086,0.0428590774536132
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.780061006546021,178.3404426574707
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,4.254829168319702,1800.0104551315308
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,4.405328035354614,1800.0148406028748
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,6.33639931678772,1800.0440764427185
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,11.934391975402832,1800.0160765647888
ltl2dpa01.tlsf,REALIZABLE,3.5132224559783936,0.03757905960083
ltl2dpa02.tlsf,REALIZABLE,3.1448230743408203,0.0367639064788818
ltl2dpa03.tlsf,REALIZABLE,3.831758499145508,0.0371503829956054
ltl2dpa04.tlsf,REALIZABLE,3.192974090576172,0.0361835956573486
ltl2dpa05.tlsf,REALIZABLE,3.2478578090667725,0.0372986793518066
ltl2dpa06.tlsf,REALIZABLE,3.2034645080566406,0.0377540588378906
ltl2dpa07.tlsf,REALIZABLE,3.2500247955322266,0.0376546382904052
ltl2dpa08.tlsf,REALIZABLE,3.4534497261047363,0.0372140407562255
ltl2dpa09.tlsf,REALIZABLE,3.3187801837921143,0.0351343154907226
ltl2dpa10.tlsf,REALIZABLE,3.777052164077759,0.0396678447723388
ltl2dpa11.tlsf,REALIZABLE,3.5674102306365967,0.0349011421203613
ltl2dpa12.tlsf,REALIZABLE,3.6173291206359854,0.0399079322814941
ltl2dpa13.tlsf,REALIZABLE,3.631083250045776,0.0578141212463378
ltl2dpa14.tlsf,REALIZABLE,3.5926551818847656,0.0351114273071289
ltl2dpa15.tlsf,REALIZABLE,3.380486011505127,0.040132999420166
ltl2dpa16.tlsf,REALIZABLE,3.1552445888519287,0.0369195938110351
ltl2dpa17.tlsf,REALIZABLE,3.3353495597839355,0.0407040119171142
ltl2dpa18.tlsf,REALIZABLE,3.707699775695801,0.0371880531311035
ltl2dpa19.tlsf,REALIZABLE,3.960992336273194,0.0594167709350585
ltl2dpa20.tlsf,REALIZABLE,3.784800529479981,0.0411341190338134
ltl2dpa22.tlsf,REALIZABLE,4.049630165100098,0.045569896697998
ltl2dpa23.tlsf,REALIZABLE,3.530231237411499,0.0378854274749755
ltl2dpa24.tlsf,REALIZABLE,4.301970958709717,0.0401225090026855
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,3.1623647212982178
ModdifiedLedMatrix5X.tlsf,REALIZABLE,6.16883659362793,4.627210378646851
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1800.3602333068848
Morning2_4d4ca5c4.tlsf,REALIZABLE,4.240906715393066,0.0430994033813476
Morning2_9cac58d3.tlsf,REALIZABLE,3.970172166824341,0.0432174205780029
Morning2Min_6cbc6174.tlsf,REALIZABLE,3.528733968734741,0.039311408996582
Morning_88c5c1c3.tlsf,REALIZABLE,119.34947276115416,1800.4246408939362
Morning_9cac58d3.tlsf,REALIZABLE,115.22344875335692,1800.4303860664368
MorningMin_d6c5ac79.tlsf,REALIZABLE,4.572298288345337,0.0563685894012451
MusicAppFeedback.tlsf,REALIZABLE,4.086497068405151,0.0514535903930664
MusicAppMotivating.tlsf,REALIZABLE,4.172157287597656,0.0512101650238037
MusicAppSimple.tlsf,REALIZABLE,3.872604370117188,0.0438728332519531
mux_pb_100_pe_.tlsf,REALIZABLE,8.069124221801758,0.0644786357879638
mux_pb_10_pe_.tlsf,REALIZABLE,4.154303073883057,0.0411100387573242
mux_pb_125_pe_.tlsf,REALIZABLE,8.150164365768433,0.0648903846740722
mux_pb_12_pe_.tlsf,REALIZABLE,3.8703694343566895,0.043628454208374
mux_pb_132_pe_.tlsf,REALIZABLE,9.643266439437866,0.0691282749176025
mux_pb_150_pe_.tlsf,REALIZABLE,10.73269248008728,0.0698673725128173
mux_pb_16_pe_.tlsf,REALIZABLE,3.9001543521881104,0.0423049926757812
mux_pb_175_pe_.tlsf,REALIZABLE,12.821982145309448,0.0740842819213867
mux_pb_200_pe_.tlsf,REALIZABLE,13.385027408599854,0.0795762538909912
mux_pb_32_pe_.tlsf,REALIZABLE,4.395735740661621,0.0491943359375
mux_pb_64_pe_.tlsf,REALIZABLE,5.440530300140381,0.0506458282470703
mux_pb_8_pe_.tlsf,REALIZABLE,3.674093246459961,0.0384919643402099
narylatch_pb_10_pe_.tlsf,REALIZABLE,304.058554649353,0.0479092597961425
narylatch_pb_11_pe_.tlsf,REALIZABLE,1699.4312744140625,0.0483560562133789
narylatch_pb_12_pe_.tlsf,REALIZABLE,1818.6530594825745,0.0493350028991699
narylatch_pb_16_pe_.tlsf,REALIZABLE,1800.7654197216034,0.0530531406402587
narylatch_pb_32_pe_.tlsf,REALIZABLE,1823.8433485031128,0.0666427612304687
narylatch_pb_64_pe_.tlsf,REALIZABLE,1174.5963077545166,0.0968267917633056
narylatch_pb_8_pe_.tlsf,REALIZABLE,174.92307996749878,0.057664155960083
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.048978567123413
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.0592391490936279
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.0931956768035888
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.0975244045257568
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.0988593101501464
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.1370830535888672
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.1774072647094726
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,0.2836158275604248
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.0474038124084472
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0419826507568359
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0409677028656005
OneCounterInRangeA3.tlsf,REALIZABLE,3.767121553421021,0.043400764465332
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0359432697296142
OneCounter.tlsf,REALIZABLE,7.726145267486572,0.3774933815002441
ordered-visits-choice-real.tlsf,REALIZABLE,4.637348890304565,0.0626900196075439
ordered-visits-real.tlsf,REALIZABLE,4.999549150466919,0.0676522254943847
package-delivery-real.tlsf,REALIZABLE,157.81346440315247,186.43945407867432
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,0.0592584609985351
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,0.2018907070159912
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,0.181056261062622
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,0.1884450912475586
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,0.2519032955169678
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,0.3236250877380371
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,0.2381763458251953
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,0.3152611255645752
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,0.36842942237854
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,0.3790779113769531
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,0.4275314807891845
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,0.0787305831909179
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,0.4351377487182617
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,0.4315576553344726
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,0.5020029544830322
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,0.4276278018951416
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,0.5722990036010742
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,0.5707354545593262
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,0.0831327438354492
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,0.1019628047943115
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,0.1132228374481201
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,0.1215660572052002
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,0.1407997608184814
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,0.1645822525024414
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,0.1977796554565429
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,0.1954278945922851
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.0622353553771972
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,0.207209825515747
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,0.2281465530395507
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,0.2424879074096679
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,0.2584750652313232
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,0.2739779949188232
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,0.3239157199859619
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,0.3391540050506592
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,0.3180263042449951
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,0.4432778358459472
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,0.411794900894165
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,0.0876033306121826
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,0.4436304569244385
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,0.392444372177124
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,0.5981316566467285
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,0.4753510951995849
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,0.4935927391052246
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,0.5202271938323975
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,0.4960269927978515
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,0.0840375423431396
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,0.1079592704772949
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,0.1159815788269043
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,0.1269147396087646
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,0.1289596557617187
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,0.1694278717041015
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,0.2088181972503662
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,0.2081246376037597
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.949184894561768,0.062474250793457
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.0520038604736328
precise-reachability-real.tlsf,REALIZABLE,4.485154151916504,0.065852403640747
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1474.4741160869598,1801.538639307022
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,83.07427406311035,1800.056046962738
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,4.729822397232056,0.0509343147277832
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,5.818104028701782,0.0616517066955566
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.980769634246826,0.0399506092071533
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.722930908203125,0.0429661273956298
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.277622699737549,0.0433652400970459
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.572368144989014,0.0440895557403564
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.641660928726196,0.0441915988922119
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,4.801670551300049,0.046767234802246
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,4.96790075302124,0.0454819202423095
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,4.966616630554199,0.0445806980133056
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,5.383544683456421,0.0488035678863525
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0408265590667724
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0408496856689453
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.0411920547485351
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.0468535423278808
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0446903705596923
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0416185855865478
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.0428774356842041
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0403227806091308
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0446507930755615
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0407872200012207
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0406603813171386
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.0446171760559082
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.040877342224121
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0415852069854736
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0422773361206054
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0417425632476806
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.0491790771484375
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.0399017333984375
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.0426983833312988
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.0436475276947021
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.0438475608825683
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.0428543090820312
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.0430681705474853
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.0401782989501953
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.0419540405273437
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.0481343269348144
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.0403602123260498
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.0403308868408203
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.0433528423309326
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.042712926864624
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.042039155960083
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.0441076755523681
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.0427827835083007
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.0450797080993652
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.0428576469421386
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.0457117557525634
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.042478322982788
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.0459935665130615
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.046915054321289
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.042665958404541
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.0465836524963378
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.0435774326324462
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.0441040992736816
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.0444681644439697
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.0483820438385009
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.0505571365356445
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.0469951629638671
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.0465095043182373
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.0468671321868896
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.0521318912506103
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.0500993728637695
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.0432157516479492
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.0464475154876709
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.0463180541992187
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.0522072315216064
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.0474183559417724
prioritized_arbiter_unreal2_pb_100_pe_.tlsf,UNREALIZABLE,1802.8575308322904,0.483985424041748
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,0.0492773056030273
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.0403475761413574
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,0.0783214569091796
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.0414884090423584
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.0423898696899414
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.0418083667755126
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,0.1777713298797607
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.0451490879058837
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.0457150936126709
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.0452058315277099
Radarboard.tlsf,REALIZABLE,4.086408615112305,0.0477516651153564
RegManager.tlsf,REALIZABLE,3.7570061683654794,0.0398592948913574
reversible-lane-r-real.tlsf,REALIZABLE,11.908982276916504,233.48767018318176
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,0.8709959983825684
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,1.5560126304626465
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,2.2498724460601807
robot_analyze_samples_v1-real.tlsf,REALIZABLE,8.950558185577393,15.552257537841797
robot-cat-real-1d-real.tlsf,REALIZABLE,10.219334840774536,0.356281042098999
robot-cat-real-2d-real.tlsf,REALIZABLE,690.2989120483398,278.33908343315125
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,0.2445459365844726
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,256.01744532585144
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.932314395904541,8.365947008132935
robot_collect_samples_v2-real.tlsf,REALIZABLE,6.917670726776123,1.9709241390228271
robot_collect_samples_v3-real.tlsf,REALIZABLE,36.91484022140503,1800.3498811721802
robot_collect_samples_v4-real.tlsf,REALIZABLE,29.22456312179565,1800.3944442272186
robot_deliver_products_1-real.tlsf,REALIZABLE,12.84418797492981,1800.2905468940735
robot_deliver_products_20.tlsf,REALIZABLE,199.04276299476624,1800.3816306591034
robot_deliver_products_30.tlsf,REALIZABLE,610.5707986354828,1800.3921811580658
robot-grid-commute-1d-real.tlsf,REALIZABLE,6.96188497543335,0.2305848598480224
robot-grid-commute-2d-real.tlsf,REALIZABLE,38.824114084243774,14.112001419067385
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,5.0304059982299805,2.613054752349853
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,7.971757650375366,1800.2768154144287
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,13.42867636680603,1800.1427137851715
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,6.346942186355591,1800.0955674648285
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,55.8095326423645,1800.1316785812378
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,7.137662649154663,1800.3442726135254
robot-grid-reach-1d-real.tlsf,REALIZABLE,4.846477508544922,0.0567312240600585
robot-grid-reach-2d-real.tlsf,REALIZABLE,7.0664050579071045,0.4500105381011963
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,4.7499213218688965,0.0808184146881103
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,12.480154752731323,0.4661545753479004
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,12.161605596542358,1800.2849206924438
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,46.12339472770691
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,109.30449151992798
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,115.69607853889464
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,113.24848985671996
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,133.56263899803162
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.332709312439
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.0776405334472656
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.071533203125
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,0.1008763313293457
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,0.1365702152252197
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,7.813450336456299
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,8.625908374786377
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,9.132108211517334
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,9.882822513580322
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,10.509954452514648
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,10.63524603843689
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,25.37043309211731
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,26.431249618530277
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,28.690048456192017
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,28.57099938392639
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,0.2814579010009765
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,29.66354489326477
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,32.34695625305176
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,33.527857303619385
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,141.6520652770996
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,0.7562685012817383
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,0.7645325660705566
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,2.086799144744873
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,2.4862985610961914
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,2.7668445110321045
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,2.892859697341919
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,6.87644624710083
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,7.366358041763306
robot_running-real.tlsf,REALIZABLE,41.33089900016785,1027.1603457927704
robot-tasks-real.tlsf,REALIZABLE,4.821417570114136,0.0607595443725585
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1802.005588531494
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,1.4314587116241455
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,21.320765256881717
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,16.085113763809204
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,21.64620065689087
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,16.860522031784058
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,22.558171272277832
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,49.706918478012085
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,50.17380881309509
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,53.231348514556885
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,53.46753573417664
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,43.2484564781189
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,3.698930978775024
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,54.43388867378235
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,55.5755307674408
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,56.91728711128235
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,56.806076765060425
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,56.92824721336365
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,58.9701464176178
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,3.748530387878418
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,6.236658334732056
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,8.841709852218628
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,9.15264058113098
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,9.334247827529907
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,20.03282928466797
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,20.756060123443604
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,20.52510714530945
robot-to-target-charging-real.tlsf,REALIZABLE,31.11903476715088,138.0933096408844
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,41.028130769729614
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,80.54483366012573
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,120.1698911190033
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,101.04926800727844
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,301.9838664531708
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,346.09308791160583
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,361.1081891059876
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,403.7056748867035
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,1197.4246606826782
robot-to-target-unreal0.tlsf,REALIZABLE,315.4400200843811,250.5710408687592
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0401496887207031
RotationCalculator.tlsf,REALIZABLE,4.123409748077393,0.0397911071777343
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.954747915267944,0.0475320816040039
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.270487785339356,0.0532646179199218
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,6.412358045578003,0.1008384227752685
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,9.23132300376892,0.6609671115875244
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,27.380619764328003,7.747768878936768
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,147.37773180007937,127.44915056228638
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1414.8223860263824,1800.4194560050964
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.1671469211578369
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.2313098907470703
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.3149712085723877
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.5437989234924316
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,1.2520627975463867
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,2.7080793380737305
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,5.013729095458984
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.04067063331604
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.0406229496002197
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0427768230438232
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0468702316284179
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0469884872436523
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.0454587936401367
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.0630786418914794
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.0604467391967773
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.0810327529907226
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,1800.4545295238495
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,1800.5324885845184
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,1800.5518844127655
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,1800.6280851364136
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,1800.578660488129
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,1800.639348745346
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,1800.634246826172
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.0455391407012939
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,1800.632833480835
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,1800.5574972629547
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.0554666519165039
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.0567986965179443
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.1136741638183593
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,0.388671875
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,1.9596154689788816
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,12.602898836135864
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,83.66813898086548
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,797.49835896492
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.460482120514
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.4721508026123
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.5345177650452
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.478427886963
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.4582171440125
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.4098327159882
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.1086566448211669
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.1653635501861572
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,0.3320639133453369
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,2.960546970367432
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,49.261969804763794
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,1229.4488582611084
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,1800.4576182365415
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.3985857963562
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.4351868629456
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.0439021587371826
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,0.0753195285797119
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,2.31858491897583
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,575.750449180603
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.28359913826
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,4.38934850692749,0.0399081707000732
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,10.701448917388916,0.1040148735046386
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,149.86189937591553,16.775091886520386
scheduler-real.tlsf,REALIZABLE,155.40759944915771,322.45057678222656
Scoreboard.tlsf,REALIZABLE,3.8694469928741455,0.0431876182556152
SensorInit.tlsf,REALIZABLE,4.454230070114136,0.0520250797271728
SensorPart.tlsf,REALIZABLE,4.720611095428467,0.0562384128570556
SensorRegister.tlsf,REALIZABLE,3.651570081710816,0.0413572788238525
SensorSelector.tlsf,REALIZABLE,9.480568170547484,0.0496683120727539
SensorSubmodulChooser.tlsf,REALIZABLE,4.349202394485474,0.064141035079956
Sensor.tlsf,REALIZABLE,4.955145120620728,0.0746781826019287
Shades2_235467da.tlsf,REALIZABLE,3.9386754035949703,0.0439655780792236
Shades2_42dc4fff.tlsf,REALIZABLE,4.050424575805664,0.0449123382568359
Shades2_70523fbe.tlsf,REALIZABLE,4.304535150527954,0.040626049041748
Shades2_a5f99bc6.tlsf,REALIZABLE,4.0000104904174805,0.0417041778564453
Shades2Min_63831f8c.tlsf,REALIZABLE,3.581324577331543,0.0409538745880126
Shades_6479ef9a.tlsf,REALIZABLE,3.993882179260254,0.0422353744506835
Shades_974f4a68.tlsf,REALIZABLE,4.219461441040039,91.232727766037
Shades_9cac58d3.tlsf,REALIZABLE,4.103540182113648,0.0424776077270507
Shades_a02758ea.tlsf,REALIZABLE,3.8741161823272714,0.0412013530731201
ShadesMin_aeb1d897.tlsf,REALIZABLE,3.7869269847869873,0.0426163673400878
shift_pb_100_pe_.tlsf,REALIZABLE,1803.2833733558653,0.047236680984497
shift_pb_10_pe_.tlsf,REALIZABLE,4.476804494857788,0.0438785552978515
shift_pb_125_pe_.tlsf,REALIZABLE,1803.1493949890137,0.0491504669189453
shift_pb_12_pe_.tlsf,REALIZABLE,6.959300518035889,0.0451796054840087
shift_pb_132_pe_.tlsf,REALIZABLE,1803.9243795871732,0.0503511428833007
shift_pb_16_pe_.tlsf,REALIZABLE,56.02582311630249,0.0402414798736572
shift_pb_250_pe_.tlsf,REALIZABLE,1803.05236530304,0.0527234077453613
shift_pb_32_pe_.tlsf,REALIZABLE,1803.2152199745176,0.042093276977539
shift_pb_500_pe_.tlsf,REALIZABLE,1803.791276693344,0.0663456916809082
shift_pb_64_pe_.tlsf,REALIZABLE,1802.9951388835907,0.0471425056457519
shift_pb_8_pe_.tlsf,REALIZABLE,4.0244550704956055,0.0382387638092041
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,656.5357730388641,1801.2141704559326
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.85169124603272,17.999042987823486
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,0.0494813919067382
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,0.0479812622070312
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,0.0516426563262939
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,0.0535686016082763
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,0.0523054599761962
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.0387918949127197
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0405573844909668
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0396113395690918
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0373971462249755
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0378665924072265
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0386881828308105
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0401196479797363
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0397663116455078
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.04762864112854
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.0385479927062988
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0409021377563476
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.0433876514434814
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0407137870788574
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0405848026275634
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0387086868286132
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.044431447982788
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0389578342437744
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0372250080108642
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0424885749816894
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0402092933654785
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.0449879169464111
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.039642333984375
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.038144826889038
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.0459389686584472
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.0382709503173828
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.0410325527191162
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.0398106575012207
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.0376946926116943
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.0438246726989746
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.0403587818145751
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.0454201698303222
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.0410451889038085
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.03989839553833
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.0408179759979248
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.0412218570709228
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.0410974025726318
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.0433876514434814
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.0403392314910888
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.0402288436889648
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.0388376712799072
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.0491373538970947
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.0408251285552978
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.0413959026336669
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.0389144420623779
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.0394046306610107
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.0408780574798584
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.0424196720123291
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.0397799015045166
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,0.0435874462127685
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,0.0630278587341308
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0372755527496337
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0360097885131835
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.0397274494171142
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,0.1321864128112793
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.0400729179382324
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,0.2080817222595214
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.0489141941070556
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,0.2488496303558349
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.0447175502777099
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.0411453247070312
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,1631.3633496761322,1031.4404590129852
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,5.0357749462127686,0.0398750305175781
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,6.950752258300781,0.0524735450744628
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,19.622127532958984,0.5245528221130371
simple_arbiter_with_hints_pb_8_pe_.tlsf,REALIZABLE,1800.2832448482511,59.70132756233215
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.325054407119751
SliderDefault.tlsf,REALIZABLE,3.913879156112671,0.0443766117095947
SliderDelayed.tlsf,REALIZABLE,4.9787657260894775,0.135965347290039
SliderScored.tlsf,REALIZABLE,4.41842532157898,0.0609340667724609
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.0469427108764648
solitary-real.tlsf,REALIZABLE,4.864970922470093,0.0544157028198242
sort40.tlsf,UNREALIZABLE,10.744871377944946,0.3722383975982666
sort41.tlsf,UNREALIZABLE,14.519415616989136,0.8167760372161865
sort42.tlsf,UNREALIZABLE,25.20758628845215,2.1592319011688232
sort4-real.tlsf,REALIZABLE,194.32678699493408,63.27035903930664
sort50.tlsf,UNREALIZABLE,35.393189430236816,3.3135790824890137
sort51.tlsf,UNREALIZABLE,64.008629322052,12.183669567108154
sort52.tlsf,UNREALIZABLE,131.01545119285583,97.52339267730711
SPIPureNext.tlsf,REALIZABLE,13.154442548751833,1800.4044318199158
SPIReadClk.tlsf,REALIZABLE,5.046239137649536,0.0356764793395996
SPIReadManag.tlsf,REALIZABLE,8.355430603027344,0.0476269721984863
SPIReadSdi.tlsf,REALIZABLE,5.190445184707642,0.0439832210540771
SPI.tlsf,REALIZABLE,7.264880180358887,0.2041714191436767
SPIWriteClk.tlsf,REALIZABLE,5.499267101287842,0.0385835170745849
SPIWriteManag.tlsf,REALIZABLE,7.605574369430542,0.0428705215454101
SPIWriteSdi.tlsf,REALIZABLE,5.528282880783081,0.0431885719299316
square5x50.tlsf,UNREALIZABLE,8.319731712341309,0.686359167098999
square5x51.tlsf,UNREALIZABLE,11.07071042060852,1.901294469833374
square5x52.tlsf,UNREALIZABLE,13.8600914478302,2.8896408081054688
square5x53.tlsf,UNREALIZABLE,14.794456005096436,6.129827260971069
square5x54.tlsf,UNREALIZABLE,19.63211727142334,7.837989807128906
square5x5-real.tlsf,REALIZABLE,41.71643042564392,13.68621063232422
storage-GF-64-real.tlsf,REALIZABLE,6.727017879486084,0.0680437088012695
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0371065139770507
tasks-real.tlsf,REALIZABLE,8.086881160736084,0.1295428276062011
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,36.192310094833374
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,86.0789999961853
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,136.9873387813568
taxi-service-real.tlsf,REALIZABLE,50.24391341209412,0.5324139595031738
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,0.130620002746582
test2_f2774e0b.tlsf,REALIZABLE,3.998251676559448,0.0427556037902832
test3_efe2feaf.tlsf,REALIZABLE,3.773773670196533,0.0427212715148925
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0396647453308105
test5_6cbc6174.tlsf,REALIZABLE,3.8372299671173096,0.0425226688385009
test6_0f5381e9.tlsf,REALIZABLE,4.263363838195801,0.0415058135986328
test7_2c5b09da.tlsf,REALIZABLE,4.062851667404175,0.0461719036102294
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0401878356933593
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0466113090515136
test_f3987563.tlsf,REALIZABLE,3.528735399246216,0.0392735004425048
thermostat-F-real.tlsf,REALIZABLE,9.076837539672852,0.4936237335205078
thermostat-GF-real.tlsf,REALIZABLE,71.66130876541138,9.493619918823242
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,9.494874715805054
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,22.877745866775516
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,92.11568641662598
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.040398359298706
Timer_a50cadd7.tlsf,REALIZABLE,3.3507721424102783,0.0414233207702636
tmp_13cfc6f2.tlsf,REALIZABLE,5.348531484603882,4.327061414718628
TorcsAccelerating.tlsf,REALIZABLE,3.837526321411133,0.0409529209136962
TorcsGearing.tlsf,REALIZABLE,3.692316293716431,0.0446701049804687
TorcsSimple.tlsf,REALIZABLE,3.8610317707061768,0.0455074310302734
TorcsSteeringImproved.tlsf,REALIZABLE,3.702986478805542,0.0579900741577148
TorcsSteeringSimple.tlsf,REALIZABLE,3.745879411697388,0.0440928936004638
TorcsSteeringSmart.tlsf,REALIZABLE,4.338960647583008,0.0474646091461181
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.0576298236846923
TwoCounters3.tlsf,REALIZABLE,4.322683334350586,0.5945932865142822
TwoCounters4.tlsf,REALIZABLE,5.159045219421387,0.0620656013488769
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,2.905118942260742
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.0525770187377929
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.0732355117797851
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.2034940719604492
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.1961932182312011
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,0.2620646953582763
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,0.2277331352233886
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,0.2731924057006836
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,0.3051438331604004
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,0.2958929538726806
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,0.3582291603088379
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,0.3111915588378906
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.0556023120880126
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.0462875366210937
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.0573031902313232
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.0476279258728027
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.0541284084320068
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.0524730682373046
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.0598788261413574
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.0550322532653808
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.052922248840332
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.0516200065612793
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.0563290119171142
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.0466253757476806
TwoCountersRefinedRefined.tlsf,REALIZABLE,4.35106348991394,0.0550367832183837
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.0491318702697753
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.0482430458068847
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0419199466705322
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,3.2969863414764404,0.0438060760498046
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,405.55073523521423
unordered-visits-real.tlsf,REALIZABLE,15.279376029968262,1.3284850120544434
Warnlight_2d1010f8.tlsf,REALIZABLE,6.178208351135254,0.0517852306365966
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.0423412322998046
Window_235467da.tlsf,REALIZABLE,6.274019241333008,0.0479767322540283
Window2_54e1f7d2.tlsf,REALIZABLE,6.054633617401123,0.1950578689575195
Window2_6479ef9a.tlsf,REALIZABLE,6.077049732208252,0.0482370853424072
Window2_9cac58d3.tlsf,REALIZABLE,6.1720709800720215,0.0550546646118164
Window2_aeb1d897.tlsf,REALIZABLE,7.402834892272949,0.0595860481262207
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.0430617332458496
Window2Min_88c5c1c3.tlsf,REALIZABLE,5.887236833572388,0.0415122509002685
Window_42dc4fff.tlsf,REALIZABLE,6.51943564414978,0.0493903160095214
Window_54e1f7d2.tlsf,REALIZABLE,6.184677600860596,0.0445072650909423
WindowMin_a5f99bc6.tlsf,REALIZABLE,5.948520421981812,0.0459504127502441
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,7.653466463088989,0.0496220588684082
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,10.045009136199951,0.091235876083374
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,26.90426707267761,0.4417834281921386
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,136.10614132881165,4.314719915390015
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,671.067113161087,1800.027970314026
workstation_resupply_pb_6_pe_.tlsf,REALIZABLE,1803.1543748378756,516.9135110378265
Zoo0.tlsf,REALIZABLE,4.022280931472778,0.0422666072845459
Zoo10.tlsf,REALIZABLE,3.8519287109375,0.0512619018554687
Zoo5.tlsf,REALIZABLE,4.07364296913147,0.0468864440917968


==> data/output_csvs/pairwise_aiger_time_Semml_SemmlTac.csv <==
name,status_gt,time_Semml,time_SemmlTac
01.tlsf,REALIZABLE,4.527016639709473,5.4122395515441895
02.tlsf,REALIZABLE,4.301729679107666,8.174670934677124
03.tlsf,REALIZABLE,5.413830518722534,8.975460290908813
05.tlsf,REALIZABLE,7.28994870185852,7.547231674194336
06.tlsf,REALIZABLE,7.688894271850586,8.454758167266846
07.tlsf,REALIZABLE,8.135069131851196,10.190045356750488
08.tlsf,REALIZABLE,9.583894729614258,11.811569929122925
09.tlsf,REALIZABLE,8.285792827606201,8.52825379371643
10.tlsf,REALIZABLE,7.699353933334351,7.8032450675964355
11.tlsf,REALIZABLE,8.032852172851562,7.472491264343262
12.tlsf,REALIZABLE,9.011187553405762,8.120006322860718
13.tlsf,REALIZABLE,9.469699382781982,8.406784296035767
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.928912878036499,9.783231735229492
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.832574129104614,13.347474813461304
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,18.754936933517456,26.02087140083313
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,163.5218367576599,270.13080859184265
ActionConverter.tlsf,REALIZABLE,4.660617351531982,6.235812425613403
Alarm_06e9cad4.tlsf,REALIZABLE,10.825659036636353,152.64618062973022
Alarm_2d1010f8.tlsf,REALIZABLE,5.315477132797241,7.327942609786987
Alarm_68c86764.tlsf,REALIZABLE,15.12190079689026,27.764923095703125
Alarm_70523fbe.tlsf,REALIZABLE,14.77701711654663,104.97286438941956
Alarm_88c5c1c3.tlsf,REALIZABLE,3.5394539833068848,4.896522045135498
Alarm_9cac58d3.tlsf,REALIZABLE,3.778696298599243,4.917226791381836
Alarm_a5f99bc6.tlsf,REALIZABLE,25.299115419387817,310.1310260295868
Alarm_f2774e0b.tlsf,REALIZABLE,19.55211424827576,85.72994589805603
AlarmMin_efe2feaf.tlsf,REALIZABLE,3.5359346866607666,4.5621092319488525
AllHeating_d6376bf9.tlsf,REALIZABLE,3.838560342788696,7.621010065078735
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,415.9815492630005
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,260.4106752872467
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,476.3174493312836
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,517.2815735340118
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,544.228729724884
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,670.5383894443512
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,98.55201363563538
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,24.24455428123474,305.5947608947754
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,740.6185626983643,1800.0080382823944
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,5.727694034576416
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,43.57172346115112
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,286.5389142036438
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,748.751216173172,1800.0095207691193
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.8448426723480233,7.64139461517334
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,5.390012741088867,15.18782925605774
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,7.772451639175415,36.95660424232483
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,14.140875339508057,70.26097369194031
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,25.36957836151123,18.52609872817993
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,45.158082008361816,1333.7388124465942
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,99.3020544052124,1800.0069603919983
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,271.056524515152,1800.008201122284
amba_decomposed_decode.tlsf,REALIZABLE,3.1113195419311523,5.860807657241821
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.87967324256897,17.780824184417725
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,5.483405351638794,8.712859630584717
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,5.518327236175537,16.505580186843872
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,6.439791440963745,17.133890867233276
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,7.289609432220459,25.52370977401733
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,9.080687999725342,20.530555963516235
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,12.740808248519896,34.96963310241699
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,304.026394367218,518.0830812454224
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,3.567629814147949,6.264776229858398
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3.731866836547852,7.181609392166138
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.749892234802246,4.498632431030273
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,4.359817981719971,4.986679315567017
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,4.1330671310424805,5.220287322998047
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,4.389740228652954,10.12865424156189
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,4.332453012466431,11.927016973495483
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,4.902660369873047,10.388824224472046
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,4.681434631347656,78.54719233512878
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,5.568695783615112,224.76139116287231
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,5.847131252288818,1063.6393196582794
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,6.583057403564453,1800.0060074329376
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,8.555774927139282,1800.0056204795835
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.780219316482544,1800.0052053928375
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,20.392085552215576,1800.005066871643
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3.4708855152130127,6.606290102005005
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3.498978853225708,6.980421543121338
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3.716142654418945,4.63471531867981
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,4.014838695526123,4.967720031738281
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.868755578994751,22.417560338974
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,4.110769987106323,6.733829736709595
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,4.141881704330444,9.590812921524048
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,4.458552598953247,38.09684824943543
amba_decomposed_shift.tlsf,REALIZABLE,3.3091070652008057,7.290051221847534
amba_decomposed_tburst4.tlsf,REALIZABLE,4.185415506362915,4.729419231414795
amba_decomposed_tincr.tlsf,REALIZABLE,4.037282705307007,7.885489463806152
amba_decomposed_tsingle.tlsf,REALIZABLE,3.569429874420166,7.499610900878906
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,378.10994124412537,1800.006165742874
amba_gr_pb_2_pe_.tlsf,REALIZABLE,361.86798214912415,1800.0077142715454
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.5048844814300537,7.315866231918335
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,4.52384614944458,13.033943891525269
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,7.58251690864563,34.72895193099976
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,23.91585087776184,334.41533970832825
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,572.4033987522125,84.02008533477783
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,1198.9966449737549,1800.012425661087
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,3.223230123519897
arbiter_pb_1_pe_.tlsf,REALIZABLE,3.4076390266418457,5.0680248737335205
arbiter_pb_2_pe_.tlsf,REALIZABLE,4.024439811706543,7.511419057846069
arbiter_pb_3_pe_.tlsf,REALIZABLE,4.6391685009002686,15.600633144378662
arbiter_pb_4_pe_.tlsf,REALIZABLE,5.865790843963623,36.60877871513367
arbiter_pb_5_pe_.tlsf,REALIZABLE,10.799794673919678,225.61597418785087
arbiter_pb_6_pe_.tlsf,REALIZABLE,40.29956293106079,1146.9187541007996
arbiter_pb_7_pe_.tlsf,REALIZABLE,232.78777050971985,1800.007730960846
arbiter_pb_8_pe_.tlsf,REALIZABLE,270.9566020965576,1800.0127234458923
arbiter_pb_9_pe_.tlsf,REALIZABLE,1652.8744962215424,1800.0148351192474
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,4.349191188812256,6.458472490310669
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,5.455569267272949,9.130000591278076
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,6.865758657455444,7.610088348388672
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,10.968575477600098,24.985441207885746
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,34.79417848587036,54.34716868400574
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,194.41284441947937,191.0308003425598
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,1220.856246471405,1314.1591160297394
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.9726994037628174,8.327009677886963
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.2643022537231445,18.34389972686768
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,9.33007001876831,199.15846753120425
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,226.0623140335083,64.24126958847046
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,787.1181862354279,1040.889377117157
arbiter-with-failure-real.tlsf,REALIZABLE,4.276036262512207,9.70055365562439
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,2.7411351203918457
Automata16S.tlsf,REALIZABLE,6.463640451431274,11.3427996635437
Automata.tlsf,REALIZABLE,4.505589962005615,7.555518865585327
batch-arbiter-real.tlsf,REALIZABLE,4.8865931034088135,13.315480947494509
box0.tlsf,UNREALIZABLE,5.015271425247192,4.240946292877197
box1.tlsf,UNREALIZABLE,5.340148448944092,4.25884747505188
box-limited-real.tlsf,REALIZABLE,4.754524230957031,6.642805814743042
box-real.tlsf,REALIZABLE,6.663753986358643,10.92793893814087
buffer-storage-real.tlsf,REALIZABLE,5.755747556686401,9.233241081237791
Button.tlsf,REALIZABLE,3.6737468242645264,4.759536981582642
chain-4-real.tlsf,REALIZABLE,9.503920555114746,1800.010799884796
chain-5-real.tlsf,REALIZABLE,18.20096063613892,1800.0160353183746
chain-60.tlsf,REALIZABLE,48.71152949333191,1800.0129663944244
chain-70.tlsf,REALIZABLE,204.72779369354248,1800.0159504413605
chain-simple-10-real.tlsf,REALIZABLE,7.823384761810303,26.01486849784851
chain-simple-20-real.tlsf,REALIZABLE,11.12483286857605,91.74666810035706
chain-simple-30-real.tlsf,REALIZABLE,15.825741052627563,222.8745532035828
chain-simple-40-real.tlsf,REALIZABLE,22.32366967201233,578.1629574298859
chain-simple-50-real.tlsf,REALIZABLE,30.849523782730103,1113.586840391159
chain-simple-5-real.tlsf,REALIZABLE,6.4155824184417725,29.182255029678345
chain-simple-60-real.tlsf,REALIZABLE,47.72970151901245,945.8889954090118
chain-simple-70-real.tlsf,REALIZABLE,54.50968956947327,1800.0350546836853
chain-simple-param-70-real.tlsf,REALIZABLE,5.767782211303711,25.19783973693848
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,2.1843740940093994
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,3.395921230316162,4.471500396728516
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,2.427588939666748
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.634101152420044,7.12307333946228
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,2.464941024780273
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,2.1975929737091064
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,2.34855318069458
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,2.454381227493286
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,2.3316855430603027
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,2.405444622039795
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,2.0194668769836426
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,1.9191675186157229
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,2.0413191318511963
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,1.8691985607147217
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,2.310732364654541
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,2.5553603172302246
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,1.93829345703125
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,2.2454776763916016
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,2.178375005722046
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,2.257765769958496
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,2.082066774368286
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,2.002293586730957
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,2.0243406295776367
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,2.306976318359375
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,2.0976831912994385
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,2.255189895629883
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,2.2709789276123047
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,3.3282365798950195,4.439924240112305
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,1.894472599029541
chomp_pb_2_2_pe_.tlsf,REALIZABLE,4.174408197402954,5.412959337234497
chomp_pb_2_3_pe_.tlsf,REALIZABLE,5.212436199188232,12.285041570663452
chomp_pb_2_4_pe_.tlsf,REALIZABLE,6.647186756134033,19.5605149269104
chomp_pb_2_5_pe_.tlsf,REALIZABLE,9.521637678146362,25.825916051864624
chomp_pb_2_6_pe_.tlsf,REALIZABLE,20.584418535232544,50.86891794204712
chomp_pb_3_2_pe_.tlsf,REALIZABLE,5.478387117385864,11.045045375823976
chomp_pb_3_3_pe_.tlsf,REALIZABLE,6.925803661346436,19.47237753868103
chomp_pb_3_4_pe_.tlsf,REALIZABLE,19.98610019683838,43.36413598060608
chomp_pb_3_5_pe_.tlsf,REALIZABLE,204.5981721878052,334.27273416519165
chomp_pb_4_2_pe_.tlsf,REALIZABLE,6.864827156066895,31.70500922203064
chomp_pb_4_3_pe_.tlsf,REALIZABLE,22.289019107818604,36.76353812217712
chomp_pb_4_4_pe_.tlsf,REALIZABLE,548.1327838897705,756.6985213756561
Cockpitboard_efe2feaf.tlsf,REALIZABLE,4.721887111663818,11.400975227355955
Cockpitboard.tlsf,REALIZABLE,4.256023645401001,11.19994306564331
Coffee_06e9cad4.tlsf,REALIZABLE,5.462361097335815,41.05033874511719
Coffee_235467da.tlsf,REALIZABLE,4.173926115036011,12.765836477279665
Coffee_2c5b09da.tlsf,REALIZABLE,4.475201845169067,10.527936697006226
Coffee_6479ef9a.tlsf,REALIZABLE,5.264840126037598,14.333652973175049
Coffee_d6376bf9.tlsf,REALIZABLE,5.3035728931427,27.087495803833008
Coffee_efe2feaf.tlsf,REALIZABLE,4.252334833145142,12.807582378387451
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,2.8392345905303955
CoffeeMin_88f351a6.tlsf,REALIZABLE,3.858309507369995,4.734805583953857
CoffeMachine_974f4a68.tlsf,REALIZABLE,4.316933631896973,5.707942962646484
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,2.352016925811768
collector_v1_pb_11_pe_.tlsf,REALIZABLE,146.9727373123169,1800.039697408676
collector_v1_pb_12_pe_.tlsf,REALIZABLE,500.8730156421661,1800.0061745643616
collector_v1_pb_3_pe_.tlsf,REALIZABLE,4.299863576889038,13.389026880264282
collector_v1_pb_5_pe_.tlsf,REALIZABLE,4.782369613647461,35.720577239990234
collector_v1_pb_7_pe_.tlsf,REALIZABLE,8.06899881362915,728.3184707164764
collector_v1_pb_9_pe_.tlsf,REALIZABLE,46.27563786506653,1800.0098977088928
collector_v2_pb_10_pe_.tlsf,REALIZABLE,87.33462738990784,1800.0202476978302
collector_v2_pb_11_pe_.tlsf,REALIZABLE,383.1974439620972,1800.0058088302612
collector_v2_pb_12_pe_.tlsf,REALIZABLE,1450.5508329868317,1800.005048751831
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.656141757965088,5.518183946609497
collector_v2_pb_5_pe_.tlsf,REALIZABLE,4.462733030319214,38.16343235969544
collector_v2_pb_7_pe_.tlsf,REALIZABLE,9.084035873413086,1090.6986136436462
collector_v2_pb_9_pe_.tlsf,REALIZABLE,73.0850236415863,1800.0120344161987
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.64333176612854,10.042176961898804
collector_v3_pb_11_pe_.tlsf,REALIZABLE,19.89510726928711,23.07734537124633
collector_v3_pb_12_pe_.tlsf,REALIZABLE,52.30977439880371,75.82470774650574
collector_v3_pb_13_pe_.tlsf,REALIZABLE,168.32779121398926,299.7666430473328
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.95632004737854,5.221169471740723
collector_v3_pb_5_pe_.tlsf,REALIZABLE,4.173548221588135,5.378533840179443
collector_v3_pb_7_pe_.tlsf,REALIZABLE,4.700276136398315,5.382348299026489
collector_v3_pb_9_pe_.tlsf,REALIZABLE,6.3024516105651855,6.981106996536255
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,4.499352216720581
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,3.358549118041992
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,4.633081197738648
Core_solved_974f4a68.tlsf,REALIZABLE,4.259929418563843,6.119234323501587
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,3.4149057865142822
diagonal-real.tlsf,REALIZABLE,5.0861289501190186,9.073460817337036
Door_2d1010f8.tlsf,REALIZABLE,3.701951503753662,7.764635801315308
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,4.01149845123291,7.59104061126709
elevator-paper-real.tlsf,REALIZABLE,5.730618476867676,13.650415182113647
EnemeyModule.tlsf,REALIZABLE,3.941427707672119,5.11810564994812
EscalatorBidirectionalInit.tlsf,REALIZABLE,4.519598007202148,5.646247386932373
EscalatorBidirectional.tlsf,REALIZABLE,4.322909832000732,5.456272125244141
EscalatorCountingInit.tlsf,REALIZABLE,3.763556957244873,7.47924280166626
EscalatorCounting.tlsf,REALIZABLE,3.8763275146484375,7.297678709030151
EscalatorNonCounting.tlsf,REALIZABLE,3.5214264392852783,7.21476674079895
EscalatorNonReactive.tlsf,REALIZABLE,3.3277018070220947,4.4203715324401855
EscalatorSmart.tlsf,REALIZABLE,4.074909210205078,12.40253520011902
evasion0.tlsf,UNREALIZABLE,8.901968479156494,11.330295085906982
evasion-real.tlsf,REALIZABLE,12.12189269065857,17.908121347427368
example10a_pb_1_pe_.tlsf,REALIZABLE,3.950675487518311,10.092949390411375
example10a_pb_2_pe_.tlsf,REALIZABLE,4.174674272537232,5.503451824188232
example10_pb_1_pe_.tlsf,REALIZABLE,3.686421632766724,4.804033756256104
example10_pb_2_pe_.tlsf,REALIZABLE,3.68925666809082,7.659537553787231
Example1_d6376bf9.tlsf,REALIZABLE,3.498204231262207,4.96160101890564
example7a_pb_1_pe_.tlsf,REALIZABLE,3.239553928375244,4.615194082260132
example7a_pb_2_pe_.tlsf,REALIZABLE,3.559942483901977,7.632974624633789
example7_pb_1_pe_.tlsf,REALIZABLE,3.32300877571106,4.844308137893677
example7_pb_2_pe_.tlsf,REALIZABLE,3.317451477050781,5.198325872421265
example8_pb_1_pe_.tlsf,REALIZABLE,3.400059938430786,4.997544050216675
example8_pb_2_pe_.tlsf,REALIZABLE,3.594923734664917,7.452456951141357
example9_pb_1_pe_.tlsf,REALIZABLE,3.5502817630767822,7.361634254455566
example9_pb_2_pe_.tlsf,REALIZABLE,3.713913679122925,7.97281551361084
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,2.777867794036865
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,7.069838285446167,1800.0067851543429
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,6.858116865158081,1800.0069680213928
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,6.543960809707642,1800.0063939094543
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,5.006699562072754
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,7.081582069396973,1800.0065984725952
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,2.522794485092163
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,3.8105762004852295
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,23.25719356536865
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,27.559698343276978
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,49.45076584815979
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,53.281747341156006
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,170.297025680542
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,3.642364978790283
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,4.188529253005981
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,4.638345956802368
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,5.253288269042969
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,4.999473333358765
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,16.407532215118408
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,18.934499263763428
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,21.216759204864506
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,20.925042629241943
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,2.8820199966430664
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,4.6040003299713135,8.213397026062012
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.860240697860718,9.481950521469116
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,8.008239269256592,10.224165678024292
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,12.946690797805786,12.453792810440063
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,44.91842198371887,47.75687766075134
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,449.3050963878632,349.7447187900543
follow0.tlsf,UNREALIZABLE,55.64429569244385,77.45695638656616
follow1.tlsf,UNREALIZABLE,65.56544327735901,103.65560293197632
follow2.tlsf,UNREALIZABLE,84.60221242904663,125.05734777450562
follow3.tlsf,UNREALIZABLE,110.03153944015504,132.25898051261902
f-real-real.tlsf,REALIZABLE,13.406343460083008,61.5670051574707
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,701.9571182727814,923.0466704368592
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,5.186063528060913
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,7.125656366348267
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,8.334968328475952
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,10.737027406692505
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,15.600282907485962
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,18.79120421409607
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,20.924068927764893
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,31.182432651519772
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,2.3488399982452397
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,44.41761088371277
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,54.61924076080322
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,64.64716982841492
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,53.965959310531616
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,80.37360143661499
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,2.53064513206482
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,2.4636526107788086
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,2.544738531112671
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,3.0584514141082764
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,2.944446563720703
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,3.29135537147522
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,3.798938274383545
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,4.226760149002075
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,77.03807854652405
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,163.94802069664
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,760.9845507144928
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,675.4600534439087
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1700.1576299667358
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.0220565795898
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,4.031715631484985
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,2.6343233585357666
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,3.14953351020813
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,3.592270374298096
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,5.45733118057251
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,11.979808568954468
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,22.73410534858704
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,38.673667669296265
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,59.55121040344238
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,4.440823554992676
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,4.756037473678589
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,5.639880418777466
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,22.98435926437378
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,99.7232494354248
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,359.7507779598236
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,749.8690333366394
full_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,1594.0832862854004,1072.303889989853
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,3.615080356597901
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,5.18134617805481
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,28.035649061203003
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,77.48827624320984
full_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,1806.3240966796875,542.1635251045227
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,2.370180368423462
Gamelogic.tlsf,REALIZABLE,4.998209238052368,7.481206893920898
GamemodeChooser.tlsf,REALIZABLE,4.698792219161987,4.8802924156188965
Gamemodule.tlsf,REALIZABLE,3.736208200454712,7.315718412399292
generalized_buffer_pb_2_pe_.tlsf,REALIZABLE,103.97173118591309,1494.7597227096558
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,5.482959270477295
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,5.813379049301148
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,5.074866771697998
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,12.882376670837402
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,12.241361141204834
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,14.218362092971802
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,26.394909620285038
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,29.276309490203857
gf-real-real.tlsf,REALIZABLE,4.133037328720093,7.7565531730651855
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,2.3659794330596924
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,3.4653451442718506
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,3.74474573135376
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,3.7064576148986816
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,4.015487432479858
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,3.957972764968872
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,4.102040767669678
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,4.515007734298706
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,4.585001468658447
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,4.90670657157898
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,4.63181209564209
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,2.360593318939209
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,5.719050645828247
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,5.285314321517944
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,5.472670316696167
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,6.083636283874512
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,5.692629814147949
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,5.497667551040649
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,5.970883369445801
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,6.279179334640503
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,6.299114227294922
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,6.04666543006897
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,2.540127277374268
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,6.660547018051148
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,6.304766654968262
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,7.897286653518677
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,7.39920973777771
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,7.876763820648193
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,7.7481584548950195
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,8.81039047241211
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,8.168476343154907
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,10.088121891021729
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,8.638195514678955
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,2.909632444381714
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,8.980830192565918
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,9.17848300933838
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,9.54921817779541
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,9.480489015579224
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,8.79738450050354
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,9.011846542358398
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,11.081390857696531
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,8.695609092712402
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,3.1425650119781494
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,3.0540075302124023
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,2.87708592414856
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,3.2215962409973145
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,3.4330050945281982
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,3.427653312683105
g-real0.tlsf,UNREALIZABLE,5.15223240852356,4.703780889511108
g-real-real.tlsf,REALIZABLE,8.36052131652832,24.705007791519165
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,2.879457473754883
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,5.901138067245483
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,6.6103997230529785
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,6.683027267456055
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,7.209044218063354
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,7.229705810546875
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,7.818068742752075
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,10.17641806602478
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,9.481704235076904
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,9.815679550170898
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,10.113637924194336
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,2.8342294692993164
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,10.076953411102297
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,3.284747362136841
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,3.331459045410156
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,3.8532910346984863
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,4.010651588439941
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,4.510891675949097
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,5.274409294128418
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,5.702310085296631
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,5.783348798751831
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,12.259840965270996
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,176.19673991203308
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,3.4928784370422363
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,23.72874641418457
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,29.842695713043213
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,30.45488667488098
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,32.579010009765625
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,66.58234333992004
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,4.129732370376587
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,5.116181135177612
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,8.803339958190918
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,11.90978741645813
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,11.756551265716553
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,12.99048399925232
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,14.206780910491943
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,18.42526865005493
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,21.75985050201416
Heating_235467da.tlsf,REALIZABLE,3.869516372680664,7.227623701095581
Heating_974f4a68.tlsf,REALIZABLE,4.348475456237793,8.048984050750732
Heating_b02056d6.tlsf,REALIZABLE,4.0165932178497314,5.225294351577759
Heating_b209ff21.tlsf,REALIZABLE,3.701080322265625,7.729462385177612
HeatingMin_d6c5ac79.tlsf,REALIZABLE,3.964808464050293,5.284364938735962
heim-buechi-real.tlsf,REALIZABLE,8.494494676589966,20.49781346321106
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,3.6556220054626474
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,5.11454701423645
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,5.115188360214233
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,5.537566184997559
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,4.954327344894409
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,3.525369882583618
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,3.907291889190674
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,3.757581233978272
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,3.71160626411438
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,4.082751274108887
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,4.072235822677612
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,4.512070178985596
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,4.219560384750366
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,4.536675930023193
heim-double-x-real.tlsf,REALIZABLE,7.457147836685181,19.03429913520813
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,2.982675552368164
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,35.35774517059326
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,91.73508214950562
helipad-real.tlsf,REALIZABLE,45.534709215164185,1756.9994370937347
Increment.tlsf,REALIZABLE,3.686427593231201,4.535354375839233
infinite-race-real.tlsf,REALIZABLE,4.343012809753418,9.642441034317017
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,2.900267601013184
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,16.411335229873657
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,17.47407054901123
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,16.46160054206848
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,18.560126781463623
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,20.53371953964233
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,21.525527238845825
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,25.36756205558777
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,29.61174964904785
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,30.91083860397339
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,30.20743083953857
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,2.741159200668335
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,30.118024826049805
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,32.81357479095459
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,31.653897762298584
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,33.60559630393982
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,36.89020586013794
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,38.57997131347656
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,6.159332036972046
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,6.421929121017456
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,8.792940378189087
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,8.543976545333862
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,9.043593168258669
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,10.925327777862549
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,13.51870346069336
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,14.85345697402954
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,2.759070634841919
infinite-race-unequal-1-real.tlsf,REALIZABLE,10.065892219543455,16.095665454864502
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,2.5933291912078857
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,4.581417083740234
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,7.498296022415161
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,10.055710792541504
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,14.55556344985962
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,28.847992420196533
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,44.26898002624512
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,2.6432621479034424
items_processing-real.tlsf,REALIZABLE,22.538973569869995,1800.024305820465
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,2.803231954574585
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,2.23645567893982
KitchenTimerV0.tlsf,REALIZABLE,3.4294004440307617,4.778762102127075
KitchenTimerV10.tlsf,REALIZABLE,9.666956424713137,34.25487017631531
KitchenTimerV1.tlsf,REALIZABLE,4.099021911621094,7.579313039779663
KitchenTimerV2.tlsf,REALIZABLE,4.362543821334839,5.21757435798645
KitchenTimerV3.tlsf,REALIZABLE,4.77629542350769,5.47072172164917
KitchenTimerV4.tlsf,REALIZABLE,4.416097164154053,5.508926868438721
KitchenTimerV5.tlsf,REALIZABLE,10.272211074829102,24.835688829422
KitchenTimerV6.tlsf,REALIZABLE,8.899209022521973,29.291905879974365
KitchenTimerV7.tlsf,REALIZABLE,8.80847454071045,47.66954398155213
KitchenTimerV8.tlsf,REALIZABLE,9.514321565628052,42.52779817581177
KitchenTimerV9.tlsf,REALIZABLE,9.607036352157593,43.12737846374512
LampController_974f4a68.tlsf,REALIZABLE,4.224181652069092,8.373830556869507
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.8055033683776855,10.718025207519531
LedMatrix.tlsf,REALIZABLE,449.93658351898193,136.09788608551025
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,4.280282258987427,6.622825860977173
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,6.165035963058472,11.854586362838743
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,5.5999674797058105,18.97511100769043
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,9.908094882965088,75.04852366447449
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,317.6083061695099,1800.010053396225
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,318.67846751213074,1800.010883808136
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,1278.8094398975372,1800.0062239170074
lift_pb_2_pe_.tlsf,REALIZABLE,4.480131149291992,7.981199502944946
lift_pb_3_pe_.tlsf,REALIZABLE,5.690678119659424,16.134531259536743
lift_pb_4_pe_.tlsf,REALIZABLE,7.862935066223144,66.7720775604248
lift_pb_5_pe_.tlsf,REALIZABLE,17.629156351089478,14.747183561325071
lift_pb_6_pe_.tlsf,REALIZABLE,95.40346717834473,1800.006803274155
lift_pb_7_pe_.tlsf,REALIZABLE,231.77886962890625,1800.0094981193542
lift_pb_8_pe_.tlsf,REALIZABLE,1130.571278810501,1800.0147054195404
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,4.530990839004517,12.70498251914978
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,6.066422462463379,47.091100215911865
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,12.461977005004885,100.919184923172
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,46.78053641319275,104.59863233566284
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,409.1386671066284,1800.006890296936
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,112.91772866249084
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,4.24154257774353,7.899704217910767
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,2.8990368843078613
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,3.3065457344055176
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,4.436851501464844
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,5.740370512008667
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,7.668419361114502
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,13.825786828994753
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,24.901801109313965
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,2.091093778610229
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,2.814507246017456
Light_d65ed84e.tlsf,REALIZABLE,4.380527019500732,13.420920610427856
Lights_06e9cad4.tlsf,REALIZABLE,4.499414443969727,10.965449810028076
Lights2_06e9cad4.tlsf,REALIZABLE,11.630690097808838,42.76076459884644
Lights2_0f5381e9.tlsf,REALIZABLE,9.980705738067629,43.000483989715576
Lights2_2c5b09da.tlsf,REALIZABLE,5.462745189666748,8.93938684463501
Lights2_9cac58d3.tlsf,REALIZABLE,12.195504188537598,45.619544506073
Lights2_b02056d6.tlsf,REALIZABLE,12.422515630722046,50.966516971588135
Lights_2c5b09da.tlsf,REALIZABLE,4.242282867431641,7.972582817077637
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,5.713822364807129
Lights2_f3987563.tlsf,REALIZABLE,12.520081758499146,25.952995538711548
Lights2Min_9cbf2546.tlsf,REALIZABLE,4.099397420883179,7.677990436553955
Lights3_06e9cad4.tlsf,REALIZABLE,4.95576286315918,15.7303946018219
Lights3_235467da.tlsf,REALIZABLE,4.5219337940216064,16.02750825881958
Lights3_2c5b09da.tlsf,REALIZABLE,4.310864448547363,7.912847518920898
Lights3_3916ec59.tlsf,REALIZABLE,4.2919862270355225,17.918488264083862
Lights_3461125b.tlsf,REALIZABLE,4.757171630859375,15.513043880462646
Lights3_6bea956e.tlsf,REALIZABLE,5.008214712142944,14.044991493225098
Lights3_f1477cc5.tlsf,REALIZABLE,4.8141255378723145,14.134339332580566
Lights3Min_6479ef9a.tlsf,REALIZABLE,4.430263042449951,7.837200403213501
Lights_9cac58d3.tlsf,REALIZABLE,4.978810548782349,13.428287267684937
Lights_b0840146.tlsf,REALIZABLE,4.931341886520386,8.567663669586182
Lights_f3987563.tlsf,REALIZABLE,4.820615291595459,8.274668216705322
LightsMin_6bea956e.tlsf,REALIZABLE,4.158283472061157,7.780276775360107
LightsTotal_06e9cad4.tlsf,REALIZABLE,15.401301383972168,116.69353723526
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,5.246483325958252
LightsTotal_9cbf2546.tlsf,REALIZABLE,16.930792331695557,107.66703939437866
LightsTotal_d65ed84e.tlsf,REALIZABLE,14.626042604446411,174.31947422027588
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,2.1377079486846924
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,1.9796810150146484
lilydemo03.tlsf,REALIZABLE,3.953176975250244,7.275012254714966
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,2.304885149002075
lilydemo04.tlsf,REALIZABLE,3.7845849990844727,12.32447338104248
lilydemo05.tlsf,REALIZABLE,3.8854048252105713,7.43623161315918
lilydemo06.tlsf,REALIZABLE,4.106691837310791,10.128999471664429
lilydemo07.tlsf,REALIZABLE,4.1713409423828125,7.1938796043396
lilydemo08.tlsf,REALIZABLE,3.4683709144592285,4.67545747756958
lilydemo09.tlsf,REALIZABLE,3.801972150802612,7.901528596878052
lilydemo10.tlsf,REALIZABLE,3.2433931827545166,4.4555747509002686
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,2.155164957046509
lilydemo12.tlsf,REALIZABLE,3.3249857425689697,4.851167440414429
lilydemo13.tlsf,REALIZABLE,3.6715495586395264,4.767259120941162
lilydemo14.tlsf,REALIZABLE,3.4912145137786865,5.353808641433716
lilydemo15.tlsf,REALIZABLE,3.712640285491944,10.148855686187744
lilydemo16.tlsf,REALIZABLE,4.276883840560913,13.046739101409912
lilydemo17.tlsf,REALIZABLE,3.54461669921875,4.515514373779297
lilydemo18.tlsf,REALIZABLE,3.559513568878174,4.62768030166626
lilydemo19.tlsf,REALIZABLE,3.865853309631348,7.631200790405273
lilydemo20.tlsf,REALIZABLE,4.186599254608154,7.751624584197998
lilydemo21.tlsf,REALIZABLE,5.199323177337647,6.049010515213013
lilydemo22.tlsf,REALIZABLE,3.9596526622772217,4.929833650588989
lilydemo23.tlsf,REALIZABLE,3.603506326675415,7.485541582107544
load_balancer_pb_2_pe_.tlsf,REALIZABLE,4.677011013031006,8.194003582000732
load_balancer_pb_3_pe_.tlsf,REALIZABLE,5.208768606185913,5.737661361694336
load_balancer_pb_4_pe_.tlsf,REALIZABLE,5.536272764205933,10.6703200340271
load_balancer_pb_5_pe_.tlsf,REALIZABLE,7.401872873306274,27.811065196990967
load_balancer_pb_6_pe_.tlsf,REALIZABLE,20.1655912399292,62.16827654838562
load_balancer_pb_7_pe_.tlsf,REALIZABLE,46.36709928512573,111.20781993865968
load_balancer_pb_8_pe_.tlsf,REALIZABLE,266.726765871048,404.3303475379944
load_balancer_pb_9_pe_.tlsf,REALIZABLE,1703.7312297821045,1800.0064461231232
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,2.6167550086975098
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,2.8222343921661377
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,2.96420955657959
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,3.025463342666626
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,2.964653491973877
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,3.032982587814331
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,3.40739369392395
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,2.3921356201171875
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,2.506561279296875
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,2.4286413192749023
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,2.5754544734954834
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,2.6160202026367188
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,2.5928943157196045
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,2.623309373855591
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,2.6321356296539307
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,2.678281307220459
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,6.577917575836182
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,3.600053548812866
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,6.123753309249878
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,2.608393430709839
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,2.6042122840881348
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,2.742047071456909
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,2.610764503479004
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,2.959714412689209
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,3.792033433914185
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,3.969297647476196
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,3.325650930404663
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,3.81094741821289
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,103.18155479431152
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,122.93422436714172
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,201.51266169548035
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,2.7552831172943115
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,2.895531177520752
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,3.1441783905029297
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,4.991152286529541
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,8.888705253601074
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,10.55168628692627
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,24.607046127319336
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,74.17619109153748
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,52.10197710990906
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,3.3292901515960693
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,4.6020050048828125
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,29.78256607055664
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,150.21782183647156
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,213.5407691001892
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,220.46808099746704
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,3.47568416595459
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,5.027273416519165
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,33.6037175655365
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,779.5401885509491
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.0067520141602
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.983095407485962,10.265089750289915
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,2.881332874298096
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,3.702547073364258
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,6.793047904968262
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,26.2179696559906
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,117.71726870536804
load_balancer_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,1806.1703190803528,379.60381031036377
ltl2dba01.tlsf,REALIZABLE,3.354409456253052,4.728852033615112
ltl2dba02.tlsf,REALIZABLE,4.173770427703857,9.579118251800535
ltl2dba03.tlsf,REALIZABLE,3.5855207443237305,6.6674017906188965
ltl2dba04.tlsf,REALIZABLE,3.3896026611328125,4.5722949504852295
ltl2dba05.tlsf,REALIZABLE,3.6713547706604,7.193791627883911
ltl2dba06.tlsf,REALIZABLE,3.7400033473968506,9.592969179153442
ltl2dba07.tlsf,REALIZABLE,3.9802844524383545,16.3838849067688
ltl2dba08.tlsf,REALIZABLE,4.036137580871582,9.67289137840271
ltl2dba09.tlsf,REALIZABLE,3.5537235736846924,4.43278956413269
ltl2dba10.tlsf,REALIZABLE,3.624427556991577,4.572742223739624
ltl2dba11.tlsf,REALIZABLE,3.620042085647583,6.721395254135132
ltl2dba12.tlsf,REALIZABLE,3.510032892227173,4.34357476234436
ltl2dba13.tlsf,REALIZABLE,3.561488151550293,7.106419086456299
ltl2dba14.tlsf,REALIZABLE,3.383110284805298,4.840690612792969
ltl2dba15.tlsf,REALIZABLE,3.785748481750488,4.684500694274902
ltl2dba16.tlsf,REALIZABLE,3.468979835510254,6.942381143569946
ltl2dba17.tlsf,REALIZABLE,3.612020254135132,7.266940593719482
ltl2dba18.tlsf,REALIZABLE,3.4742190837860107,6.692911386489868
ltl2dba19.tlsf,REALIZABLE,3.618187427520752,7.409677267074585
ltl2dba20.tlsf,REALIZABLE,3.4548933506011963,7.426466941833496
ltl2dba21.tlsf,REALIZABLE,3.60410737991333,7.406572103500366
ltl2dba22.tlsf,REALIZABLE,3.6193714141845694,4.332247972488403
ltl2dba23.tlsf,REALIZABLE,3.3480892181396484,7.245266437530518
ltl2dba25.tlsf,REALIZABLE,3.778125047683716,4.620066642761231
ltl2dba26.tlsf,REALIZABLE,3.3475241661071777,7.411807060241699
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,2.013500928878784
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,13.35381531715393,25.97220349311829
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,3.870296239852905,7.481054782867432
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,3.83986234664917,7.824764966964722
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.909276008605957,7.445078134536743
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,4.22128176689148,9.41890287399292
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,4.053106069564819,7.572723150253296
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,4.34063720703125,7.828737497329712
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3.656867742538452,4.77806282043457
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,4.462891340255737,7.851274728775024
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,4.387497901916504,5.175778150558472
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,3.55278754234314,4.610641479492188
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,3.382951259613037,7.4442315101623535
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,3.474252223968506,7.393924951553345
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,5.308811187744141,13.89794373512268
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,3.3233087062835693,9.764749765396118
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,3.942147970199585,7.425759315490723
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,3.5940678119659424,7.316137552261352
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.838489294052124,10.045315265655518
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,3.393738985061645,7.381920337677002
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,3.584602117538452,5.383074522018433
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.789807558059693,27.943910598754883
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,5.322922468185425,75.73341751098633
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,6.1185996532440186,654.8426098823547
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,11.875372171401978,78.52010655403137
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,40.84090733528137,1800.0105443000791
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,212.54043459892276,1800.0138053894043
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,4.158820629119873,7.28775954246521
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,4.76086688041687,9.971948623657228
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,6.531993865966797,10.552244663238524
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,14.64276123046875,131.53926372528076
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,3.492695569992065,5.628986358642578
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,3.7281999588012695,6.754072666168213
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3.5792598724365234,9.993953227996826
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,3.5655150413513184,13.822365045547484
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,3.418719291687012,9.442326307296751
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,3.32500958442688,4.639152765274048
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.68849515914917,4.71979546546936
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.584200620651245,6.319510221481323
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,3.694555759429932,5.597883462905884
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,33.165804862976074
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,3.041445732116699
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,3.142503023147583
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,3.209781646728516
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,3.540834665298462
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,4.242661952972412
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,5.857506036758423
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,11.4200177192688
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,1800.0425686836245
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,3.2710494995117188
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,3.660001277923584
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,2.994002103805542
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,1800.01052236557
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,2.406158447265625
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,1800.1576261520386
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,2.5800235271453857
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,1800.0225491523745
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,2.586543321609497
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,1800.028564453125
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,2.684498786926269
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,2.5731093883514404
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,30.93641471862793,1800.0249345302582
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,377.67065477371216,1800.0057473182678
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3.3398032188415527,6.698939561843872
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,3.341911792755127,11.46478271484375
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,3.3810338973999023,16.91444993019104
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,3.4930756092071533,18.05597448348999
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,3.7451536655426025,41.73930549621582
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,4.129250288009644,80.88298106193542
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,4.984823226928711,338.66915130615234
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,8.976858377456665,1800.0189633369446
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,39.24376726150513,1800.0159242153168
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,1493.2404379844666,1800.0443167686462
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3.613009214401245,4.732079029083252
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,3.601992130279541,7.419846534729004
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,3.766517639160156,5.0903801918029785
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,4.545394659042358,24.478691577911377
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,5.907238245010376,81.1996500492096
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,10.32314395904541,595.2885959148407
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,26.813446521759037,1800.0063886642456
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,100.10532212257384,1800.011591911316
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,693.9131722450256
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,1800.0051639080048
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,3.1729204654693604,4.9296605587005615
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,2.2243752479553223
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,2.371391534805298
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,2.601654052734375
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,2.5701382160186768
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,3.0689384937286377
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,5.616059303283691
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,14.096072673797607
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,1800.0051062107086
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,2.5602922439575195
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,3.0094118118286133
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,3.947413206100464
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,8.402953624725342
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,2.2160706520080566
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,1800.0118193626404
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,3.407633066177368
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,1800.0079550743103
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,2.408005952835083
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,2.297696828842163
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,2.142553806304932
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,1800.0052416324615
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,2.514190196990967
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,2.4032022953033447
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,2.4022364616394043
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,2.7443737983703613
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,42.00455904006958,1800.00843501091
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,575.7260627746582,1800.0061106681824
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,3.5729126930236816,6.501457452774048
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3.415934801101685,4.880250453948975
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,3.287710905075073,7.151881217956543
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,3.776174545288086,5.008899211883545
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.780061006546021,22.888564348220825
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,4.254829168319702,17.047691345214844
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,4.405328035354614,137.90005373954773
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,6.33639931678772,557.1676337718964
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,11.934391975402832,1800.0061326026917
ltl2dpa01.tlsf,REALIZABLE,3.5132224559783936,4.770387172698975
ltl2dpa02.tlsf,REALIZABLE,3.1448230743408203,7.432252407073975
ltl2dpa03.tlsf,REALIZABLE,3.831758499145508,7.86677074432373
ltl2dpa04.tlsf,REALIZABLE,3.192974090576172,6.926174163818359
ltl2dpa05.tlsf,REALIZABLE,3.2478578090667725,4.433061361312866
ltl2dpa06.tlsf,REALIZABLE,3.2034645080566406,4.731872081756592
ltl2dpa07.tlsf,REALIZABLE,3.2500247955322266,5.059744834899902
ltl2dpa08.tlsf,REALIZABLE,3.4534497261047363,5.264280319213867
ltl2dpa09.tlsf,REALIZABLE,3.3187801837921143,7.875806570053101
ltl2dpa10.tlsf,REALIZABLE,3.777052164077759,8.06729507446289
ltl2dpa11.tlsf,REALIZABLE,3.5674102306365967,6.34047269821167
ltl2dpa12.tlsf,REALIZABLE,3.6173291206359854,8.769810438156128
ltl2dpa13.tlsf,REALIZABLE,3.631083250045776,12.728852033615112
ltl2dpa14.tlsf,REALIZABLE,3.5926551818847656,4.860887050628662
ltl2dpa15.tlsf,REALIZABLE,3.380486011505127,5.171367168426514
ltl2dpa16.tlsf,REALIZABLE,3.1552445888519287,10.181755781173706
ltl2dpa17.tlsf,REALIZABLE,3.3353495597839355,4.915593385696411
ltl2dpa18.tlsf,REALIZABLE,3.707699775695801,4.770599842071533
ltl2dpa19.tlsf,REALIZABLE,3.960992336273194,8.033766746520996
ltl2dpa20.tlsf,REALIZABLE,3.784800529479981,9.695660591125488
ltl2dpa22.tlsf,REALIZABLE,4.049630165100098,10.487030267715454
ltl2dpa23.tlsf,REALIZABLE,3.530231237411499,4.771305322647095
ltl2dpa24.tlsf,REALIZABLE,4.301970958709717,7.480895280838013
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,3.0055172443389893
ModdifiedLedMatrix5X.tlsf,REALIZABLE,6.16883659362793,10.582887649536133
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,395.79428482055664
Morning2_4d4ca5c4.tlsf,REALIZABLE,4.240906715393066,6.415185451507568
Morning2_9cac58d3.tlsf,REALIZABLE,3.970172166824341,6.876030683517456
Morning2Min_6cbc6174.tlsf,REALIZABLE,3.528733968734741,4.964840412139893
Morning_88c5c1c3.tlsf,REALIZABLE,119.34947276115416,91.46585392951964
Morning_9cac58d3.tlsf,REALIZABLE,115.22344875335692,345.49774646759033
MorningMin_d6c5ac79.tlsf,REALIZABLE,4.572298288345337,8.675434350967407
MusicAppFeedback.tlsf,REALIZABLE,4.086497068405151,7.6547770500183105
MusicAppMotivating.tlsf,REALIZABLE,4.172157287597656,5.3618552684783936
MusicAppSimple.tlsf,REALIZABLE,3.872604370117188,7.814338684082031
mux_pb_100_pe_.tlsf,REALIZABLE,8.069124221801758,1800.022522687912
mux_pb_10_pe_.tlsf,REALIZABLE,4.154303073883057,6.238332033157349
mux_pb_125_pe_.tlsf,REALIZABLE,8.150164365768433,1800.012643814087
mux_pb_12_pe_.tlsf,REALIZABLE,3.8703694343566895,7.895598888397217
mux_pb_132_pe_.tlsf,REALIZABLE,9.643266439437866,1800.0101733207705
mux_pb_150_pe_.tlsf,REALIZABLE,10.73269248008728,1800.0107946395874
mux_pb_16_pe_.tlsf,REALIZABLE,3.9001543521881104,51.74094986915589
mux_pb_175_pe_.tlsf,REALIZABLE,12.821982145309448,1800.0114793777466
mux_pb_200_pe_.tlsf,REALIZABLE,13.385027408599854,1800.0118572711945
mux_pb_32_pe_.tlsf,REALIZABLE,4.395735740661621,1800.0055096149445
mux_pb_64_pe_.tlsf,REALIZABLE,5.440530300140381,1800.0068607330322
mux_pb_8_pe_.tlsf,REALIZABLE,3.674093246459961,4.970258951187134
narylatch_pb_10_pe_.tlsf,REALIZABLE,304.058554649353,262.8165400028229
narylatch_pb_11_pe_.tlsf,REALIZABLE,1699.4312744140625,1302.180190563202
narylatch_pb_8_pe_.tlsf,REALIZABLE,174.92307996749878,35.59237313270569
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,2.586732625961304
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,2.822005271911621
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,2.919139862060547
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,3.605802059173584
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,3.699690341949463
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,3.537714958190918
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,4.50240969657898
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,5.491018056869507
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,2.5351290702819824
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,2.364110946655273
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,2.4078097343444824
OneCounterInRangeA3.tlsf,REALIZABLE,3.767121553421021,4.689049482345581
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,2.336443901062012
OneCounter.tlsf,REALIZABLE,7.726145267486572,23.97652006149292
ordered-visits-choice-real.tlsf,REALIZABLE,4.637348890304565,8.10306453704834
ordered-visits-real.tlsf,REALIZABLE,4.999549150466919,5.756422996520996
package-delivery-real.tlsf,REALIZABLE,157.81346440315247,1501.5302896499634
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,3.33577561378479
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,8.418503522872925
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,8.884913921356201
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,9.412310361862184
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,9.91821265220642
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,10.03949809074402
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,11.191211700439451
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,12.1516273021698
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,13.075415849685667
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,14.680143117904665
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,15.258817195892334
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,3.8130290508270255
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,14.76165246963501
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,14.700865030288696
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,15.210020065307615
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,15.55570149421692
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,15.882906675338743
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,16.562856435775757
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,4.310022592544556
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,5.14610481262207
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,5.354237794876099
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,5.711710214614868
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,6.185498952865601
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,7.2362353801727295
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,7.748980760574341
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,8.483177661895752
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,3.652701139450073
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,8.977442979812622
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,9.490023374557495
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,9.28696894645691
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,10.241148233413696
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,9.780847072601318
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,11.844585418701172
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,13.054961442947388
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,13.196376085281372
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,12.62211298942566
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,13.714776992797852
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,3.849277257919312
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,14.401789903640749
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,14.537536144256592
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,14.840054035186768
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,15.32466173171997
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,15.406840085983276
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,16.084999322891235
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,17.401663303375244
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,4.433374404907227
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,4.824837684631348
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,5.257489442825317
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,5.80889892578125
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,5.639821290969849
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,7.257052183151245
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,7.759188175201416
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,8.161438941955566
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.949184894561768,7.435126543045044
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,3.158036231994629
precise-reachability-real.tlsf,REALIZABLE,4.485154151916504,13.219175577163696
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1474.4741160869598,1800.0098130702972
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,83.07427406311035,1075.1313362121582
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,4.729822397232056,12.0173659324646
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,5.818104028701782,19.170111417770386
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.980769634246826,4.7826008796691895
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.722930908203125,7.452704906463623
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.277622699737549,7.5846006870269775
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.572368144989014,7.74731969833374
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.641660928726196,9.583164930343628
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,4.801670551300049,10.575162410736084
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,4.96790075302124,5.596238374710083
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,4.966616630554199,10.47586703300476
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,5.383544683456421,11.113804817199709
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,2.155255079269409
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,2.1190013885498047
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,2.007161855697632
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,2.161623239517212
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,1.9679172039031985
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,2.397897720336914
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,2.282583951950073
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,1.8883600234985352
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,1.9075047969818115
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,2.104020357131958
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,2.131246566772461
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,1.9640955924987795
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,2.043264627456665
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,2.052927255630493
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,2.0015039443969727
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,1.9589309692382808
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,2.431023120880127
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,2.753269672393799
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,2.580453634262085
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,2.473243474960327
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,2.769101142883301
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,2.551715612411499
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,2.634215831756592
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,2.206364393234253
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,2.364392042160034
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,2.4019925594329834
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,2.5131053924560547
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,2.3603248596191406
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,2.522286891937256
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,2.3256542682647705
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,2.439382076263428
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,2.639282703399658
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,2.55159854888916
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,2.667339563369751
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,2.5737009048461914
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,2.57948899269104
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,2.541126012802124
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,2.878422260284424
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,2.6180214881896973
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,2.236281633377075
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,2.3279616832733154
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,2.462811231613159
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,2.557981491088867
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,2.7127697467803955
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,2.865067720413208
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,2.704452991485596
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,2.484275579452514
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,2.533581495285034
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,2.82708740234375
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,2.4955408573150635
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,2.959488868713379
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,2.778427600860596
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,3.3192367553710938
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,2.681980609893799
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,3.514019012451172
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,2.979564666748047
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,3.961211919784546
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,1.991495370864868
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,25.734994411468502
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,2.2777819633483887
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,2.5501809120178223
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,2.5536253452301025
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,262.8235983848572
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,3.05257248878479
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,2.765824556350708
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,3.5681862831115723
Radarboard.tlsf,REALIZABLE,4.086408615112305,7.159359216690064
RegManager.tlsf,REALIZABLE,3.7570061683654794,4.822133541107178
reversible-lane-r-real.tlsf,REALIZABLE,11.908982276916504,51.42879390716553
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,5.902130603790283
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,6.37408971786499
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,6.516887664794922
robot_analyze_samples_v1-real.tlsf,REALIZABLE,8.950558185577393,1549.69899559021
robot-cat-real-1d-real.tlsf,REALIZABLE,10.219334840774536,20.169782161712646
robot-cat-real-2d-real.tlsf,REALIZABLE,690.2989120483398,1800.020469903946
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,7.347215890884399
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,39.13387846946716
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.932314395904541,208.72499775886536
robot_collect_samples_v2-real.tlsf,REALIZABLE,6.917670726776123,217.87973356246948
robot_collect_samples_v3-real.tlsf,REALIZABLE,36.91484022140503,1800.0163395404816
robot_collect_samples_v4-real.tlsf,REALIZABLE,29.22456312179565,1800.0150301456451
robot_deliver_products_1-real.tlsf,REALIZABLE,12.84418797492981,1800.0198016166687
robot_deliver_products_20.tlsf,REALIZABLE,199.04276299476624,1800.0417578220367
robot_deliver_products_30.tlsf,REALIZABLE,610.5707986354828,1800.0438368320465
robot-grid-commute-1d-real.tlsf,REALIZABLE,6.96188497543335,22.561187982559204
robot-grid-commute-2d-real.tlsf,REALIZABLE,38.824114084243774,812.3088006973267
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,5.0304059982299805,8.063101768493652
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,7.971757650375366,8.33509087562561
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,13.42867636680603,51.818859338760376
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,6.346942186355591,16.51617980003357
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,55.8095326423645,81.39804983139038
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,7.137662649154663,19.063029289245605
robot_grid_pb_6_6_pe_.tlsf,REALIZABLE,1800.810140132904,778.6630795001984
robot-grid-reach-1d-real.tlsf,REALIZABLE,4.846477508544922,15.545681715011597
robot-grid-reach-2d-real.tlsf,REALIZABLE,7.0664050579071045,17.385292768478394
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,4.7499213218688965,12.638373851776125
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,12.480154752731323,68.45990705490112
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,12.161605596542358,1787.4949963092804
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,8.213256120681763
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,10.70305585861206
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,11.105419158935549
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,10.778831720352173
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,12.302542686462402
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,64.38131380081177
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,2.8352975845336914
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,3.261716365814209
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,3.6675853729248047
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,4.053445339202881
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,11.252704620361328
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,10.943181037902832
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,11.950344800949097
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,12.150954008102415
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,12.936919927597046
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,14.21731185913086
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,15.696183443069458
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,18.75827550888061
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,19.06271314620972
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,18.53087592124939
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,4.671339511871338
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,19.715688705444336
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,20.14338207244873
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,23.09178352355957
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,22.786768674850464
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,4.900483369827271
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,5.376631498336792
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,6.268223524093628
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,6.37823748588562
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,7.253554821014404
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,7.938932180404663
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,10.00153112411499
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,9.690614223480225
robot_running-real.tlsf,REALIZABLE,41.33089900016785,1800.0122575759888
robot-tasks-real.tlsf,REALIZABLE,4.821417570114136,13.206636428833008
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,230.32484984397888
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,4.414527654647827
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,8.4335777759552
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,8.324747562408447
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,8.408522844314575
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,8.836185455322266
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,9.416961669921877
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,10.139179229736328
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,11.227516889572144
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,12.389960527420044
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,11.47536325454712
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,11.936598539352415
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,5.3859803676605225
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,11.9567391872406
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,12.994287967681885
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,12.586994409561155
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,13.3123197555542
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,13.185084342956545
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,15.45535135269165
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,6.497020483016968
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,5.990501403808594
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.073258638381958
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,6.192636013031006
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,6.565431833267212
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,7.623183488845825
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,7.714616775512695
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,7.583449602127075
robot-to-target-charging-real.tlsf,REALIZABLE,31.11903476715088,1800.0283091068268
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,29.088520050048828
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,30.290250539779663
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,84.41388058662415
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,34.483545541763306
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,86.91381001472473
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,93.1715612411499
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,70.03202652931213
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,82.1781530380249
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,145.95821714401245
robot-to-target-unreal0.tlsf,REALIZABLE,315.4400200843811,260.72792744636536
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,2.043134927749634
RotationCalculator.tlsf,REALIZABLE,4.123409748077393,7.381134271621704
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.954747915267944,4.972740411758423
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.270487785339356,11.637789011001589
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,6.412358045578003,16.813910007476807
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,9.23132300376892,69.08026456832886
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,27.380619764328003,202.12383317947388
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,147.37773180007937,1800.0062229633331
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1414.8223860263824,1539.0652022361755
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,4.46489405632019
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,6.13264012336731
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,6.583531379699707
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,7.058641672134399
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,23.74306845664978
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,50.613064765930176
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,20.563663482666016
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,2.677263021469116
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,2.662096738815308
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,2.537213087081909
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,2.66663146018982
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,3.0094125270843506
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,2.815755605697632
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,3.214638948440552
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,3.062875986099243
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,3.180949211120605
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,19.15494441986084
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,124.87550902366638
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,1137.309404850006
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,656.508308172226
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,1800.00426197052
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,1800.00497508049
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,1800.0055167675018
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,3.1781105995178223
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,1800.00581240654
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,1693.3009884357452
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,4.222627401351929
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,4.582442045211792
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,4.54279899597168
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,3.648885488510132
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,7.079740762710571
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,5.371143341064453
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,5.2276246547698975
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,15.732268571853638
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.005107879639
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.0063269138336
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.0311408042908
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1702.32270860672
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.005163192749
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.0051023960114
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,4.288623809814453
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,4.739852666854858
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,5.805659532546997
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,6.96382737159729
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,6.872263431549072
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,9.585205793380736
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,28.48978543281555
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,54.60681939125061
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,144.65373730659485
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,2.453056573867798
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,3.6208980083465576
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,10.564999103546144
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,174.72705101966858
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,937.5316441059113
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,4.38934850692749,4.514995574951172
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,10.701448917388916,59.58327913284302
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,149.86189937591553,72.63473534584045
scheduler-real.tlsf,REALIZABLE,155.40759944915771,1800.017326116562
Scoreboard.tlsf,REALIZABLE,3.8694469928741455,4.457560300827026
SensorInit.tlsf,REALIZABLE,4.454230070114136,9.90294861793518
SensorPart.tlsf,REALIZABLE,4.720611095428467,7.3940277099609375
SensorRegister.tlsf,REALIZABLE,3.651570081710816,4.404612064361572
SensorSelector.tlsf,REALIZABLE,9.480568170547484,5.081956386566162
SensorSubmodulChooser.tlsf,REALIZABLE,4.349202394485474,7.4829559326171875
Sensor.tlsf,REALIZABLE,4.955145120620728,5.674083948135376
Shades2_235467da.tlsf,REALIZABLE,3.9386754035949703,5.030958414077759
Shades2_42dc4fff.tlsf,REALIZABLE,4.050424575805664,7.126234769821167
Shades2_70523fbe.tlsf,REALIZABLE,4.304535150527954,4.866411685943604
Shades2_a5f99bc6.tlsf,REALIZABLE,4.0000104904174805,7.490382194519043
Shades2Min_63831f8c.tlsf,REALIZABLE,3.581324577331543,4.908199787139893
Shades_6479ef9a.tlsf,REALIZABLE,3.993882179260254,7.748392581939697
Shades_974f4a68.tlsf,REALIZABLE,4.219461441040039,5.2471842765808105
Shades_9cac58d3.tlsf,REALIZABLE,4.103540182113648,7.221643447875977
Shades_a02758ea.tlsf,REALIZABLE,3.8741161823272714,5.011925220489502
ShadesMin_aeb1d897.tlsf,REALIZABLE,3.7869269847869873,4.630204439163208
shift_pb_10_pe_.tlsf,REALIZABLE,4.476804494857788,10.486749410629272
shift_pb_12_pe_.tlsf,REALIZABLE,6.959300518035889,90.78996467590332
shift_pb_16_pe_.tlsf,REALIZABLE,56.02582311630249,1800.004508972168
shift_pb_8_pe_.tlsf,REALIZABLE,4.0244550704956055,4.996736764907837
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,656.5357730388641,1800.0079033374786
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.85169124603272,584.2160289287567
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,8.1277015209198
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,9.133718013763428
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,9.806042909622192
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,7.683351516723633
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,6.67765474319458
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,1.957350254058838
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,2.244549036026001
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,1.9400169849395752
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,2.002547264099121
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,1.966119766235352
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,1.93418550491333
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,2.027392625808716
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,2.0408551692962646
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,2.041857481002808
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,1.9077413082122805
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,1.9295196533203125
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,2.195213079452514
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,2.1716880798339844
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,2.0304670333862305
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,2.210264205932617
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,2.127225637435913
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,2.104600429534912
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,2.223719358444214
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,2.24951720237732
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,2.118943214416504
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,2.293182373046875
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,2.34681248664856
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,2.1133954524993896
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,2.051513195037842
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,2.044682264328003
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,2.0541112422943115
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,2.285718441009521
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,2.143787384033203
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,2.157653570175171
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,2.293288469314575
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,2.143461227416992
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,2.3667330741882324
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,2.2887871265411377
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,2.1275174617767334
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,2.2686753273010254
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,2.271718263626098
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,2.2307915687561035
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,2.3015384674072266
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,2.3104939460754395
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,2.3017544746398926
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,2.326824426651001
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,2.474550485610962
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,2.4402835369110107
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,2.246925115585327
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,2.2504231929779053
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,2.388798713684082
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,2.484015703201294
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,2.7094085216522217
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,3.695120334625244
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,1800.0086770057678
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,1.988428831100464
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,2.2224528789520264
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,2.364457368850708
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,76.25645709037781
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,2.3648078441619877
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,133.94515085220337
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,2.751797199249268
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,440.76575565338135
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,2.687575340270996
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,3.198786497116089
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,1631.3633496761322,1800.0212352275848
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,5.0357749462127686,6.648276329040527
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,6.950752258300781,13.098533153533936
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,19.622127532958984,150.03761839866638
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,3.220749616622925
SliderDefault.tlsf,REALIZABLE,3.913879156112671,6.661800861358643
SliderDelayed.tlsf,REALIZABLE,4.9787657260894775,5.512895584106445
SliderScored.tlsf,REALIZABLE,4.41842532157898,11.866076946258543
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,2.934847116470337
solitary-real.tlsf,REALIZABLE,4.864970922470093,7.416971206665039
sort40.tlsf,UNREALIZABLE,10.744871377944946,9.700153350830078
sort41.tlsf,UNREALIZABLE,14.519415616989136,13.570103645324709
sort42.tlsf,UNREALIZABLE,25.20758628845215,23.720271587371823
sort4-real.tlsf,REALIZABLE,194.32678699493408,1800.0423958301544
sort50.tlsf,UNREALIZABLE,35.393189430236816,30.687312364578247
sort51.tlsf,UNREALIZABLE,64.008629322052,61.33206701278687
sort52.tlsf,UNREALIZABLE,131.01545119285583,251.6636388301849
SPIPureNext.tlsf,REALIZABLE,13.154442548751833,11.90433382987976
SPIReadClk.tlsf,REALIZABLE,5.046239137649536,4.430684566497803
SPIReadManag.tlsf,REALIZABLE,8.355430603027344,8.354369401931763
SPIReadSdi.tlsf,REALIZABLE,5.190445184707642,4.526865482330322
SPI.tlsf,REALIZABLE,7.264880180358887,5.290771722793579
SPIWriteClk.tlsf,REALIZABLE,5.499267101287842,4.507633924484253
SPIWriteManag.tlsf,REALIZABLE,7.605574369430542,7.474171161651611
SPIWriteSdi.tlsf,REALIZABLE,5.528282880783081,4.605241060256958
square5x50.tlsf,UNREALIZABLE,8.319731712341309,7.695439100265503
square5x51.tlsf,UNREALIZABLE,11.07071042060852,9.589573621749878
square5x52.tlsf,UNREALIZABLE,13.8600914478302,12.014407634735107
square5x53.tlsf,UNREALIZABLE,14.794456005096436,16.266762256622314
square5x54.tlsf,UNREALIZABLE,19.63211727142334,16.987751007080078
square5x5-real.tlsf,REALIZABLE,41.71643042564392,33.044023752212524
storage-GF-64-real.tlsf,REALIZABLE,6.727017879486084,10.26493501663208
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,2.209383726119995
tasks-real.tlsf,REALIZABLE,8.086881160736084,6.115609645843506
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,10.591227054595947
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,13.338799715042114
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,16.22083616256714
taxi-service-real.tlsf,REALIZABLE,50.24391341209412,91.9809820652008
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,4.890999794006348
test2_f2774e0b.tlsf,REALIZABLE,3.998251676559448,4.030827760696411
test3_efe2feaf.tlsf,REALIZABLE,3.773773670196533,4.558106422424316
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,2.292431354522705
test5_6cbc6174.tlsf,REALIZABLE,3.8372299671173096,7.100833177566528
test6_0f5381e9.tlsf,REALIZABLE,4.263363838195801,7.128016471862793
test7_2c5b09da.tlsf,REALIZABLE,4.062851667404175,4.790417671203613
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,2.4636638164520264
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,2.4374449253082275
test_f3987563.tlsf,REALIZABLE,3.528735399246216,4.359506368637085
thermostat-F-real.tlsf,REALIZABLE,9.076837539672852,138.62692403793335
thermostat-GF-real.tlsf,REALIZABLE,71.66130876541138,600.9313817024231
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,9.143447160720823
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,14.241888046264648
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,25.878758192062374
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,1.955697774887085
Timer_a50cadd7.tlsf,REALIZABLE,3.3507721424102783,4.313626050949097
tmp_13cfc6f2.tlsf,REALIZABLE,5.348531484603882,17.029510259628296
TorcsAccelerating.tlsf,REALIZABLE,3.837526321411133,4.28781008720398
TorcsGearing.tlsf,REALIZABLE,3.692316293716431,6.825987100601196
TorcsSimple.tlsf,REALIZABLE,3.8610317707061768,7.000230073928833
TorcsSteeringImproved.tlsf,REALIZABLE,3.702986478805542,7.475570201873779
TorcsSteeringSimple.tlsf,REALIZABLE,3.745879411697388,7.049808979034424
TorcsSteeringSmart.tlsf,REALIZABLE,4.338960647583008,4.681095600128174
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,2.5709547996521
TwoCounters3.tlsf,REALIZABLE,4.322683334350586,5.266382694244385
TwoCounters4.tlsf,REALIZABLE,5.159045219421387,7.571619272232056
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,3.3664638996124268
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,2.673403739929199
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,2.58027458190918
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,2.98111629486084
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,3.328685760498047
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,3.098329782485962
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,4.126574516296387
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,4.018476963043213
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,5.212318658828735
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,5.073876857757568
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,7.225720167160034
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,7.058905601501465
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,2.7671995162963867
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,2.5397181510925293
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,2.783703088760376
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,2.841519832611084
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,3.059380054473877
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,3.150107145309448
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,3.4521114826202397
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,3.627715826034546
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,3.376988410949707
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,3.1419308185577397
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,3.425544261932373
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,2.3671350479125977
TwoCountersRefinedRefined.tlsf,REALIZABLE,4.35106348991394,7.699507713317871
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,2.527766466140747
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,2.384565114974976
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,1.854884386062622
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,3.2969863414764404,4.318573713302612
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,24.91596627235413
unordered-visits-real.tlsf,REALIZABLE,15.279376029968262,12.688398361206056
Warnlight_2d1010f8.tlsf,REALIZABLE,6.178208351135254,7.02251672744751
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,2.116488218307495
Window_235467da.tlsf,REALIZABLE,6.274019241333008,7.14583945274353
Window2_54e1f7d2.tlsf,REALIZABLE,6.054633617401123,4.989002704620361
Window2_6479ef9a.tlsf,REALIZABLE,6.077049732208252,7.17419171333313
Window2_9cac58d3.tlsf,REALIZABLE,6.1720709800720215,4.709371089935303
Window2_aeb1d897.tlsf,REALIZABLE,7.402834892272949,7.798231840133667
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,2.496956825256348
Window2Min_88c5c1c3.tlsf,REALIZABLE,5.887236833572388,4.499054193496704
Window_42dc4fff.tlsf,REALIZABLE,6.51943564414978,7.148129463195801
Window_54e1f7d2.tlsf,REALIZABLE,6.184677600860596,7.270866394042969
WindowMin_a5f99bc6.tlsf,REALIZABLE,5.948520421981812,4.86979341506958
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,7.653466463088989,7.354750394821167
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,10.045009136199951,13.6979022026062
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,26.90426707267761,21.264597415924072
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,136.10614132881165,123.60286808013916
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,671.067113161087,973.8346133232116
Zoo0.tlsf,REALIZABLE,4.022280931472778,7.843179941177368
Zoo10.tlsf,REALIZABLE,3.8519287109375,7.133123397827148
Zoo5.tlsf,REALIZABLE,4.07364296913147,7.209686040878296


==> data/output_csvs/pairwise_aiger_time_Semml_Strix.csv <==
name,status_gt,time_Semml,time_Strix
01.tlsf,REALIZABLE,4.527016639709473,3.306302547454834
02.tlsf,REALIZABLE,4.301729679107666,1.4817285537719729
03.tlsf,REALIZABLE,5.413830518722534,2.7349965572357178
05.tlsf,REALIZABLE,7.28994870185852,4.421465158462524
06.tlsf,REALIZABLE,7.688894271850586,5.692344665527344
07.tlsf,REALIZABLE,8.135069131851196,4.664546012878418
08.tlsf,REALIZABLE,9.583894729614258,6.709229230880737
09.tlsf,REALIZABLE,8.285792827606201,5.965825319290161
10.tlsf,REALIZABLE,7.699353933334351,6.7228851318359375
11.tlsf,REALIZABLE,8.032852172851562,5.946964263916016
12.tlsf,REALIZABLE,9.011187553405762,7.040982246398926
13.tlsf,REALIZABLE,9.469699382781982,7.4029059410095215
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.928912878036499,1.450533151626587
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.832574129104614,2.31859827041626
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,18.754936933517456,19.92303466796875
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,163.5218367576599,260.7526762485504
ActionConverter.tlsf,REALIZABLE,4.660617351531982,0.6146140098571777
Alarm_06e9cad4.tlsf,REALIZABLE,10.825659036636353,5.854215383529663
Alarm_2d1010f8.tlsf,REALIZABLE,5.315477132797241,1.0388476848602295
Alarm_68c86764.tlsf,REALIZABLE,15.12190079689026,4.7395570278167725
Alarm_70523fbe.tlsf,REALIZABLE,14.77701711654663,6.603204250335693
Alarm_88c5c1c3.tlsf,REALIZABLE,3.5394539833068848,0.3655762672424316
Alarm_9cac58d3.tlsf,REALIZABLE,3.778696298599243,0.2368390560150146
Alarm_a5f99bc6.tlsf,REALIZABLE,25.299115419387817,30.437171697616577
Alarm_f2774e0b.tlsf,REALIZABLE,19.55211424827576,8.791295289993286
AlarmMin_efe2feaf.tlsf,REALIZABLE,3.5359346866607666,0.2879719734191894
AllHeating_d6376bf9.tlsf,REALIZABLE,3.838560342788696,0.3864445686340332
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.514369726181
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.6478655338287
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.5121586322784
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.3349788188934
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.4991371631622
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.491161584854
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1103.0091700553894
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,24.24455428123474,41.57989454269409
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,740.6185626983643,977.7288167476654
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,2.581257104873657
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,137.0384283065796
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1291.084240913391
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,748.751216173172,1412.196698665619
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.8448426723480233,1.2566232681274414
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,5.390012741088867,4.65348219871521
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,7.772451639175415,7.650985717773437
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,14.140875339508057,17.72621512413025
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,25.36957836151123,40.42757344245911
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,45.158082008361816,86.95934200286865
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,99.3020544052124,239.5240511894226
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,271.056524515152,353.75358986854553
amba_decomposed_decode.tlsf,REALIZABLE,3.1113195419311523,0.3027160167694092
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.87967324256897,14.717378616333008
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,5.483405351638794,31.317588329315186
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,5.518327236175537,6.685099840164185
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,6.439791440963745,8.588024139404297
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,7.289609432220459,15.332974910736084
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,9.080687999725342,25.786060333251957
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,12.740808248519896,57.24351859092712
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,304.026394367218,1802.139689445496
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,3.567629814147949,1.1354830265045166
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3.731866836547852,1.5389018058776855
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.749892234802246,1.946422815322876
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,4.359817981719971,5.749161005020142
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,4.1330671310424805,10.544649124145508
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,4.389740228652954,32.12311029434204
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,4.332453012466431,22.73337292671204
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,4.902660369873047,7.785608291625977
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,4.681434631347656,31.272916316986084
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,5.568695783615112,5.364351034164429
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,5.847131252288818,16.731725931167603
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,6.583057403564453,56.77528476715088
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,8.555774927139282,1800.0506811141968
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.780219316482544,1800.1072912216189
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,20.392085552215576,1800.3926846981049
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3.4708855152130127,2.8101918697357178
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3.498978853225708,1.5622999668121338
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3.716142654418945,2.824302673339844
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,4.014838695526123,15.118027210235596
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.868755578994751,29.272923469543457
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,4.110769987106323,2.024658679962158
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,4.141881704330444,2.863241910934448
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,4.458552598953247,1.987253189086914
amba_decomposed_shift.tlsf,REALIZABLE,3.3091070652008057,1.0675489902496338
amba_decomposed_tburst4.tlsf,REALIZABLE,4.185415506362915,2.13568377494812
amba_decomposed_tincr.tlsf,REALIZABLE,4.037282705307007,1.7491848468780518
amba_decomposed_tsingle.tlsf,REALIZABLE,3.569429874420166,1.5376946926116943
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,378.10994124412537,582.0832557678223
amba_gr_pb_2_pe_.tlsf,REALIZABLE,361.86798214912415,663.9241111278534
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.5048844814300537,1.2194082736968994
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,4.52384614944458,1.9463493824005127
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,7.58251690864563,9.215289115905762
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,23.91585087776184,77.44374489784241
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,572.4033987522125,488.4299328327179
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,1198.9966449737549,734.76789021492
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.9188203811645508
arbiter_pb_1_pe_.tlsf,REALIZABLE,3.4076390266418457,0.2109360694885254
arbiter_pb_2_pe_.tlsf,REALIZABLE,4.024439811706543,1.1920998096466064
arbiter_pb_3_pe_.tlsf,REALIZABLE,4.6391685009002686,6.180742025375366
arbiter_pb_4_pe_.tlsf,REALIZABLE,5.865790843963623,5.118071556091309
arbiter_pb_5_pe_.tlsf,REALIZABLE,10.799794673919678,14.739299535751345
arbiter_pb_6_pe_.tlsf,REALIZABLE,40.29956293106079,57.85414814949036
arbiter_pb_7_pe_.tlsf,REALIZABLE,232.78777050971985,234.3240077495575
arbiter_pb_8_pe_.tlsf,REALIZABLE,270.9566020965576,506.5446238517761
arbiter_pb_9_pe_.tlsf,REALIZABLE,1652.8744962215424,1800.5463469028473
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,4.349191188812256,0.1355237960815429
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,5.455569267272949,0.9003517627716064
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,6.865758657455444,1.67716646194458
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,10.968575477600098,2.7893412113189697
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,34.79417848587036,6.775019884109497
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,194.41284441947937,41.7025728225708
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,1220.856246471405,356.9766089916229
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.9726994037628174,0.504117488861084
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.2643022537231445,4.764973163604736
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,9.33007001876831,21.369851112365723
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,226.0623140335083,34.9783034324646
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,787.1181862354279,488.0763800144196
arbiter-with-failure-real.tlsf,REALIZABLE,4.276036262512207,2.485280990600586
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,1.051604986190796
Automata16S.tlsf,REALIZABLE,6.463640451431274,2.04472279548645
Automata32S.tlsf,REALIZABLE,1805.505554437637,5.698577404022217
Automata.tlsf,REALIZABLE,4.505589962005615,1.838590383529663
batch-arbiter-real.tlsf,REALIZABLE,4.8865931034088135,1.7441587448120115
box0.tlsf,UNREALIZABLE,5.015271425247192,2.244402408599853
box1.tlsf,UNREALIZABLE,5.340148448944092,2.929386615753174
box-limited-real.tlsf,REALIZABLE,4.754524230957031,2.0003950595855717
box-real.tlsf,REALIZABLE,6.663753986358643,5.153835535049439
buffer-storage-real.tlsf,REALIZABLE,5.755747556686401,3.175143003463745
Button.tlsf,REALIZABLE,3.6737468242645264,0.1334435939788818
chain-4-real.tlsf,REALIZABLE,9.503920555114746,94.0576696395874
chain-5-real.tlsf,REALIZABLE,18.20096063613892,749.1047263145447
chain-60.tlsf,REALIZABLE,48.71152949333191,1800.431226730347
chain-70.tlsf,REALIZABLE,204.72779369354248,1800.5394241809845
chain-simple-10-real.tlsf,REALIZABLE,7.823384761810303,5.989203214645386
chain-simple-20-real.tlsf,REALIZABLE,11.12483286857605,10.858211755752563
chain-simple-30-real.tlsf,REALIZABLE,15.825741052627563,25.75980567932129
chain-simple-40-real.tlsf,REALIZABLE,22.32366967201233,37.94565534591675
chain-simple-50-real.tlsf,REALIZABLE,30.849523782730103,47.73866605758667
chain-simple-5-real.tlsf,REALIZABLE,6.4155824184417725,3.755332946777344
chain-simple-60-real.tlsf,REALIZABLE,47.72970151901245,77.02552556991577
chain-simple-70-real.tlsf,REALIZABLE,54.50968956947327,108.1002311706543
chain-simple-param-70-real.tlsf,REALIZABLE,5.767782211303711,4.602880477905273
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.0497410297393798
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,3.395921230316162,0.1821067333221435
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.1831738948822021
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.634101152420044,0.1836979389190673
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.1851966381072998
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0457680225372314
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.0579116344451904
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0517568588256835
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0779867172241211
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0763404369354248
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0333349704742431
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0398166179656982
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0408539772033691
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0293817520141601
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0595738887786865
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0555379390716552
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0483336448669433
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0772955417633056
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0407817363739013
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0361199378967285
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0342395305633544
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0466194152832031
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0467245578765869
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.0442559719085693
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0454108715057373
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0445222854614257
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0452072620391845
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,3.3282365798950195,0.171518325805664
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.0172958374023437
chomp_pb_2_2_pe_.tlsf,REALIZABLE,4.174408197402954,1.953378438949585
chomp_pb_2_3_pe_.tlsf,REALIZABLE,5.212436199188232,2.5554745197296143
chomp_pb_2_4_pe_.tlsf,REALIZABLE,6.647186756134033,6.236719131469727
chomp_pb_2_5_pe_.tlsf,REALIZABLE,9.521637678146362,17.414050817489624
chomp_pb_2_6_pe_.tlsf,REALIZABLE,20.584418535232544,112.77136015892027
chomp_pb_3_2_pe_.tlsf,REALIZABLE,5.478387117385864,3.081183433532715
chomp_pb_3_3_pe_.tlsf,REALIZABLE,6.925803661346436,7.666686773300171
chomp_pb_3_4_pe_.tlsf,REALIZABLE,19.98610019683838,114.17636895179749
chomp_pb_3_5_pe_.tlsf,REALIZABLE,204.5981721878052,1800.2367432117462
chomp_pb_4_2_pe_.tlsf,REALIZABLE,6.864827156066895,6.178185939788818
chomp_pb_4_3_pe_.tlsf,REALIZABLE,22.289019107818604,155.04884839057922
chomp_pb_4_4_pe_.tlsf,REALIZABLE,548.1327838897705,1801.9556674957275
Cockpitboard_efe2feaf.tlsf,REALIZABLE,4.721887111663818,0.939434289932251
Cockpitboard.tlsf,REALIZABLE,4.256023645401001,0.9381542205810548
Coffee_06e9cad4.tlsf,REALIZABLE,5.462361097335815,9.30646014213562
Coffee_235467da.tlsf,REALIZABLE,4.173926115036011,2.943245887756348
Coffee_2c5b09da.tlsf,REALIZABLE,4.475201845169067,1.4085962772369385
Coffee_6479ef9a.tlsf,REALIZABLE,5.264840126037598,6.167587995529175
Coffee_d6376bf9.tlsf,REALIZABLE,5.3035728931427,7.07113790512085
Coffee_efe2feaf.tlsf,REALIZABLE,4.252334833145142,2.8599679470062256
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.5092966556549072
CoffeeMin_88f351a6.tlsf,REALIZABLE,3.858309507369995,0.1733789443969726
CoffeMachine_974f4a68.tlsf,REALIZABLE,4.316933631896973,4.491294860839844
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.083766222000122
collector_v1_pb_11_pe_.tlsf,REALIZABLE,146.9727373123169,46.42868328094482
collector_v1_pb_12_pe_.tlsf,REALIZABLE,500.8730156421661,186.7280044555664
collector_v1_pb_13_pe_.tlsf,REALIZABLE,1804.234633922577,697.2793896198273
collector_v1_pb_3_pe_.tlsf,REALIZABLE,4.299863576889038,1.0659945011138916
collector_v1_pb_5_pe_.tlsf,REALIZABLE,4.782369613647461,1.466496467590332
collector_v1_pb_7_pe_.tlsf,REALIZABLE,8.06899881362915,3.286054849624634
collector_v1_pb_9_pe_.tlsf,REALIZABLE,46.27563786506653,31.79286527633667
collector_v2_pb_10_pe_.tlsf,REALIZABLE,87.33462738990784,531.3423645496368
collector_v2_pb_11_pe_.tlsf,REALIZABLE,383.1974439620972,297.141238451004
collector_v2_pb_12_pe_.tlsf,REALIZABLE,1450.5508329868317,1180.8165242671969
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.656141757965088,1.625046730041504
collector_v2_pb_5_pe_.tlsf,REALIZABLE,4.462733030319214,1.97664737701416
collector_v2_pb_7_pe_.tlsf,REALIZABLE,9.084035873413086,8.307980298995972
collector_v2_pb_9_pe_.tlsf,REALIZABLE,73.0850236415863,64.32668781280518
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.64333176612854,140.57927560806274
collector_v3_pb_11_pe_.tlsf,REALIZABLE,19.89510726928711,726.9002387523651
collector_v3_pb_12_pe_.tlsf,REALIZABLE,52.30977439880371,1800.8868162631989
collector_v3_pb_13_pe_.tlsf,REALIZABLE,168.32779121398926,1800.5161287784576
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.95632004737854,1.1125826835632324
collector_v3_pb_5_pe_.tlsf,REALIZABLE,4.173548221588135,1.2671098709106443
collector_v3_pb_7_pe_.tlsf,REALIZABLE,4.700276136398315,3.3648056983947754
collector_v3_pb_9_pe_.tlsf,REALIZABLE,6.3024516105651855,31.329686641693115
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.7617812156677246
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0633442401885986
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.4707200527191162
Core_solved_974f4a68.tlsf,REALIZABLE,4.259929418563843,2.715290069580078
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.1433956623077392
diagonal-real.tlsf,REALIZABLE,5.0861289501190186,2.3506524562835693
Door_2d1010f8.tlsf,REALIZABLE,3.701951503753662,0.7762539386749268
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,4.01149845123291,1.266582489013672
elevator-paper-real.tlsf,REALIZABLE,5.730618476867676,2.502512693405152
EnemeyModule.tlsf,REALIZABLE,3.941427707672119,0.3557002544403076
EscalatorBidirectionalInit.tlsf,REALIZABLE,4.519598007202148,2.759202480316162
EscalatorBidirectional.tlsf,REALIZABLE,4.322909832000732,1.8058269023895264
EscalatorCountingInit.tlsf,REALIZABLE,3.763556957244873,1.181316614151001
EscalatorCounting.tlsf,REALIZABLE,3.8763275146484375,1.2272999286651611
EscalatorNonCounting.tlsf,REALIZABLE,3.5214264392852783,0.4715721607208252
EscalatorNonReactive.tlsf,REALIZABLE,3.3277018070220947,0.1286954879760742
EscalatorSmart.tlsf,REALIZABLE,4.074909210205078,5.76694917678833
evasion0.tlsf,UNREALIZABLE,8.901968479156494,4.8743979930877686
evasion-real.tlsf,REALIZABLE,12.12189269065857,7.964260816574097
example10a_pb_1_pe_.tlsf,REALIZABLE,3.950675487518311,2.130988359451294
example10a_pb_2_pe_.tlsf,REALIZABLE,4.174674272537232,11.265077114105225
example10_pb_1_pe_.tlsf,REALIZABLE,3.686421632766724,0.1244487762451171
example10_pb_2_pe_.tlsf,REALIZABLE,3.68925666809082,0.681992769241333
Example1_d6376bf9.tlsf,REALIZABLE,3.498204231262207,0.2450408935546875
example7a_pb_1_pe_.tlsf,REALIZABLE,3.239553928375244,0.1321213245391845
example7a_pb_2_pe_.tlsf,REALIZABLE,3.559942483901977,0.8458526134490967
example7_pb_1_pe_.tlsf,REALIZABLE,3.32300877571106,0.2306122779846191
example7_pb_2_pe_.tlsf,REALIZABLE,3.317451477050781,0.4637644290924072
example8_pb_1_pe_.tlsf,REALIZABLE,3.400059938430786,0.977283239364624
example8_pb_2_pe_.tlsf,REALIZABLE,3.594923734664917,0.7377612590789795
example9_pb_1_pe_.tlsf,REALIZABLE,3.5502817630767822,1.0558485984802246
example9_pb_2_pe_.tlsf,REALIZABLE,3.713913679122925,1.5334959030151367
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.1173481941223144
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,7.069838285446167,1.1317405700683594
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,6.858116865158081,1.0800185203552246
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,6.543960809707642,1.3245086669921875
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,5.287787199020386
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,7.081582069396973,1.2904133796691897
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.2735750675201416
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,1.023599624633789
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,74.49190425872803
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,84.32371973991394
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,411.0474848747253
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,451.4476001262665
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1803.4843661785128
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,1.371629238128662
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,1.9594817161560056
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,2.52154541015625
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,2.654629230499268
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,2.796255826950073
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,37.60093688964844
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,50.41749143600464
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,63.55427765846253
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,65.09075689315796
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.5604207515716553
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,4.6040003299713135,1.5356621742248535
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.860240697860718,3.0936081409454346
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,8.008239269256592,3.455235719680786
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,12.946690797805786,48.49145460128784
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,44.91842198371887,1800.0640754699707
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,449.3050963878632,1800.510103225708
follow0.tlsf,UNREALIZABLE,55.64429569244385,151.61701726913452
follow1.tlsf,UNREALIZABLE,65.56544327735901,177.40626549720764
follow2.tlsf,UNREALIZABLE,84.60221242904663,239.2798159122467
follow3.tlsf,UNREALIZABLE,110.03153944015504,322.0616478919983
f-real-real.tlsf,REALIZABLE,13.406343460083008,10.851305961608888
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,701.9571182727814,775.6708290576935
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.8042237758636475
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,1.0221498012542725
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,1.3110485076904297
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,2.922669649124145
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,3.5767362117767334
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,4.085753917694092
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,4.32318377494812
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,5.219241142272949
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.1207787990570068
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,44.01886796951294
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,50.27933263778687
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,123.7906653881073
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,313.4195222854614
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,514.2028696537018
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.1210126876831054
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.1411986351013183
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.1515944004058838
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.1622054576873779
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.1862914562225341
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.3718295097351074
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.5132362842559814
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.6300745010375977
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.5165457725525
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.8753128051758
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1801.3547434806824
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1801.1556112766266
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.724676132202
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.5210888385773
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.4815430641174316
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.5062923431396484
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.6692194938659668
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.8728971481323242
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,5.124543190002441
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,19.01801705360413
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,78.45138716697693
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,279.9199459552765
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1377.4437017440796
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,0.8351151943206787
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,0.9268345832824708
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,1.6610870361328125
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,9.12174153327942
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,271.55782651901245
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.545759677887
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.526109457016
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.156602144241333
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.911508560180664
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,72.48502326011658
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1800.7681198120115
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.2862501144409179
Gamelogic.tlsf,REALIZABLE,4.998209238052368,3.523798704147339
GamemodeChooser.tlsf,REALIZABLE,4.698792219161987,1.824228286743164
Gamemodule.tlsf,REALIZABLE,3.736208200454712,1.1975281238555908
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,1.1762561798095703
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,1.8741705417633057
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,3.894080400466919
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,24.33368992805481
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,31.750946044921875
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,32.01494479179382
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,152.44029641151428
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,144.24460172653198
gf-real-real.tlsf,REALIZABLE,4.133037328720093,0.6661040782928467
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.0909132957458496
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,3.084603786468506
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,2.736372232437134
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,3.272737503051758
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,2.3759937286376958
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,2.383621454238892
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,3.554241895675659
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,5.744826078414917
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,6.15407919883728
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,5.050249338150024
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,6.975930213928223
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.2467761039733886
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,6.958064794540405
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,9.277421236038208
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,8.69915771484375
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,8.119628667831421
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,8.646787405014038
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,6.349458456039429
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,8.934967279434204
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,9.21632957458496
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,12.128567457199097
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,9.913538217544556
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.5570740699768066
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,12.538559436798096
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,14.261049270629885
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,16.796082258224487
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,15.723045349121094
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,20.046876430511475
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,16.40606427192688
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,17.651259899139404
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,20.923264741897583
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,17.158740997314453
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,13.587201118469238
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.345130443572998
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,14.000208616256714
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,14.17662525177002
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,12.539146184921265
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,12.918681383132936
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,13.2998046875
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,13.961268424987791
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,14.182757377624512
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,15.339932203292848
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.6540191173553467
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.6506414413452148
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.8951389789581299
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.7810003757476807
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,1.0930659770965576
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,1.3045504093170166
g-real0.tlsf,UNREALIZABLE,5.15223240852356,2.1208667755126958
g-real-real.tlsf,REALIZABLE,8.36052131652832,6.157470464706421
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.3534095287322998
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,6.919266939163208
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,7.925029516220093
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,8.146915912628174
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,8.748016595840454
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,8.384613513946533
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,8.907816410064697
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,12.819317102432253
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,14.221550703048706
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,16.21004605293274
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,15.93030047416687
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.6168472766876221
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,17.00290298461914
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,1.0759742259979248
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,1.1961004734039309
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,1.9531068801879885
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,2.0991320610046387
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,2.3273966312408447
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,2.674532413482666
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,4.529917478561401
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,5.256062746047974
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,19.369275093078613
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,1132.0059580802915
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.8589155673980713
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,62.31264424324036
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,101.26095485687256
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,111.17670559883118
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,122.16424942016602
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1800.3510038852692
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,1.2364251613616943
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,2.550632238388061
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,9.537737607955933
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,18.96920084953308
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,21.697628021240234
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,28.179224014282227
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,29.51876664161682
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,43.21069598197937
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,50.361536502838135
Heating_235467da.tlsf,REALIZABLE,3.869516372680664,0.191683292388916
Heating_974f4a68.tlsf,REALIZABLE,4.348475456237793,1.4465465545654297
Heating_b02056d6.tlsf,REALIZABLE,4.0165932178497314,0.2143564224243164
Heating_b209ff21.tlsf,REALIZABLE,3.701080322265625,0.1779730319976806
HeatingMin_d6c5ac79.tlsf,REALIZABLE,3.964808464050293,0.1667306423187255
heim-buechi-real.tlsf,REALIZABLE,8.494494676589966,4.631906509399414
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.9610979557037354
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,3.089139461517334
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,2.852626085281372
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,2.9185173511505127
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,2.8022356033325195
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,1.1153347492218018
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,1.1502461433410645
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,1.220691204071045
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,1.50203275680542
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,1.5198163986206057
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,1.4223217964172363
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,1.438532829284668
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,2.2892768383026123
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,2.9024529457092285
heim-double-x-real.tlsf,REALIZABLE,7.457147836685181,4.9259209632873535
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.7259886264801025
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,69.74744486808777
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,467.2044911384583
helipad-real.tlsf,REALIZABLE,45.534709215164185,117.1849353313446
Increment.tlsf,REALIZABLE,3.686427593231201,0.1255440711975097
infinite-race-real.tlsf,REALIZABLE,4.343012809753418,0.5297338962554932
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.2446203231811523
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,30.39655876159668
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,33.5140380859375
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,40.20555782318115
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,41.82853841781616
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,45.51535987854004
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,39.74384951591492
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,56.47960615158081
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,59.57927560806274
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,65.88410377502441
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,73.18314361572266
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.4423081874847412
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,76.52841854095459
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,82.66881895065308
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,92.37367463111876
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,94.50177454948424
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,96.33374786376952
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,99.97209477424622
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,3.14595103263855
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,4.296790838241577
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,8.789404153823853
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,11.719974279403688
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,12.396261930465698
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,15.7650728225708
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,21.4615318775177
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,25.076722621917725
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.2856473922729492
infinite-race-unequal-1-real.tlsf,REALIZABLE,10.065892219543455,2.2413442134857178
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.3141665458679199
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,2.3594744205474854
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,8.21733808517456
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,15.40023422241211
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,32.973989963531494
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,177.9252996444702
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,1800.5705120563507
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,0.2640831470489502
items_processing-real.tlsf,REALIZABLE,22.538973569869995,147.22195148468018
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.905268669128418
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.3483502864837646
KitchenTimerV0.tlsf,REALIZABLE,3.4294004440307617,0.3764591217041015
KitchenTimerV10.tlsf,REALIZABLE,9.666956424713137,9.708848476409912
KitchenTimerV1.tlsf,REALIZABLE,4.099021911621094,0.8282079696655273
KitchenTimerV2.tlsf,REALIZABLE,4.362543821334839,0.784841775894165
KitchenTimerV3.tlsf,REALIZABLE,4.77629542350769,0.685981035232544
KitchenTimerV4.tlsf,REALIZABLE,4.416097164154053,0.6870708465576172
KitchenTimerV5.tlsf,REALIZABLE,10.272211074829102,10.521503210067747
KitchenTimerV6.tlsf,REALIZABLE,8.899209022521973,11.148993968963625
KitchenTimerV7.tlsf,REALIZABLE,8.80847454071045,10.915035724639893
KitchenTimerV8.tlsf,REALIZABLE,9.514321565628052,10.429099798202516
KitchenTimerV9.tlsf,REALIZABLE,9.607036352157593,11.450291633605955
LampController_974f4a68.tlsf,REALIZABLE,4.224181652069092,1.8986291885375977
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.8055033683776855,1.6219024658203125
LedMatrix.tlsf,REALIZABLE,449.93658351898193,394.6645274162293
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,4.280282258987427,1.818687438964844
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,6.165035963058472,5.353805541992188
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,5.5999674797058105,5.81243634223938
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,9.908094882965088,14.979703903198242
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,317.6083061695099,172.71289014816284
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,318.67846751213074,235.50416326522827
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,1802.544507265091,269.85035943984985
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,1278.8094398975372,371.2797288894653
lift_gr1+_pb_8_pe_.tlsf,REALIZABLE,1801.4847302436829,1051.6278939247131
lift_gr1_pb_9_pe_.tlsf,REALIZABLE,1802.293734550476,1609.209895849228
lift_pb_2_pe_.tlsf,REALIZABLE,4.480131149291992,1.5886147022247314
lift_pb_3_pe_.tlsf,REALIZABLE,5.690678119659424,4.1951539516448975
lift_pb_4_pe_.tlsf,REALIZABLE,7.862935066223144,10.42995810508728
lift_pb_5_pe_.tlsf,REALIZABLE,17.629156351089478,48.43719458580017
lift_pb_6_pe_.tlsf,REALIZABLE,95.40346717834473,268.1050055027008
lift_pb_7_pe_.tlsf,REALIZABLE,231.77886962890625,94.2715802192688
lift_pb_8_pe_.tlsf,REALIZABLE,1130.571278810501,287.37794399261475
lift_pb_9_pe_.tlsf,REALIZABLE,1803.382834672928,1192.2186954021454
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,4.530990839004517,2.2112386226654053
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,6.066422462463379,3.520852565765381
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,12.461977005004885,12.735481023788452
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,46.78053641319275,90.05087494850159
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,409.1386671066284,1800.5545480251312
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,227.4113869667053
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,4.24154257774353,2.395322322845459
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.7457540035247803
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,1.1569831371307373
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,2.930130243301392
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,3.267669200897217
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,7.223982572555542
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,17.032117128372192
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,75.1213755607605
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.1029419898986816
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.4795210361480713
Light_d65ed84e.tlsf,REALIZABLE,4.380527019500732,3.9047231674194336
Lights_06e9cad4.tlsf,REALIZABLE,4.499414443969727,2.405012369155884
Lights2_06e9cad4.tlsf,REALIZABLE,11.630690097808838,10.65515923500061
Lights2_0f5381e9.tlsf,REALIZABLE,9.980705738067629,13.340304374694824
Lights2_2c5b09da.tlsf,REALIZABLE,5.462745189666748,2.093225240707397
Lights2_9cac58d3.tlsf,REALIZABLE,12.195504188537598,12.177145719528198
Lights2_b02056d6.tlsf,REALIZABLE,12.422515630722046,12.238091707229614
Lights_2c5b09da.tlsf,REALIZABLE,4.242282867431641,1.0944409370422363
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,7.013385057449341
Lights2_f3987563.tlsf,REALIZABLE,12.520081758499146,11.302356719970703
Lights2Min_9cbf2546.tlsf,REALIZABLE,4.099397420883179,1.030759572982788
Lights3_06e9cad4.tlsf,REALIZABLE,4.95576286315918,0.4084358215332031
Lights3_235467da.tlsf,REALIZABLE,4.5219337940216064,1.1664187908172607
Lights3_2c5b09da.tlsf,REALIZABLE,4.310864448547363,1.334419012069702
Lights3_3916ec59.tlsf,REALIZABLE,4.2919862270355225,0.4480547904968261
Lights_3461125b.tlsf,REALIZABLE,4.757171630859375,2.4903359413146973
Lights3_6bea956e.tlsf,REALIZABLE,5.008214712142944,1.2123916149139404
Lights3_f1477cc5.tlsf,REALIZABLE,4.8141255378723145,1.1523594856262207
Lights3Min_6479ef9a.tlsf,REALIZABLE,4.430263042449951,0.2421863079071045
Lights_9cac58d3.tlsf,REALIZABLE,4.978810548782349,2.5530147552490234
Lights_b0840146.tlsf,REALIZABLE,4.931341886520386,3.536151647567749
Lights_f3987563.tlsf,REALIZABLE,4.820615291595459,2.2922520637512207
LightsMin_6bea956e.tlsf,REALIZABLE,4.158283472061157,0.7377798557281494
LightsTotal_06e9cad4.tlsf,REALIZABLE,15.401301383972168,24.356824159622192
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,8.028241395950317
LightsTotal_9cbf2546.tlsf,REALIZABLE,16.930792331695557,24.44043731689453
LightsTotal_d65ed84e.tlsf,REALIZABLE,14.626042604446411,24.5366268157959
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0335688591003418
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0343449115753173
lilydemo03.tlsf,REALIZABLE,3.953176975250244,0.3134748935699463
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.0531675815582275
lilydemo04.tlsf,REALIZABLE,3.7845849990844727,2.044719934463501
lilydemo05.tlsf,REALIZABLE,3.8854048252105713,1.3220720291137695
lilydemo06.tlsf,REALIZABLE,4.106691837310791,1.397529125213623
lilydemo07.tlsf,REALIZABLE,4.1713409423828125,1.208193302154541
lilydemo08.tlsf,REALIZABLE,3.4683709144592285,0.1631989479064941
lilydemo09.tlsf,REALIZABLE,3.801972150802612,1.3679420948028564
lilydemo10.tlsf,REALIZABLE,3.2433931827545166,0.1445534229278564
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.0407390594482421
lilydemo12.tlsf,REALIZABLE,3.3249857425689697,0.1954326629638672
lilydemo13.tlsf,REALIZABLE,3.6715495586395264,0.1442711353302002
lilydemo14.tlsf,REALIZABLE,3.4912145137786865,0.2451343536376953
lilydemo15.tlsf,REALIZABLE,3.712640285491944,1.122124433517456
lilydemo16.tlsf,REALIZABLE,4.276883840560913,1.896266222000122
lilydemo17.tlsf,REALIZABLE,3.54461669921875,0.5120997428894043
lilydemo18.tlsf,REALIZABLE,3.559513568878174,0.4797589778900146
lilydemo19.tlsf,REALIZABLE,3.865853309631348,1.3321759700775146
lilydemo20.tlsf,REALIZABLE,4.186599254608154,0.1752827167510986
lilydemo21.tlsf,REALIZABLE,5.199323177337647,1.8966944217681885
lilydemo22.tlsf,REALIZABLE,3.9596526622772217,2.063185930252075
lilydemo23.tlsf,REALIZABLE,3.603506326675415,0.3985111713409424
load_balancer_pb_2_pe_.tlsf,REALIZABLE,4.677011013031006,1.5463871955871582
load_balancer_pb_3_pe_.tlsf,REALIZABLE,5.208768606185913,2.581772565841675
load_balancer_pb_4_pe_.tlsf,REALIZABLE,5.536272764205933,7.99713134765625
load_balancer_pb_5_pe_.tlsf,REALIZABLE,7.401872873306274,34.51700568199158
load_balancer_pb_6_pe_.tlsf,REALIZABLE,20.1655912399292,49.831849575042725
load_balancer_pb_7_pe_.tlsf,REALIZABLE,46.36709928512573,95.6226155757904
load_balancer_pb_8_pe_.tlsf,REALIZABLE,266.726765871048,325.80944418907166
load_balancer_pb_9_pe_.tlsf,REALIZABLE,1703.7312297821045,1176.8670268058777
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.2167944908142089
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.5130774974822998
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.5774500370025635
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.615891695022583
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,1.5272698402404783
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.5651538372039795
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,1.8301589488983157
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.0967440605163574
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.1201443672180175
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.1349959373474121
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.1340248584747314
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.1066370010375976
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.1511659622192382
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.1903424263000488
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.2281956672668457
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.2423882484436035
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.7943544387817383
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.9605658054351808
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.0911602973937988
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.1970703601837158
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.1848907470703125
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.1732048988342285
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.2278692722320556
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.3451616764068603
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.4732193946838379
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.4766309261322021
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.5207574367523193
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.5863618850708008
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,5.744951248168945
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,5.924987554550171
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,22.19579029083252
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.3612732887268066
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.3844325542449951
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.8810129165649414
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,2.1826210021972656
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,3.447035312652588
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,4.449514627456665
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,5.041621446609497
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,5.302416324615479
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,5.681271314620972
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.8772006034851074
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,6.32778000831604
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,87.96769380569458
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,141.61069083213806
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,196.59943985939023
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,207.31534099578855
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.9459075927734376
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,3.670788764953613
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,161.5280020236969
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,1800.754147529602
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.2759065628052
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.983095407485962,2.025466203689575
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.3158013820648193
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,1.2482433319091797
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,21.267659664154053
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,861.9839422702789
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.9678111076355
ltl2dba01.tlsf,REALIZABLE,3.354409456253052,1.1635212898254397
ltl2dba02.tlsf,REALIZABLE,4.173770427703857,15.94062614440918
ltl2dba03.tlsf,REALIZABLE,3.5855207443237305,1.9911372661590576
ltl2dba04.tlsf,REALIZABLE,3.3896026611328125,1.0098888874053955
ltl2dba05.tlsf,REALIZABLE,3.6713547706604,1.1892194747924805
ltl2dba06.tlsf,REALIZABLE,3.7400033473968506,1.1937177181243896
ltl2dba07.tlsf,REALIZABLE,3.9802844524383545,29.73113226890564
ltl2dba08.tlsf,REALIZABLE,4.036137580871582,1.7883622646331787
ltl2dba09.tlsf,REALIZABLE,3.5537235736846924,0.597099781036377
ltl2dba10.tlsf,REALIZABLE,3.624427556991577,0.6042273044586182
ltl2dba11.tlsf,REALIZABLE,3.620042085647583,1.3581037521362305
ltl2dba12.tlsf,REALIZABLE,3.510032892227173,0.649153470993042
ltl2dba13.tlsf,REALIZABLE,3.561488151550293,1.5097277164459229
ltl2dba14.tlsf,REALIZABLE,3.383110284805298,0.6489582061767578
ltl2dba15.tlsf,REALIZABLE,3.785748481750488,0.5847940444946289
ltl2dba16.tlsf,REALIZABLE,3.468979835510254,1.0232481956481934
ltl2dba17.tlsf,REALIZABLE,3.612020254135132,0.9951963424682616
ltl2dba18.tlsf,REALIZABLE,3.4742190837860107,0.9451794624328612
ltl2dba19.tlsf,REALIZABLE,3.618187427520752,1.6715431213378906
ltl2dba20.tlsf,REALIZABLE,3.4548933506011963,1.2342286109924316
ltl2dba21.tlsf,REALIZABLE,3.60410737991333,1.2168478965759275
ltl2dba22.tlsf,REALIZABLE,3.6193714141845694,0.5204064846038818
ltl2dba23.tlsf,REALIZABLE,3.3480892181396484,0.916393518447876
ltl2dba25.tlsf,REALIZABLE,3.778125047683716,0.9886996746063232
ltl2dba26.tlsf,REALIZABLE,3.3475241661071777,0.8007404804229736
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0162570476531982
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,13.35381531715393,4.687268018722534
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,3.870296239852905,2.488851308822632
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,3.83986234664917,5.065308570861816
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.909276008605957,0.7318041324615479
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,4.22128176689148,0.7260165214538574
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,4.053106069564819,0.8423430919647217
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,4.34063720703125,1.1146080493927002
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3.656867742538452,0.4558389186859131
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,4.462891340255737,0.7707176208496094
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,4.387497901916504,0.5080373287200928
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,3.55278754234314,0.6504690647125244
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,3.382951259613037,0.5574755668640137
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,3.474252223968506,0.566328763961792
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,5.308811187744141,1.2848193645477295
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,3.3233087062835693,0.7702035903930664
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,3.942147970199585,0.6308236122131348
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,3.5940678119659424,0.7210266590118408
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.838489294052124,0.8490374088287354
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,1801.3583965301514,9.967733144760132
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,1807.6608884334564,38.83871936798096
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,1803.436324119568,155.90658140182495
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,3.393738985061645,0.5449762344360352
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,1802.3398795127869,364.5343899726868
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,3.584602117538452,0.8714809417724609
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.789807558059693,1.9583446979522705
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,5.322922468185425,2.196401357650757
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,6.1185996532440186,9.93235993385315
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,11.875372171401978,2.68784499168396
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,40.84090733528137,2.9001424312591557
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,212.54043459892276,4.688679456710815
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,1802.804327726364,2.954017162322998
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,4.158820629119873,1.1415128707885742
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,4.76086688041687,1.605296611785889
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,6.531993865966797,1.8526232242584229
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,14.64276123046875,1.2985620498657229
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,3.492695569992065,0.1259219646453857
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,1805.0139207839968,1.7616195678710938
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,3.7281999588012695,0.3707141876220703
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3.5792598724365234,0.371971845626831
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,3.5655150413513184,0.8782036304473877
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,1804.3855619430544,4.066101551055908
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,3.418719291687012,1.983048915863037
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,1803.2638280391693,1.0435872077941897
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,3.32500958442688,25.713547706604004
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,1803.550430297852,1.7886571884155271
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.68849515914917,1.0158140659332275
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,1803.2419366836548,2.3911051750183105
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.584200620651245,1.3192267417907717
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,3.694555759429932,1.5263032913208008
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,250.18913340568545
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.3688046932220459
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.4103198051452636
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.423192024230957
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.6716785430908203
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.7137956619262695
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.6393129825592041
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,0.6991729736328125
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,2.127302408218384
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0345795154571533
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.0401210784912109
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.059131383895874
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,17.524600744247437
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.0821266174316406
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,37.339091062545776
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.1160659790039062
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,61.45752692222595
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.2057373523712158
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,99.07787203788756
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.1770992279052734
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.2383646965026855
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,30.93641471862793,418.7911887168884
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,377.67065477371216,61.375465631484985
ltl2dba_E_pb_14_pe_.tlsf,REALIZABLE,1842.411360502243,930.6508505344392
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3.3398032188415527,0.4147195816040039
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,3.341911792755127,0.5824038982391357
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,3.3810338973999023,0.815920352935791
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,3.4930756092071533,0.6128175258636475
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,3.7451536655426025,0.5740172863006592
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,4.129250288009644,1.013962984085083
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,4.984823226928711,3.804300785064697
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,8.976858377456665,5.833764553070068
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,39.24376726150513,47.01695680618286
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,1493.2404379844666,71.38416624069214
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3.613009214401245,0.3858280181884765
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,3.601992130279541,0.5870742797851562
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,3.766517639160156,0.9873044490814208
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,4.545394659042358,2.7902112007141118
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,5.907238245010376,28.06672143936157
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,10.32314395904541,9.052008152008057
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,26.813446521759037,98.77097177505492
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,100.10532212257384,41.3639657497406
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,480.7535812854767
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,1800.0590057373047
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,3.1729204654693604,0.1807417869567871
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0230236053466796
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0418822765350341
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.0748612880706787
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.2160425186157226
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.7363803386688232
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,2.4515089988708496
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,11.517592906951904
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,2.9876418113708496
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.0798828601837158
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.0817875862121582
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,0.1140789985656738
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,0.1352896690368652
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0246973037719726
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,0.2815101146697998
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0286712646484375
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,55.34196949005127
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0367960929870605
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0434563159942626
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,304.382390499115
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,0.7534575462341309
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0465407371520996
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.0473856925964355
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0606927871704101
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.0644063949584961
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,42.00455904006958,15.268913745880129
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,575.7260627746582,564.8464725017548
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,3.5729126930236816,0.569882869720459
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3.415934801101685,0.6743147373199463
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,3.287710905075073,0.9986302852630616
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,3.776174545288086,1.1245405673980713
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.780061006546021,17.008289337158203
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,4.254829168319702,2.798605442047119
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,4.405328035354614,10.140767335891724
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,6.33639931678772,42.99267888069153
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,11.934391975402832,4.260877370834351
ltl2dpa01.tlsf,REALIZABLE,3.5132224559783936,0.4015264511108398
ltl2dpa02.tlsf,REALIZABLE,3.1448230743408203,0.5337874889373779
ltl2dpa03.tlsf,REALIZABLE,3.831758499145508,1.4472026824951172
ltl2dpa04.tlsf,REALIZABLE,3.192974090576172,0.6286218166351318
ltl2dpa05.tlsf,REALIZABLE,3.2478578090667725,0.3666586875915527
ltl2dpa06.tlsf,REALIZABLE,3.2034645080566406,0.3566148281097412
ltl2dpa07.tlsf,REALIZABLE,3.2500247955322266,0.5341095924377441
ltl2dpa08.tlsf,REALIZABLE,3.4534497261047363,0.6660878658294678
ltl2dpa09.tlsf,REALIZABLE,3.3187801837921143,0.7018508911132812
ltl2dpa10.tlsf,REALIZABLE,3.777052164077759,1.3193867206573486
ltl2dpa11.tlsf,REALIZABLE,3.5674102306365967,0.5781962871551514
ltl2dpa12.tlsf,REALIZABLE,3.6173291206359854,1.0018091201782229
ltl2dpa13.tlsf,REALIZABLE,3.631083250045776,0.7023704051971436
ltl2dpa14.tlsf,REALIZABLE,3.5926551818847656,0.221506118774414
ltl2dpa15.tlsf,REALIZABLE,3.380486011505127,0.4870491027832031
ltl2dpa16.tlsf,REALIZABLE,3.1552445888519287,0.505854606628418
ltl2dpa17.tlsf,REALIZABLE,3.3353495597839355,0.8241946697235107
ltl2dpa18.tlsf,REALIZABLE,3.707699775695801,0.953200340270996
ltl2dpa19.tlsf,REALIZABLE,3.960992336273194,0.9142298698425292
ltl2dpa20.tlsf,REALIZABLE,3.784800529479981,0.4234983921051025
ltl2dpa22.tlsf,REALIZABLE,4.049630165100098,12.954259634017944
ltl2dpa23.tlsf,REALIZABLE,3.530231237411499,0.4191389083862304
ltl2dpa24.tlsf,REALIZABLE,4.301970958709717,0.6587631702423096
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,0.3739309310913086
ModdifiedLedMatrix5X.tlsf,REALIZABLE,6.16883659362793,1.9858832359313965
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1800.7817928791046
Morning2_4d4ca5c4.tlsf,REALIZABLE,4.240906715393066,0.2860674858093261
Morning2_9cac58d3.tlsf,REALIZABLE,3.970172166824341,0.3213410377502441
Morning2Min_6cbc6174.tlsf,REALIZABLE,3.528733968734741,0.1750712394714355
Morning_88c5c1c3.tlsf,REALIZABLE,119.34947276115416,690.7315418720245
Morning_9cac58d3.tlsf,REALIZABLE,115.22344875335692,693.3028764724731
MorningMin_d6c5ac79.tlsf,REALIZABLE,4.572298288345337,1.0260355472564695
MusicAppFeedback.tlsf,REALIZABLE,4.086497068405151,1.8202729225158687
MusicAppMotivating.tlsf,REALIZABLE,4.172157287597656,1.0925159454345703
MusicAppSimple.tlsf,REALIZABLE,3.872604370117188,1.445493459701538
mux_pb_100_pe_.tlsf,REALIZABLE,8.069124221801758,1800.2149896621704
mux_pb_10_pe_.tlsf,REALIZABLE,4.154303073883057,0.8441143035888672
mux_pb_125_pe_.tlsf,REALIZABLE,8.150164365768433,1800.222295045853
mux_pb_12_pe_.tlsf,REALIZABLE,3.8703694343566895,1.2747550010681152
mux_pb_132_pe_.tlsf,REALIZABLE,9.643266439437866,1800.2348365783691
mux_pb_150_pe_.tlsf,REALIZABLE,10.73269248008728,1800.0938429832458
mux_pb_16_pe_.tlsf,REALIZABLE,3.9001543521881104,7.370530128479004
mux_pb_175_pe_.tlsf,REALIZABLE,12.821982145309448,1800.2026932239532
mux_pb_200_pe_.tlsf,REALIZABLE,13.385027408599854,1800.224669456482
mux_pb_32_pe_.tlsf,REALIZABLE,4.395735740661621,1800.2698419094086
mux_pb_64_pe_.tlsf,REALIZABLE,5.440530300140381,1800.239548444748
mux_pb_8_pe_.tlsf,REALIZABLE,3.674093246459961,0.5283412933349609
narylatch_pb_10_pe_.tlsf,REALIZABLE,304.058554649353,651.7628436088562
narylatch_pb_11_pe_.tlsf,REALIZABLE,1699.4312744140625,1801.0671627521515
narylatch_pb_8_pe_.tlsf,REALIZABLE,174.92307996749878,9.533669710159302
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.112748384475708
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.2164740562438964
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.3813364505767822
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.4559347629547119
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.4770545959472656
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.6951425075531006
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.8845534324645996
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,1.6280782222747805
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.094980239868164
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0470263957977294
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0509784221649169
OneCounterInRangeA3.tlsf,REALIZABLE,3.767121553421021,0.815753698348999
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0465524196624755
OneCounter.tlsf,REALIZABLE,7.726145267486572,11.858033418655396
ordered-visits-choice-real.tlsf,REALIZABLE,4.637348890304565,0.7913029193878174
ordered-visits-real.tlsf,REALIZABLE,4.999549150466919,1.5882322788238523
package-delivery-real.tlsf,REALIZABLE,157.81346440315247,381.4312043190002
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,1.207348346710205
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,13.579517602920532
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,14.92907190322876
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,16.057721376419067
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,16.85365653038025
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,18.71413540840149
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,26.7408983707428
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,28.180265188217163
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,32.28415060043335
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,33.76231098175049
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,31.77968168258667
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,1.8252720832824707
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,33.59230589866638
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,34.11900329589844
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,36.78318881988525
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,34.98969745635986
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,40.95320177078247
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,43.199872970581055
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,2.117119073867798
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,3.0031137466430664
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,4.225147724151611
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,4.985852479934692
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,5.157580137252808
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,9.67208170890808
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,9.173091411590576
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,12.00694227218628
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.9805264472961426
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,11.178443431854248
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,14.864831924438477
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,15.305521965026855
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,15.384634971618652
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,17.469383716583252
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,22.85875678062439
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,22.78913116455078
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,26.2144992351532
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,27.313692569732662
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,30.825296878814697
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,1.6860134601593018
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,33.719661235809326
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,34.35022306442261
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,36.81816840171814
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,38.30803942680359
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,40.68833565711975
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,41.56844973564148
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,43.3535680770874
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,2.382868766784668
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,4.193022012710571
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,4.353119611740112
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,5.202458381652832
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,5.013805150985718
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,8.519091129302979
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,8.750909805297852
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,11.615253448486328
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.949184894561768,1.154442310333252
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.4011595249176025
precise-reachability-real.tlsf,REALIZABLE,4.485154151916504,1.1312429904937744
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1474.4741160869598,328.54139137268066
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,83.07427406311035,178.82127714157104
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,4.729822397232056,4.452103614807129
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,5.818104028701782,4.52961015701294
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.980769634246826,1.3956525325775146
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.722930908203125,2.249391794204712
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.277622699737549,2.659471273422241
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.572368144989014,3.0964720249176025
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.641660928726196,2.165258884429932
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,4.801670551300049,3.530174016952514
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,4.96790075302124,3.1814305782318115
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,4.966616630554199,3.956315040588379
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,5.383544683456421,4.416984796524048
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0633993148803711
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0609374046325683
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.1117792129516601
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.0760190486907959
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0707852840423584
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0739023685455322
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.067012071609497
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0491366386413574
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0420842170715332
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0515635013580322
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0451476573944091
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.055049180984497
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.051701545715332
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0595695972442626
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0513293743133544
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0628259181976318
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.1485617160797119
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.1571438312530517
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.1801114082336425
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.1618628501892089
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.2019054889678955
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.1574296951293945
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.2299511432647705
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.1064844131469726
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.1072800159454345
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.1116366386413574
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.1160383224487304
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.1226851940155029
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.1296677589416504
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.1380171775817871
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.1790289878845214
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.1424803733825683
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.2791452407836914
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.2483453750610351
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.3062424659729004
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.2263455390930175
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.2922787666320801
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.3420495986938476
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.2438902854919433
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.1912026405334472
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.1495306491851806
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.2036926746368408
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.1609418392181396
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.2205407619476318
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.1735703945159912
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.2754569053649902
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.1903278827667236
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.2757439613342285
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.5557513236999512
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.3141558170318603
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.643118143081665
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.2854743003845215
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.652855396270752
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.5330140590667725
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.955308198928833
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.5567586421966553
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,1.531165361404419
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.0496735572814941
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,114.3138620853424
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.1220700740814209
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.2346930503845214
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.359630823135376
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,1802.3693993091583
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.4171466827392578
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.7830464839935303
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.8771827220916748
Radarboard.tlsf,REALIZABLE,4.086408615112305,0.9228334426879884
RegManager.tlsf,REALIZABLE,3.7570061683654794,0.1997299194335937
reversible-lane-r-real.tlsf,REALIZABLE,11.908982276916504,23.02683973312378
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,3.013244390487671
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,4.269487142562866
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,4.914887428283691
robot_analyze_samples_v1-real.tlsf,REALIZABLE,8.950558185577393,13.552784442901611
robot-cat-real-1d-real.tlsf,REALIZABLE,10.219334840774536,12.221004962921144
robot-cat-real-2d-real.tlsf,REALIZABLE,690.2989120483398,1041.1309306621552
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,7.732912063598633
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,133.52966260910034
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.932314395904541,5.886624574661255
robot_collect_samples_v2-real.tlsf,REALIZABLE,6.917670726776123,4.081777572631836
robot_collect_samples_v3-real.tlsf,REALIZABLE,36.91484022140503,233.4472975730896
robot_collect_samples_v4-real.tlsf,REALIZABLE,29.22456312179565,221.8000705242157
robot_deliver_products_1-real.tlsf,REALIZABLE,12.84418797492981,82.7881760597229
robot_deliver_products_20.tlsf,REALIZABLE,199.04276299476624,1803.700326919556
robot_deliver_products_30.tlsf,REALIZABLE,610.5707986354828,1801.844842672348
robot-grid-commute-1d-real.tlsf,REALIZABLE,6.96188497543335,11.860338687896729
robot-grid-commute-2d-real.tlsf,REALIZABLE,38.824114084243774,79.26827645301819
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,5.0304059982299805,1.4515483379364014
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,7.971757650375366,5.789670944213867
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,13.42867636680603,43.10757946968079
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,6.346942186355591,7.965320825576782
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,55.8095326423645,139.12104296684265
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,7.137662649154663,10.81686305999756
robot_grid_pb_7_7_pe_.tlsf,REALIZABLE,1801.1220514774325,691.3369498252869
robot-grid-reach-1d-real.tlsf,REALIZABLE,4.846477508544922,1.3351433277130127
robot-grid-reach-2d-real.tlsf,REALIZABLE,7.0664050579071045,2.445910215377808
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,4.7499213218688965,3.0456154346466064
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,12.480154752731323,32.192140102386475
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,12.161605596542358,16.096826553344727
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,23.43697762489319
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,49.44496536254883
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,44.58796763420105
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,60.37875485420227
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,81.65012216567993
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.682903289795
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.7021968364715576
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.7915608882904053
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,1.1560957431793213
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,1.158308506011963
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,18.5962336063385
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,18.89440083503723
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,19.818634748458862
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,20.404656410217285
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,21.091646909713745
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,21.556915044784542
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,35.48327374458313
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,35.49013113975525
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,36.09930753707886
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,36.6484534740448
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,1.8591628074646
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,37.77576446533203
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,38.1332688331604
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,38.49837899208069
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,39.68965029716492
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,3.3587684631347656
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,4.920493841171265
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,9.13981580734253
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,10.162830114364624
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,12.17654013633728
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,13.243151903152466
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,18.63504934310913
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,18.458131790161133
robot_running-real.tlsf,REALIZABLE,41.33089900016785,75.47842741012573
robot-tasks-real.tlsf,REALIZABLE,4.821417570114136,7.915120840072632
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1775.3704528808594
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,2.616485118865967
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,18.45039415359497
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,20.40968513488769
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,23.341572284698486
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,25.465006113052368
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,30.021913528442383
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,40.95839524269104
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,42.69032287597656
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,45.78313589096069
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,48.54209542274475
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,52.711689710617065
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,3.406824827194214
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,54.96921730041504
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,57.87185764312744
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,60.45712113380432
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,65.65952205657959
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,68.82948994636536
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,70.61196303367615
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,4.375378847122192
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,6.151487827301025
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.85828971862793
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,8.139070749282837
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,9.178674221038818
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,13.935629844665527
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,15.161050081253052
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,16.447842359542847
robot-to-target-charging-real.tlsf,REALIZABLE,31.11903476715088,177.74201774597168
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,41.88303852081299
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,72.60095357894897
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,95.36982941627502
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,104.10480833053587
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,171.5687131881714
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,219.6743984222412
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,256.40669417381287
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,319.508068561554
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,463.28298258781433
robot-to-target-unreal0.tlsf,REALIZABLE,315.4400200843811,1803.0010495185848
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0216286182403564
RotationCalculator.tlsf,REALIZABLE,4.123409748077393,0.7693746089935303
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.954747915267944,0.3968229293823242
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,4.270487785339356,2.4113893508911133
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,6.412358045578003,4.3332579135894775
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,9.23132300376892,20.109373092651367
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,27.380619764328003,158.6068799495697
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,147.37773180007937,955.5619151592256
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1414.8223860263824,1801.6024503707888
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.5357892513275146
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.6356587409973145
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.7817671298980713
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.8376367092132568
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,0.8702545166015625
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,0.8724749088287354
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,0.9290125370025636
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.0667262077331543
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.0873053073883056
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0650310516357421
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0963397026062011
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0963988304138183
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.2142457962036132
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.2274363040924072
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.3659052848815918
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.4939930438995361
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,144.05018734931946
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,189.27527499198916
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,265.98759961128235
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,271.7322437763214
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,224.00710582733157
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,325.2292046546936
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,379.2740921974182
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.2032949924468994
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,575.030279636383
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,501.3791618347168
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.2249081134796142
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.3471632003784179
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.582733154296875
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,1.0483758449554443
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,2.3633947372436523
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,11.746388673782349
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,24.107768535614014
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,86.70969271659851
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.3726744651794
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.4128205776217
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.3225433826449
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.2511205673218
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1810.8087725639343
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.329647064209
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.9485697746276855
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.9556076526641846
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,1.7974672317504885
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,5.838293552398682
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,25.594729900360107
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,103.58892750740053
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,198.5816445350647
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.4188542366028
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.2645320892334
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.1098923683166503
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,1.0035181045532229
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,22.503610610961918
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,1265.6898815631866
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1801.193128824234
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,4.38934850692749,1.0777626037597656
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,10.701448917388916,8.318762063980103
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,149.86189937591553,390.5630376338959
scheduler-real.tlsf,REALIZABLE,155.40759944915771,118.67829275131226
Scoreboard.tlsf,REALIZABLE,3.8694469928741455,0.4250972270965576
SensorInit.tlsf,REALIZABLE,4.454230070114136,10.320091724395752
SensorPart.tlsf,REALIZABLE,4.720611095428467,1.594926357269287
SensorRegister.tlsf,REALIZABLE,3.651570081710816,0.1058180332183837
SensorSelector.tlsf,REALIZABLE,9.480568170547484,1.5443685054779053
SensorSubmodulChooser.tlsf,REALIZABLE,4.349202394485474,1.643103837966919
Sensor.tlsf,REALIZABLE,4.955145120620728,2.901994228363037
Shades2_235467da.tlsf,REALIZABLE,3.9386754035949703,0.7096688747406006
Shades2_42dc4fff.tlsf,REALIZABLE,4.050424575805664,0.2132349014282226
Shades2_70523fbe.tlsf,REALIZABLE,4.304535150527954,1.074165105819702
Shades2_a5f99bc6.tlsf,REALIZABLE,4.0000104904174805,0.6357700824737549
Shades2Min_63831f8c.tlsf,REALIZABLE,3.581324577331543,0.1335279941558838
Shades_6479ef9a.tlsf,REALIZABLE,3.993882179260254,0.6352169513702393
Shades_974f4a68.tlsf,REALIZABLE,4.219461441040039,1.7986435890197754
Shades_9cac58d3.tlsf,REALIZABLE,4.103540182113648,1.1894280910491943
Shades_a02758ea.tlsf,REALIZABLE,3.8741161823272714,0.6332342624664307
ShadesMin_aeb1d897.tlsf,REALIZABLE,3.7869269847869873,0.1645300388336181
shift_pb_10_pe_.tlsf,REALIZABLE,4.476804494857788,0.2753076553344726
shift_pb_12_pe_.tlsf,REALIZABLE,6.959300518035889,1.6363718509674072
shift_pb_16_pe_.tlsf,REALIZABLE,56.02582311630249,324.91000628471375
shift_pb_8_pe_.tlsf,REALIZABLE,4.0244550704956055,0.2086005210876464
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,656.5357730388641,296.8017659187317
simple_arbiter_enc_pb_11_pe_.tlsf,REALIZABLE,1808.0016543865204,806.8431723117828
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.85169124603272,80.16272282600403
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,5.357173681259155
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,6.354759931564331
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,6.524935245513916
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,6.733178377151489
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,6.830659627914429
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.0390212535858154
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0370352268218994
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0241448879241943
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0244820117950439
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0284678936004638
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0269596576690673
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0310504436492919
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0298464298248291
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.0346560478210449
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.0313959121704101
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0375652313232421
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.0737006664276123
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0580418109893798
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0514578819274902
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0681159496307373
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.0555872917175293
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0704271793365478
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0729734897613525
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0782885551452636
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0826430320739746
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.0861797332763671
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.2082905769348144
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.1869897842407226
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.1094553470611572
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.119729995727539
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.1226224899291992
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.1343476772308349
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.1351873874664306
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.1411597728729248
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.1632647514343261
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.1582918167114257
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.1594882011413574
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.3386263847351074
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.2040181159973144
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.2136054039001464
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.2045440673828125
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.2799067497253418
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.1863584518432617
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.2838335037231445
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.2000141143798828
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.3120262622833252
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.2186427116394043
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.326873779296875
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.3162472248077392
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.3567013740539551
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.2863903045654297
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.4266600608825683
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.7340347766876221
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,1.0467793941497805
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,39.361467123031616
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0254855155944824
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0485260486602783
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.1115803718566894
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,782.1059584617615
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.1906065940856933
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,1801.519358158112
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.4027175903320312
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,1801.3322863578796
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.5294845104217529
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.5972654819488525
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,1631.3633496761322,1800.2408871650696
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,5.0357749462127686,1.3391544818878174
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,6.950752258300781,5.412988185882568
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,19.622127532958984,30.33190512657165
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.7397642135620117
SliderDefault.tlsf,REALIZABLE,3.913879156112671,1.350905418395996
SliderDelayed.tlsf,REALIZABLE,4.9787657260894775,2.9143762588500977
SliderScored.tlsf,REALIZABLE,4.41842532157898,2.1915512084960938
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.5590040683746338
solitary-real.tlsf,REALIZABLE,4.864970922470093,1.466418743133545
sort40.tlsf,UNREALIZABLE,10.744871377944946,10.61383891105652
sort41.tlsf,UNREALIZABLE,14.519415616989136,24.440712928771973
sort42.tlsf,UNREALIZABLE,25.20758628845215,57.73277282714844
sort4-real.tlsf,REALIZABLE,194.32678699493408,258.2862808704376
sort50.tlsf,UNREALIZABLE,35.393189430236816,80.92903113365173
sort51.tlsf,UNREALIZABLE,64.008629322052,207.12143659591675
sort52.tlsf,UNREALIZABLE,131.01545119285583,508.81760025024414
SPIPureNext.tlsf,REALIZABLE,13.154442548751833,7.090214014053345
SPIReadClk.tlsf,REALIZABLE,5.046239137649536,0.3723387718200683
SPIReadManag.tlsf,REALIZABLE,8.355430603027344,2.0693728923797607
SPIReadSdi.tlsf,REALIZABLE,5.190445184707642,0.5521652698516846
SPI.tlsf,REALIZABLE,7.264880180358887,10.48490858078003
SPIWriteClk.tlsf,REALIZABLE,5.499267101287842,0.6888504028320312
SPIWriteManag.tlsf,REALIZABLE,7.605574369430542,1.0030596256256104
SPIWriteSdi.tlsf,REALIZABLE,5.528282880783081,0.6027407646179199
square5x50.tlsf,UNREALIZABLE,8.319731712341309,4.158953666687012
square5x51.tlsf,UNREALIZABLE,11.07071042060852,7.591158628463745
square5x52.tlsf,UNREALIZABLE,13.8600914478302,8.812630414962769
square5x53.tlsf,UNREALIZABLE,14.794456005096436,13.621691226959229
square5x54.tlsf,UNREALIZABLE,19.63211727142334,17.832822799682617
square5x5-real.tlsf,REALIZABLE,41.71643042564392,26.46324920654297
storage-GF-64-real.tlsf,REALIZABLE,6.727017879486084,1.376675367355347
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0532946586608886
tasks-real.tlsf,REALIZABLE,8.086881160736084,2.658086061477661
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,19.46236252784729
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,30.861030101776123
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,38.87736964225769
taxi-service-real.tlsf,REALIZABLE,50.24391341209412,75.70336747169495
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,1.446831226348877
test2_f2774e0b.tlsf,REALIZABLE,3.998251676559448,0.5518407821655273
test3_efe2feaf.tlsf,REALIZABLE,3.773773670196533,0.6915342807769775
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0695536136627197
test5_6cbc6174.tlsf,REALIZABLE,3.8372299671173096,0.5629758834838867
test6_0f5381e9.tlsf,REALIZABLE,4.263363838195801,0.5824904441833496
test7_2c5b09da.tlsf,REALIZABLE,4.062851667404175,0.8182597160339355
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0450882911682128
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0740277767181396
test_f3987563.tlsf,REALIZABLE,3.528735399246216,0.3267543315887451
thermostat-F-real.tlsf,REALIZABLE,9.076837539672852,3.1776022911071777
thermostat-GF-real.tlsf,REALIZABLE,71.66130876541138,78.0911557674408
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,6.8711326122283936
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,20.50263738632202
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,48.089370012283325
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.023970603942871
Timer_a50cadd7.tlsf,REALIZABLE,3.3507721424102783,0.1627461910247802
tmp_13cfc6f2.tlsf,REALIZABLE,5.348531484603882,2.792457342147827
TorcsAccelerating.tlsf,REALIZABLE,3.837526321411133,0.1866090297698974
TorcsGearing.tlsf,REALIZABLE,3.692316293716431,0.5087893009185791
TorcsSimple.tlsf,REALIZABLE,3.8610317707061768,0.4454038143157959
TorcsSteeringImproved.tlsf,REALIZABLE,3.702986478805542,0.6298072338104248
TorcsSteeringSimple.tlsf,REALIZABLE,3.745879411697388,0.6778647899627686
TorcsSteeringSmart.tlsf,REALIZABLE,4.338960647583008,1.5533325672149658
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.1308584213256836
TwoCounters3.tlsf,REALIZABLE,4.322683334350586,0.3466427326202392
TwoCounters4.tlsf,REALIZABLE,5.159045219421387,1.316276788711548
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,1.5451252460479736
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.2123997211456298
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.3137927055358886
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.5493149757385254
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.7922606468200684
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,1.0143029689788818
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,1.6301002502441406
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,1.392336130142212
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,4.595024347305298
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,4.3205931186676025
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,8.447799921035767
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,7.665672063827515
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.5009684562683105
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.159949779510498
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.1937384605407714
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.2998976707458496
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.2979023456573486
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.4676599502563476
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.6233975887298584
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.609807014465332
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.4680984020233154
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.4679374694824219
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.3697705268859863
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.1207611560821533
TwoCountersRefinedRefined.tlsf,REALIZABLE,4.35106348991394,1.127920150756836
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.1262273788452148
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.1108040809631347
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0228190422058105
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,3.2969863414764404,0.1397886276245117
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,53.86650800704956
unordered-visits-real.tlsf,REALIZABLE,15.279376029968262,12.250598430633543
Warnlight_2d1010f8.tlsf,REALIZABLE,6.178208351135254,0.7089710235595703
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.039919376373291
Window_235467da.tlsf,REALIZABLE,6.274019241333008,0.1959810256958007
Window2_54e1f7d2.tlsf,REALIZABLE,6.054633617401123,0.2136237621307373
Window2_6479ef9a.tlsf,REALIZABLE,6.077049732208252,0.5248138904571533
Window2_9cac58d3.tlsf,REALIZABLE,6.1720709800720215,0.2009823322296142
Window2_aeb1d897.tlsf,REALIZABLE,7.402834892272949,1.089446783065796
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.1068556308746337
Window2Min_88c5c1c3.tlsf,REALIZABLE,5.887236833572388,0.1743137836456298
Window_42dc4fff.tlsf,REALIZABLE,6.51943564414978,0.2043614387512207
Window_54e1f7d2.tlsf,REALIZABLE,6.184677600860596,0.2240660190582275
WindowMin_a5f99bc6.tlsf,REALIZABLE,5.948520421981812,0.1764028072357177
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,7.653466463088989,2.402209520339966
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,10.045009136199951,3.443065643310547
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,26.90426707267761,7.855190277099609
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,136.10614132881165,64.66743493080139
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,671.067113161087,593.1694526672363
Zoo0.tlsf,REALIZABLE,4.022280931472778,1.475191354751587
Zoo10.tlsf,REALIZABLE,3.8519287109375,1.462712287902832
Zoo5.tlsf,REALIZABLE,4.07364296913147,1.2941248416900637


==> data/output_csvs/pairwise_mealy_size_Semml_Ltlsynt.csv <==
name,status_gt,size_Semml,size_Ltlsynt
01.tlsf,REALIZABLE,31,27
02.tlsf,REALIZABLE,7,36
03.tlsf,REALIZABLE,7,262
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,19,16
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,45,62
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,209,265
ActionConverter.tlsf,REALIZABLE,8,7
Alarm_2d1010f8.tlsf,REALIZABLE,6,57
Alarm_88c5c1c3.tlsf,REALIZABLE,5,4
Alarm_9cac58d3.tlsf,REALIZABLE,5,4
AlarmMin_efe2feaf.tlsf,REALIZABLE,5,7
AllHeating_d6376bf9.tlsf,REALIZABLE,9,31
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,984,4831
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,16
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,112,367
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,367,3460
amba_decomposed_decode.tlsf,REALIZABLE,7,7
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,123,135
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,146,159
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,171,185
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,198,213
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,227,243
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,258,257
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,291,290
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,11,10
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,18,17
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,27,26
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,38,45
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,51,50
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,66,65
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,83,82
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,102,113
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,17,16
amba_decomposed_shift.tlsf,REALIZABLE,9,8
amba_decomposed_tburst4.tlsf,REALIZABLE,30,39
amba_decomposed_tincr.tlsf,REALIZABLE,19,16
amba_decomposed_tsingle.tlsf,REALIZABLE,18,27
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,12,22
arbiter_pb_1_pe_.tlsf,REALIZABLE,6,7
arbiter_pb_2_pe_.tlsf,REALIZABLE,21,15
arbiter_pb_3_pe_.tlsf,REALIZABLE,62,40
arbiter_pb_4_pe_.tlsf,REALIZABLE,247,179
arbiter_pb_5_pe_.tlsf,REALIZABLE,731,535
arbiter_pb_6_pe_.tlsf,REALIZABLE,2239,1604
arbiter_pb_7_pe_.tlsf,REALIZABLE,6872,4870
arbiter_pb_8_pe_.tlsf,REALIZABLE,21075,15155
arbiter_pb_9_pe_.tlsf,REALIZABLE,65396,47835
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,5,4
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,15,25
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,63,91
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,291,306
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,1363,1394
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,6339,6386
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,29123,29250
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,6,8
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,25,28
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,1171,174
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,13039,913
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,159616,4582
arbiter-with-failure-real.tlsf,REALIZABLE,7,54
Automata16S.tlsf,REALIZABLE,55,54
Automata.tlsf,REALIZABLE,31,30
batch-arbiter-real.tlsf,REALIZABLE,9,10
box-limited-real.tlsf,REALIZABLE,6,9
box-real.tlsf,REALIZABLE,8,7
buffer-storage-real.tlsf,REALIZABLE,6,30
Button.tlsf,REALIZABLE,6,5
chain-4-real.tlsf,REALIZABLE,7,13
chain-simple-10-real.tlsf,REALIZABLE,7,222
chain-simple-20-real.tlsf,REALIZABLE,7,412
chain-simple-30-real.tlsf,REALIZABLE,7,602
chain-simple-40-real.tlsf,REALIZABLE,7,792
chain-simple-50-real.tlsf,REALIZABLE,7,982
chain-simple-60-real.tlsf,REALIZABLE,7,1172
chain-simple-70-real.tlsf,REALIZABLE,7,1362
chain-simple-param-70-real.tlsf,REALIZABLE,7,6
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,5,4
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,6,64
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,5,4
chomp_pb_2_2_pe_.tlsf,REALIZABLE,23,22
chomp_pb_2_3_pe_.tlsf,REALIZABLE,36,35
chomp_pb_2_4_pe_.tlsf,REALIZABLE,51,50
chomp_pb_3_2_pe_.tlsf,REALIZABLE,35,35
chomp_pb_3_3_pe_.tlsf,REALIZABLE,37,35
chomp_pb_4_2_pe_.tlsf,REALIZABLE,54,50
Cockpitboard_efe2feaf.tlsf,REALIZABLE,10,9
Cockpitboard.tlsf,REALIZABLE,10,9
Coffee_06e9cad4.tlsf,REALIZABLE,39,849
Coffee_235467da.tlsf,REALIZABLE,12,2948
Coffee_2c5b09da.tlsf,REALIZABLE,11,110
Coffee_6479ef9a.tlsf,REALIZABLE,39,849
Coffee_d6376bf9.tlsf,REALIZABLE,29,773
Coffee_efe2feaf.tlsf,REALIZABLE,11,2948
CoffeeMin_88f351a6.tlsf,REALIZABLE,5,5
CoffeMachine_974f4a68.tlsf,REALIZABLE,16,318
collector_v1_pb_3_pe_.tlsf,REALIZABLE,38,62
collector_v1_pb_9_pe_.tlsf,REALIZABLE,20198,36085
collector_v2_pb_10_pe_.tlsf,REALIZABLE,33,60075
collector_v2_pb_3_pe_.tlsf,REALIZABLE,12,37
collector_v2_pb_5_pe_.tlsf,REALIZABLE,18,277
collector_v2_pb_7_pe_.tlsf,REALIZABLE,24,2317
collector_v2_pb_9_pe_.tlsf,REALIZABLE,30,20197
collector_v3_pb_3_pe_.tlsf,REALIZABLE,8,26
collector_v3_pb_5_pe_.tlsf,REALIZABLE,8,20817
Core_solved_974f4a68.tlsf,REALIZABLE,18,768
diagonal-real.tlsf,REALIZABLE,8,12
Door_2d1010f8.tlsf,REALIZABLE,10,102
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,5,9
elevator-paper-real.tlsf,REALIZABLE,8,111
EnemeyModule.tlsf,REALIZABLE,7,6
EscalatorBidirectionalInit.tlsf,REALIZABLE,27,29
EscalatorBidirectional.tlsf,REALIZABLE,25,26
EscalatorCountingInit.tlsf,REALIZABLE,21,22
EscalatorCounting.tlsf,REALIZABLE,19,18
EscalatorNonCounting.tlsf,REALIZABLE,7,6
EscalatorNonReactive.tlsf,REALIZABLE,5,4
EscalatorSmart.tlsf,REALIZABLE,31,47
evasion-real.tlsf,REALIZABLE,7,5
example10a_pb_1_pe_.tlsf,REALIZABLE,20,20
example10a_pb_2_pe_.tlsf,REALIZABLE,38,33
example10_pb_1_pe_.tlsf,REALIZABLE,6,5
example10_pb_2_pe_.tlsf,REALIZABLE,17,16
Example1_d6376bf9.tlsf,REALIZABLE,6,4
example7a_pb_1_pe_.tlsf,REALIZABLE,6,5
example7a_pb_2_pe_.tlsf,REALIZABLE,20,25
example7_pb_1_pe_.tlsf,REALIZABLE,5,4
example7_pb_2_pe_.tlsf,REALIZABLE,7,6
example8_pb_1_pe_.tlsf,REALIZABLE,8,8
example8_pb_2_pe_.tlsf,REALIZABLE,14,14
example9_pb_1_pe_.tlsf,REALIZABLE,11,10
example9_pb_2_pe_.tlsf,REALIZABLE,20,19
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,5,4
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,5,4
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,5,4
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,5,4
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,14,27
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,28,26
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,19,30
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,47,34
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,28,38
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,26,42
f-real-real.tlsf,REALIZABLE,7,7
Gamelogic.tlsf,REALIZABLE,21,26
GamemodeChooser.tlsf,REALIZABLE,10,10
Gamemodule.tlsf,REALIZABLE,7,8
gf-real-real.tlsf,REALIZABLE,6,150
g-real-real.tlsf,REALIZABLE,7,25
Heating_235467da.tlsf,REALIZABLE,10,18
Heating_974f4a68.tlsf,REALIZABLE,12,422
Heating_b02056d6.tlsf,REALIZABLE,10,18
Heating_b209ff21.tlsf,REALIZABLE,10,18
HeatingMin_d6c5ac79.tlsf,REALIZABLE,6,4
heim-buechi-real.tlsf,REALIZABLE,7,6
heim-double-x-real.tlsf,REALIZABLE,7,6
helipad-real.tlsf,REALIZABLE,35,4768
Increment.tlsf,REALIZABLE,6,5
infinite-race-real.tlsf,REALIZABLE,7,6
infinite-race-unequal-1-real.tlsf,REALIZABLE,7,6
items_processing-real.tlsf,REALIZABLE,9,15
KitchenTimerV0.tlsf,REALIZABLE,6,5
KitchenTimerV10.tlsf,REALIZABLE,570,620
KitchenTimerV1.tlsf,REALIZABLE,6,22
KitchenTimerV2.tlsf,REALIZABLE,6,98
KitchenTimerV3.tlsf,REALIZABLE,6,311
KitchenTimerV4.tlsf,REALIZABLE,6,387
KitchenTimerV5.tlsf,REALIZABLE,594,740
LampController_974f4a68.tlsf,REALIZABLE,6,241
LedMatrix.tlsf,REALIZABLE,86,112
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,17,167
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,83,692
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,46,985
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,229,4144
lift_pb_2_pe_.tlsf,REALIZABLE,18,52
lift_pb_4_pe_.tlsf,REALIZABLE,78,1072
lift_pb_5_pe_.tlsf,REALIZABLE,151,4475
lift_pb_6_pe_.tlsf,REALIZABLE,190,16592
lift_pb_7_pe_.tlsf,REALIZABLE,32652,56776
lift_pb_8_pe_.tlsf,REALIZABLE,122608,192194
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,18,67
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,140,2007
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,267,11541
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,14,52
Light_d65ed84e.tlsf,REALIZABLE,11,549
Lights2_2c5b09da.tlsf,REALIZABLE,36,70
Lights_2c5b09da.tlsf,REALIZABLE,10,16
Lights2Min_9cbf2546.tlsf,REALIZABLE,6,16
Lights3_06e9cad4.tlsf,REALIZABLE,19,1259
Lights3_235467da.tlsf,REALIZABLE,13,1393
Lights3_2c5b09da.tlsf,REALIZABLE,16,38
Lights3_3916ec59.tlsf,REALIZABLE,9,1404
Lights3_6bea956e.tlsf,REALIZABLE,16,1393
Lights3_f1477cc5.tlsf,REALIZABLE,22,1259
Lights3Min_6479ef9a.tlsf,REALIZABLE,12,16
LightsMin_6bea956e.tlsf,REALIZABLE,10,16
lilydemo03.tlsf,REALIZABLE,7,8
lilydemo04.tlsf,REALIZABLE,11,12
lilydemo05.tlsf,REALIZABLE,9,25
lilydemo06.tlsf,REALIZABLE,19,30
lilydemo07.tlsf,REALIZABLE,9,25
lilydemo08.tlsf,REALIZABLE,5,4
lilydemo09.tlsf,REALIZABLE,11,7
lilydemo10.tlsf,REALIZABLE,5,4
lilydemo12.tlsf,REALIZABLE,5,4
lilydemo13.tlsf,REALIZABLE,6,5
lilydemo14.tlsf,REALIZABLE,7,6
lilydemo15.tlsf,REALIZABLE,13,30
lilydemo16.tlsf,REALIZABLE,71,142
lilydemo17.tlsf,REALIZABLE,9,8
lilydemo18.tlsf,REALIZABLE,11,10
lilydemo19.tlsf,REALIZABLE,12,14
lilydemo20.tlsf,REALIZABLE,13,18
lilydemo22.tlsf,REALIZABLE,11,84
lilydemo23.tlsf,REALIZABLE,9,11
load_balancer_pb_2_pe_.tlsf,REALIZABLE,14,31
load_balancer_pb_3_pe_.tlsf,REALIZABLE,31,67
load_balancer_pb_4_pe_.tlsf,REALIZABLE,71,139
load_balancer_pb_5_pe_.tlsf,REALIZABLE,120,613
load_balancer_pb_6_pe_.tlsf,REALIZABLE,197,1389
load_balancer_pb_7_pe_.tlsf,REALIZABLE,243,8055
load_balancer_pb_8_pe_.tlsf,REALIZABLE,351,46381
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,13,39
ltl2dba01.tlsf,REALIZABLE,12,11
ltl2dba02.tlsf,REALIZABLE,64,63
ltl2dba03.tlsf,REALIZABLE,15,14
ltl2dba04.tlsf,REALIZABLE,13,12
ltl2dba05.tlsf,REALIZABLE,22,21
ltl2dba06.tlsf,REALIZABLE,17,16
ltl2dba07.tlsf,REALIZABLE,35,34
ltl2dba08.tlsf,REALIZABLE,18,33
ltl2dba09.tlsf,REALIZABLE,6,5
ltl2dba10.tlsf,REALIZABLE,9,8
ltl2dba11.tlsf,REALIZABLE,10,5
ltl2dba12.tlsf,REALIZABLE,15,14
ltl2dba13.tlsf,REALIZABLE,14,7
ltl2dba14.tlsf,REALIZABLE,13,12
ltl2dba15.tlsf,REALIZABLE,6,5
ltl2dba16.tlsf,REALIZABLE,15,14
ltl2dba17.tlsf,REALIZABLE,32,22
ltl2dba18.tlsf,REALIZABLE,21,20
ltl2dba19.tlsf,REALIZABLE,35,34
ltl2dba20.tlsf,REALIZABLE,28,27
ltl2dba21.tlsf,REALIZABLE,64,42
ltl2dba22.tlsf,REALIZABLE,8,7
ltl2dba23.tlsf,REALIZABLE,12,11
ltl2dba25.tlsf,REALIZABLE,13,12
ltl2dba26.tlsf,REALIZABLE,13,12
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,11,10
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,14,13
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,17,16
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,20,19
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,23,22
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,26,25
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,29,28
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,32,31
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,4480,4479
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,16,15
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,48,47
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,119,118
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,253,252
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,480,479
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,836,835
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,1363,1362
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,2109,2108
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,33,113
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,39,159
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,45,213
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,51,275
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,6,5
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,9,9
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,12,15
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,15,23
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,18,33
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,21,45
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,24,59
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,27,75
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,30,93
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,60076,60075
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,8,7
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,16,15
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,38,37
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,100,99
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,278,277
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,20198,20197
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,8,7
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,25,24
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,69,68
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,6,5
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,54836,54835
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,10,9
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,11,10
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,22,21
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,54,53
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,152,151
ltl2dpa01.tlsf,REALIZABLE,9,7
ltl2dpa02.tlsf,REALIZABLE,9,8
ltl2dpa03.tlsf,REALIZABLE,25,15
ltl2dpa04.tlsf,REALIZABLE,8,7
ltl2dpa05.tlsf,REALIZABLE,6,5
ltl2dpa06.tlsf,REALIZABLE,8,7
ltl2dpa07.tlsf,REALIZABLE,9,8
ltl2dpa08.tlsf,REALIZABLE,12,11
ltl2dpa09.tlsf,REALIZABLE,9,8
ltl2dpa10.tlsf,REALIZABLE,15,11
ltl2dpa11.tlsf,REALIZABLE,12,9
ltl2dpa12.tlsf,REALIZABLE,11,11
ltl2dpa13.tlsf,REALIZABLE,20,53
ltl2dpa14.tlsf,REALIZABLE,9,7
ltl2dpa15.tlsf,REALIZABLE,9,9
ltl2dpa16.tlsf,REALIZABLE,16,15
ltl2dpa17.tlsf,REALIZABLE,16,15
ltl2dpa18.tlsf,REALIZABLE,16,15
ltl2dpa19.tlsf,REALIZABLE,26,85
ltl2dpa20.tlsf,REALIZABLE,16,15
ltl2dpa22.tlsf,REALIZABLE,53,27
ltl2dpa23.tlsf,REALIZABLE,6,7
ltl2dpa24.tlsf,REALIZABLE,6,7
ModdifiedLedMatrix5X.tlsf,REALIZABLE,41,44
Morning2_4d4ca5c4.tlsf,REALIZABLE,5,4
Morning2_9cac58d3.tlsf,REALIZABLE,5,4
Morning2Min_6cbc6174.tlsf,REALIZABLE,5,4
MorningMin_d6c5ac79.tlsf,REALIZABLE,12,19
MusicAppFeedback.tlsf,REALIZABLE,17,116
MusicAppMotivating.tlsf,REALIZABLE,33,29
MusicAppSimple.tlsf,REALIZABLE,6,15
mux_pb_100_pe_.tlsf,REALIZABLE,7,6
mux_pb_10_pe_.tlsf,REALIZABLE,7,6
mux_pb_125_pe_.tlsf,REALIZABLE,7,6
mux_pb_12_pe_.tlsf,REALIZABLE,7,6
mux_pb_132_pe_.tlsf,REALIZABLE,7,6
mux_pb_150_pe_.tlsf,REALIZABLE,7,6
mux_pb_16_pe_.tlsf,REALIZABLE,6,5
mux_pb_175_pe_.tlsf,REALIZABLE,7,6
mux_pb_200_pe_.tlsf,REALIZABLE,7,6
mux_pb_32_pe_.tlsf,REALIZABLE,6,5
mux_pb_64_pe_.tlsf,REALIZABLE,6,5
mux_pb_8_pe_.tlsf,REALIZABLE,6,5
narylatch_pb_10_pe_.tlsf,REALIZABLE,1049603,1049602
narylatch_pb_11_pe_.tlsf,REALIZABLE,4196355,4196354
narylatch_pb_8_pe_.tlsf,REALIZABLE,65795,65794
OneCounterInRangeA3.tlsf,REALIZABLE,7,7
OneCounter.tlsf,REALIZABLE,22,20
ordered-visits-choice-real.tlsf,REALIZABLE,6,5
ordered-visits-real.tlsf,REALIZABLE,7,6
package-delivery-real.tlsf,REALIZABLE,20,6174
PlugController_fa4d4ce3.tlsf,REALIZABLE,7,220
precise-reachability-real.tlsf,REALIZABLE,6,11
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,63,62
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,75,74
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,12,8
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,14
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,21,20
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,27,26
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,33,32
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,39,38
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,45,44
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,51,50
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,57,56
Radarboard.tlsf,REALIZABLE,10,9
RegManager.tlsf,REALIZABLE,8,7
reversible-lane-r-real.tlsf,REALIZABLE,55,1617
robot_analyze_samples_v1-real.tlsf,REALIZABLE,7,11
robot-cat-real-1d-real.tlsf,REALIZABLE,7,7
robot-cat-real-2d-real.tlsf,REALIZABLE,46,23
robot_collect_samples_v1-real.tlsf,REALIZABLE,7,10
robot_collect_samples_v2-real.tlsf,REALIZABLE,13,7
robot-grid-commute-1d-real.tlsf,REALIZABLE,7,7
robot-grid-commute-2d-real.tlsf,REALIZABLE,45,11
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,23,1304
robot-grid-reach-1d-real.tlsf,REALIZABLE,7,7
robot-grid-reach-2d-real.tlsf,REALIZABLE,10,9
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,7,6
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,31,8
robot_running-real.tlsf,REALIZABLE,15,7
robot-tasks-real.tlsf,REALIZABLE,5,6
robot-to-target-charging-real.tlsf,REALIZABLE,7,4
robot-to-target-unreal0.tlsf,REALIZABLE,5,22
RotationCalculator.tlsf,REALIZABLE,8,8
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,7,15
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,21,41
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,69,167
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,42,500
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,65,1459
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,90,4781
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,11,20
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,527,499
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,6532,10087
scheduler-real.tlsf,REALIZABLE,15,6
Scoreboard.tlsf,REALIZABLE,10,9
SensorInit.tlsf,REALIZABLE,28,27
SensorPart.tlsf,REALIZABLE,27,26
SensorRegister.tlsf,REALIZABLE,6,5
SensorSelector.tlsf,REALIZABLE,8,9
SensorSubmodulChooser.tlsf,REALIZABLE,27,26
Sensor.tlsf,REALIZABLE,34,183
Shades2_235467da.tlsf,REALIZABLE,6,13
Shades2_42dc4fff.tlsf,REALIZABLE,17,30
Shades2_70523fbe.tlsf,REALIZABLE,6,13
Shades2_a5f99bc6.tlsf,REALIZABLE,11,13
Shades2Min_63831f8c.tlsf,REALIZABLE,5,4
Shades_6479ef9a.tlsf,REALIZABLE,12,13
Shades_974f4a68.tlsf,REALIZABLE,18,961
Shades_9cac58d3.tlsf,REALIZABLE,12,13
Shades_a02758ea.tlsf,REALIZABLE,12,13
ShadesMin_aeb1d897.tlsf,REALIZABLE,5,4
shift_pb_10_pe_.tlsf,REALIZABLE,1028,4
shift_pb_12_pe_.tlsf,REALIZABLE,4100,4
shift_pb_16_pe_.tlsf,REALIZABLE,65540,4
shift_pb_8_pe_.tlsf,REALIZABLE,260,4
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,25911,25899
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,4777,4767
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,185413,145057
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,17,20
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,163,175
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,1681,1525
SliderDefault.tlsf,REALIZABLE,11,37
SliderDelayed.tlsf,REALIZABLE,79,150
SliderScored.tlsf,REALIZABLE,20,55
solitary-real.tlsf,REALIZABLE,7,6
sort4-real.tlsf,REALIZABLE,16,9
SPIReadClk.tlsf,REALIZABLE,6,5
SPIReadManag.tlsf,REALIZABLE,34,92
SPIReadSdi.tlsf,REALIZABLE,7,7
SPI.tlsf,REALIZABLE,34,33
SPIWriteClk.tlsf,REALIZABLE,6,5
SPIWriteManag.tlsf,REALIZABLE,25,24
SPIWriteSdi.tlsf,REALIZABLE,7,8
square5x5-real.tlsf,REALIZABLE,14,12
storage-GF-64-real.tlsf,REALIZABLE,7,18
tasks-real.tlsf,REALIZABLE,7,6
taxi-service-real.tlsf,REALIZABLE,154,34
test2_f2774e0b.tlsf,REALIZABLE,6,6
test3_efe2feaf.tlsf,REALIZABLE,6,6
test5_6cbc6174.tlsf,REALIZABLE,11,16
test6_0f5381e9.tlsf,REALIZABLE,12,19
test7_2c5b09da.tlsf,REALIZABLE,15,43
test_f3987563.tlsf,REALIZABLE,6,7
thermostat-F-real.tlsf,REALIZABLE,7,6
thermostat-GF-real.tlsf,REALIZABLE,111,1079
Timer_a50cadd7.tlsf,REALIZABLE,5,4
tmp_13cfc6f2.tlsf,REALIZABLE,47,4074
TorcsAccelerating.tlsf,REALIZABLE,6,5
TorcsGearing.tlsf,REALIZABLE,9,8
TorcsSimple.tlsf,REALIZABLE,10,11
TorcsSteeringImproved.tlsf,REALIZABLE,6,10
TorcsSteeringSimple.tlsf,REALIZABLE,7,7
TorcsSteeringSmart.tlsf,REALIZABLE,32,31
TwoCounters3.tlsf,REALIZABLE,5,13
TwoCounters4.tlsf,REALIZABLE,15,68
TwoCountersRefinedRefined.tlsf,REALIZABLE,11,14
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,5,4
unordered-visits-real.tlsf,REALIZABLE,26,181
Warnlight_2d1010f8.tlsf,REALIZABLE,6,147
Window_235467da.tlsf,REALIZABLE,10,31
Window2_54e1f7d2.tlsf,REALIZABLE,5,4
Window2_6479ef9a.tlsf,REALIZABLE,7,22
Window2_9cac58d3.tlsf,REALIZABLE,5,4
Window2_aeb1d897.tlsf,REALIZABLE,6,58
Window2Min_88c5c1c3.tlsf,REALIZABLE,5,5
Window_42dc4fff.tlsf,REALIZABLE,6,31
Window_54e1f7d2.tlsf,REALIZABLE,10,31
WindowMin_a5f99bc6.tlsf,REALIZABLE,5,7
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,17,21
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,49,101
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,68,329
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,95,794
Zoo0.tlsf,REALIZABLE,10,19
Zoo10.tlsf,REALIZABLE,10,19
Zoo5.tlsf,REALIZABLE,9,17


==> data/output_csvs/pairwise_mealy_size_Semml_Strix.csv <==
name,status_gt,size_Semml,size_Strix
01.tlsf,REALIZABLE,31,50
02.tlsf,REALIZABLE,7,6
03.tlsf,REALIZABLE,7,6
05.tlsf,REALIZABLE,7,6
06.tlsf,REALIZABLE,7,6
07.tlsf,REALIZABLE,7,6
08.tlsf,REALIZABLE,7,6
09.tlsf,REALIZABLE,7,6
10.tlsf,REALIZABLE,7,6
11.tlsf,REALIZABLE,7,6
12.tlsf,REALIZABLE,7,6
13.tlsf,REALIZABLE,7,6
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,19,15
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,45,47
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,209,153
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,503,502
ActionConverter.tlsf,REALIZABLE,8,7
Alarm_06e9cad4.tlsf,REALIZABLE,61,58
Alarm_2d1010f8.tlsf,REALIZABLE,6,17
Alarm_68c86764.tlsf,REALIZABLE,141,58
Alarm_70523fbe.tlsf,REALIZABLE,234,146
Alarm_88c5c1c3.tlsf,REALIZABLE,5,4
Alarm_9cac58d3.tlsf,REALIZABLE,5,4
Alarm_a5f99bc6.tlsf,REALIZABLE,195,310
Alarm_f2774e0b.tlsf,REALIZABLE,182,146
AlarmMin_efe2feaf.tlsf,REALIZABLE,5,5
AllHeating_d6376bf9.tlsf,REALIZABLE,9,6
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,984,2970
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,8187,370871
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,38
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,112,240
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,367,860
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,816,2732
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,1373,8000
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,2515,21847
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,3990,57971
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,5753,148627
amba_decomposed_decode.tlsf,REALIZABLE,7,7
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,123,132
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,146,156
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,171,182
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,198,210
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,227,240
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,258,272
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,291,306
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,11,12
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,18,20
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,27,30
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,38,42
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,51,56
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,66,72
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,83,90
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,102,110
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,17,20
amba_decomposed_shift.tlsf,REALIZABLE,9,9
amba_decomposed_tburst4.tlsf,REALIZABLE,30,44
amba_decomposed_tincr.tlsf,REALIZABLE,19,54
amba_decomposed_tsingle.tlsf,REALIZABLE,18,26
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,6054,10978
amba_gr_pb_2_pe_.tlsf,REALIZABLE,6346,10978
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,12,11
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,56,52
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,318,362
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,1766,2314
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,15376,15248
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,70294,101532
arbiter_pb_1_pe_.tlsf,REALIZABLE,6,5
arbiter_pb_2_pe_.tlsf,REALIZABLE,21,21
arbiter_pb_3_pe_.tlsf,REALIZABLE,62,77
arbiter_pb_4_pe_.tlsf,REALIZABLE,247,227
arbiter_pb_5_pe_.tlsf,REALIZABLE,731,677
arbiter_pb_6_pe_.tlsf,REALIZABLE,2239,2229
arbiter_pb_7_pe_.tlsf,REALIZABLE,6872,6739
arbiter_pb_8_pe_.tlsf,REALIZABLE,21075,21009
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,5,4
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,15,22
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,63,110
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,291,546
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,1363,2642
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,6339,12482
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,29123,57794
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,6,6
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,25,36
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,1171,519
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,13039,10111
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,159616,112607
arbiter-with-failure-real.tlsf,REALIZABLE,7,30
Automata16S.tlsf,REALIZABLE,55,54
Automata.tlsf,REALIZABLE,31,30
batch-arbiter-real.tlsf,REALIZABLE,9,36
box-limited-real.tlsf,REALIZABLE,6,5
box-real.tlsf,REALIZABLE,8,16
buffer-storage-real.tlsf,REALIZABLE,6,7
Button.tlsf,REALIZABLE,6,5
chain-4-real.tlsf,REALIZABLE,7,36
chain-5-real.tlsf,REALIZABLE,7,43
chain-simple-10-real.tlsf,REALIZABLE,7,86
chain-simple-20-real.tlsf,REALIZABLE,7,156
chain-simple-30-real.tlsf,REALIZABLE,7,226
chain-simple-40-real.tlsf,REALIZABLE,7,296
chain-simple-50-real.tlsf,REALIZABLE,7,366
chain-simple-5-real.tlsf,REALIZABLE,7,51
chain-simple-60-real.tlsf,REALIZABLE,7,436
chain-simple-70-real.tlsf,REALIZABLE,7,506
chain-simple-param-70-real.tlsf,REALIZABLE,7,31
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,5,4
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,6,7
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,5,4
chomp_pb_2_2_pe_.tlsf,REALIZABLE,23,26
chomp_pb_2_3_pe_.tlsf,REALIZABLE,36,44
chomp_pb_2_4_pe_.tlsf,REALIZABLE,51,66
chomp_pb_2_5_pe_.tlsf,REALIZABLE,69,92
chomp_pb_2_6_pe_.tlsf,REALIZABLE,95,122
chomp_pb_3_2_pe_.tlsf,REALIZABLE,35,44
chomp_pb_3_3_pe_.tlsf,REALIZABLE,37,44
chomp_pb_3_4_pe_.tlsf,REALIZABLE,81,104
chomp_pb_4_2_pe_.tlsf,REALIZABLE,54,66
chomp_pb_4_3_pe_.tlsf,REALIZABLE,78,104
Cockpitboard_efe2feaf.tlsf,REALIZABLE,10,9
Cockpitboard.tlsf,REALIZABLE,10,9
Coffee_06e9cad4.tlsf,REALIZABLE,39,213
Coffee_235467da.tlsf,REALIZABLE,12,67
Coffee_2c5b09da.tlsf,REALIZABLE,11,12
Coffee_6479ef9a.tlsf,REALIZABLE,39,159
Coffee_d6376bf9.tlsf,REALIZABLE,29,104
Coffee_efe2feaf.tlsf,REALIZABLE,11,94
CoffeeMin_88f351a6.tlsf,REALIZABLE,5,5
CoffeMachine_974f4a68.tlsf,REALIZABLE,16,75
collector_v1_pb_3_pe_.tlsf,REALIZABLE,38,44
collector_v1_pb_5_pe_.tlsf,REALIZABLE,278,308
collector_v1_pb_7_pe_.tlsf,REALIZABLE,2319,2444
collector_v1_pb_9_pe_.tlsf,REALIZABLE,20198,20708
collector_v2_pb_10_pe_.tlsf,REALIZABLE,33,2058
collector_v2_pb_3_pe_.tlsf,REALIZABLE,12,19
collector_v2_pb_5_pe_.tlsf,REALIZABLE,18,69
collector_v2_pb_7_pe_.tlsf,REALIZABLE,24,263
collector_v2_pb_9_pe_.tlsf,REALIZABLE,30,1033
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8,2052
collector_v3_pb_11_pe_.tlsf,REALIZABLE,8,4100
collector_v3_pb_3_pe_.tlsf,REALIZABLE,8,20
collector_v3_pb_5_pe_.tlsf,REALIZABLE,8,68
collector_v3_pb_7_pe_.tlsf,REALIZABLE,8,260
collector_v3_pb_9_pe_.tlsf,REALIZABLE,8,1028
Core_solved_974f4a68.tlsf,REALIZABLE,18,68
diagonal-real.tlsf,REALIZABLE,8,7
Door_2d1010f8.tlsf,REALIZABLE,10,21
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,5,17
elevator-paper-real.tlsf,REALIZABLE,8,39
EnemeyModule.tlsf,REALIZABLE,7,6
EscalatorBidirectionalInit.tlsf,REALIZABLE,27,31
EscalatorBidirectional.tlsf,REALIZABLE,25,28
EscalatorCountingInit.tlsf,REALIZABLE,21,20
EscalatorCounting.tlsf,REALIZABLE,19,18
EscalatorNonCounting.tlsf,REALIZABLE,7,6
EscalatorNonReactive.tlsf,REALIZABLE,5,4
EscalatorSmart.tlsf,REALIZABLE,31,48
evasion-real.tlsf,REALIZABLE,7,41
example10a_pb_1_pe_.tlsf,REALIZABLE,20,20
example10a_pb_2_pe_.tlsf,REALIZABLE,38,39
example10_pb_1_pe_.tlsf,REALIZABLE,6,5
example10_pb_2_pe_.tlsf,REALIZABLE,17,16
Example1_d6376bf9.tlsf,REALIZABLE,6,5
example7a_pb_1_pe_.tlsf,REALIZABLE,6,5
example7a_pb_2_pe_.tlsf,REALIZABLE,20,25
example7_pb_1_pe_.tlsf,REALIZABLE,5,4
example7_pb_2_pe_.tlsf,REALIZABLE,7,6
example8_pb_1_pe_.tlsf,REALIZABLE,8,8
example8_pb_2_pe_.tlsf,REALIZABLE,14,12
example9_pb_1_pe_.tlsf,REALIZABLE,11,11
example9_pb_2_pe_.tlsf,REALIZABLE,20,20
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,5,4
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,5,4
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,5,4
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,5,4
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,14,13
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,28,32
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,19,24
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,47,28
f-real-real.tlsf,REALIZABLE,7,246
Gamelogic.tlsf,REALIZABLE,21,30
GamemodeChooser.tlsf,REALIZABLE,10,12
Gamemodule.tlsf,REALIZABLE,7,10
gf-real-real.tlsf,REALIZABLE,6,23
g-real-real.tlsf,REALIZABLE,7,28
Heating_235467da.tlsf,REALIZABLE,10,6
Heating_974f4a68.tlsf,REALIZABLE,12,22
Heating_b02056d6.tlsf,REALIZABLE,10,6
Heating_b209ff21.tlsf,REALIZABLE,10,6
HeatingMin_d6c5ac79.tlsf,REALIZABLE,6,5
heim-buechi-real.tlsf,REALIZABLE,7,100
heim-double-x-real.tlsf,REALIZABLE,7,17
helipad-real.tlsf,REALIZABLE,35,1620
Increment.tlsf,REALIZABLE,6,5
infinite-race-real.tlsf,REALIZABLE,7,16
infinite-race-unequal-1-real.tlsf,REALIZABLE,7,32
items_processing-real.tlsf,REALIZABLE,9,266
KitchenTimerV0.tlsf,REALIZABLE,6,5
KitchenTimerV10.tlsf,REALIZABLE,570,569
KitchenTimerV1.tlsf,REALIZABLE,6,7
KitchenTimerV2.tlsf,REALIZABLE,6,10
KitchenTimerV3.tlsf,REALIZABLE,6,17
KitchenTimerV4.tlsf,REALIZABLE,6,17
KitchenTimerV5.tlsf,REALIZABLE,594,582
KitchenTimerV6.tlsf,REALIZABLE,494,543
KitchenTimerV7.tlsf,REALIZABLE,494,543
KitchenTimerV8.tlsf,REALIZABLE,493,543
KitchenTimerV9.tlsf,REALIZABLE,586,595
LampController_974f4a68.tlsf,REALIZABLE,6,18
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,6,20
LedMatrix.tlsf,REALIZABLE,86,80
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,17,26
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,83,121
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,46,121
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,229,530
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,67740,19534
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,41281,11053
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,262662,52841
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,152961,29243
lift_pb_2_pe_.tlsf,REALIZABLE,18,17
lift_pb_3_pe_.tlsf,REALIZABLE,39,47
lift_pb_4_pe_.tlsf,REALIZABLE,78,189
lift_pb_5_pe_.tlsf,REALIZABLE,151,596
lift_pb_6_pe_.tlsf,REALIZABLE,190,1822
lift_pb_7_pe_.tlsf,REALIZABLE,32652,5162
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,18,12
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,60,56
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,140,189
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,267,629
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,14,17
Light_d65ed84e.tlsf,REALIZABLE,11,52
Lights_06e9cad4.tlsf,REALIZABLE,17,64
Lights2_06e9cad4.tlsf,REALIZABLE,104,266
Lights2_0f5381e9.tlsf,REALIZABLE,115,260
Lights2_2c5b09da.tlsf,REALIZABLE,36,34
Lights2_9cac58d3.tlsf,REALIZABLE,129,302
Lights2_b02056d6.tlsf,REALIZABLE,146,302
Lights_2c5b09da.tlsf,REALIZABLE,10,16
Lights2_f3987563.tlsf,REALIZABLE,192,222
Lights2Min_9cbf2546.tlsf,REALIZABLE,6,11
Lights3_06e9cad4.tlsf,REALIZABLE,19,25
Lights3_235467da.tlsf,REALIZABLE,13,25
Lights3_2c5b09da.tlsf,REALIZABLE,16,20
Lights3_3916ec59.tlsf,REALIZABLE,9,18
Lights_3461125b.tlsf,REALIZABLE,16,64
Lights3_6bea956e.tlsf,REALIZABLE,16,25
Lights3_f1477cc5.tlsf,REALIZABLE,22,25
Lights3Min_6479ef9a.tlsf,REALIZABLE,12,11
Lights_9cac58d3.tlsf,REALIZABLE,16,64
Lights_b0840146.tlsf,REALIZABLE,18,57
Lights_f3987563.tlsf,REALIZABLE,20,64
LightsMin_6bea956e.tlsf,REALIZABLE,10,16
LightsTotal_06e9cad4.tlsf,REALIZABLE,116,360
LightsTotal_9cbf2546.tlsf,REALIZABLE,178,360
LightsTotal_d65ed84e.tlsf,REALIZABLE,111,326
lilydemo03.tlsf,REALIZABLE,7,12
lilydemo04.tlsf,REALIZABLE,11,17
lilydemo05.tlsf,REALIZABLE,9,17
lilydemo06.tlsf,REALIZABLE,19,17
lilydemo07.tlsf,REALIZABLE,9,17
lilydemo08.tlsf,REALIZABLE,5,4
lilydemo09.tlsf,REALIZABLE,11,11
lilydemo10.tlsf,REALIZABLE,5,4
lilydemo12.tlsf,REALIZABLE,5,4
lilydemo13.tlsf,REALIZABLE,6,5
lilydemo14.tlsf,REALIZABLE,7,6
lilydemo15.tlsf,REALIZABLE,13,18
lilydemo16.tlsf,REALIZABLE,71,128
lilydemo17.tlsf,REALIZABLE,9,8
lilydemo18.tlsf,REALIZABLE,11,10
lilydemo19.tlsf,REALIZABLE,12,11
lilydemo20.tlsf,REALIZABLE,13,22
lilydemo21.tlsf,REALIZABLE,27,30
lilydemo22.tlsf,REALIZABLE,11,34
lilydemo23.tlsf,REALIZABLE,9,8
load_balancer_pb_2_pe_.tlsf,REALIZABLE,14,26
load_balancer_pb_3_pe_.tlsf,REALIZABLE,31,100
load_balancer_pb_4_pe_.tlsf,REALIZABLE,71,392
load_balancer_pb_5_pe_.tlsf,REALIZABLE,120,1352
load_balancer_pb_6_pe_.tlsf,REALIZABLE,197,4510
load_balancer_pb_7_pe_.tlsf,REALIZABLE,243,17462
load_balancer_pb_8_pe_.tlsf,REALIZABLE,351,56744
load_balancer_pb_9_pe_.tlsf,REALIZABLE,86786,220992
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,13,34
ltl2dba01.tlsf,REALIZABLE,12,11
ltl2dba02.tlsf,REALIZABLE,64,63
ltl2dba03.tlsf,REALIZABLE,15,16
ltl2dba04.tlsf,REALIZABLE,13,12
ltl2dba05.tlsf,REALIZABLE,22,21
ltl2dba06.tlsf,REALIZABLE,17,16
ltl2dba07.tlsf,REALIZABLE,35,43
ltl2dba08.tlsf,REALIZABLE,18,17
ltl2dba09.tlsf,REALIZABLE,6,5
ltl2dba10.tlsf,REALIZABLE,9,8
ltl2dba11.tlsf,REALIZABLE,10,10
ltl2dba12.tlsf,REALIZABLE,15,14
ltl2dba13.tlsf,REALIZABLE,14,16
ltl2dba14.tlsf,REALIZABLE,13,12
ltl2dba15.tlsf,REALIZABLE,6,5
ltl2dba16.tlsf,REALIZABLE,15,14
ltl2dba17.tlsf,REALIZABLE,32,31
ltl2dba18.tlsf,REALIZABLE,21,20
ltl2dba19.tlsf,REALIZABLE,35,34
ltl2dba20.tlsf,REALIZABLE,28,27
ltl2dba21.tlsf,REALIZABLE,64,63
ltl2dba22.tlsf,REALIZABLE,8,7
ltl2dba23.tlsf,REALIZABLE,12,11
ltl2dba25.tlsf,REALIZABLE,13,12
ltl2dba26.tlsf,REALIZABLE,13,12
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,308,307
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,38,37
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,44,43
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,50,49
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,56,55
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,59,58
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,62,61
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,11,10
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,68,67
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,83,82
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,14,13
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,17,16
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,20,19
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,158,157
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,23,22
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,26,25
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,29,28
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,32,31
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,4480,4479
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,18755,18754
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,36464,36463
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,16,15
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,53805,53804
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,48,47
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,119,118
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,253,252
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,480,479
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,836,835
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,1363,1362
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,2109,2108
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,303,302
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,33,32
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,39,38
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,45,44
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,51,50
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,6,5
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,78,77
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,9,8
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,12,11
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,15,17
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,153,155
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,18,17
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,183,185
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,21,20
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,213,212
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,24,23
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,243,242
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,27,29
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,30,29
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,60076,60075
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,8,7
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,16,15
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,38,37
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,100,99
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,278,277
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,796,795
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,2318,2317
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,6820,6819
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,20198,20197
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,8,7
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,25,24
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,69,68
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,220,219
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,754,753
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,2694,2693
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,9855,9854
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,36561,36560
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,6,5
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,54836,54835
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,631332,631331
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,10,9
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,11,10
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,22,21
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,54,53
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,152,151
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,464,463
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,1484,1483
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,4876,4875
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,16276,16275
ltl2dpa01.tlsf,REALIZABLE,9,8
ltl2dpa02.tlsf,REALIZABLE,9,8
ltl2dpa03.tlsf,REALIZABLE,25,27
ltl2dpa04.tlsf,REALIZABLE,8,7
ltl2dpa05.tlsf,REALIZABLE,6,5
ltl2dpa06.tlsf,REALIZABLE,8,7
ltl2dpa07.tlsf,REALIZABLE,9,8
ltl2dpa08.tlsf,REALIZABLE,12,11
ltl2dpa09.tlsf,REALIZABLE,9,8
ltl2dpa10.tlsf,REALIZABLE,15,14
ltl2dpa11.tlsf,REALIZABLE,12,9
ltl2dpa12.tlsf,REALIZABLE,11,6
ltl2dpa13.tlsf,REALIZABLE,20,19
ltl2dpa14.tlsf,REALIZABLE,9,5
ltl2dpa15.tlsf,REALIZABLE,9,8
ltl2dpa16.tlsf,REALIZABLE,16,15
ltl2dpa17.tlsf,REALIZABLE,16,15
ltl2dpa18.tlsf,REALIZABLE,16,15
ltl2dpa19.tlsf,REALIZABLE,26,22
ltl2dpa20.tlsf,REALIZABLE,16,15
ltl2dpa22.tlsf,REALIZABLE,53,52
ltl2dpa23.tlsf,REALIZABLE,6,5
ltl2dpa24.tlsf,REALIZABLE,6,20
ModdifiedLedMatrix5X.tlsf,REALIZABLE,41,40
Morning2_4d4ca5c4.tlsf,REALIZABLE,5,4
Morning2_9cac58d3.tlsf,REALIZABLE,5,4
Morning2Min_6cbc6174.tlsf,REALIZABLE,5,4
Morning_88c5c1c3.tlsf,REALIZABLE,19,138
Morning_9cac58d3.tlsf,REALIZABLE,21,138
MorningMin_d6c5ac79.tlsf,REALIZABLE,12,17
MusicAppFeedback.tlsf,REALIZABLE,17,27
MusicAppMotivating.tlsf,REALIZABLE,33,57
MusicAppSimple.tlsf,REALIZABLE,6,10
mux_pb_10_pe_.tlsf,REALIZABLE,7,6
mux_pb_12_pe_.tlsf,REALIZABLE,7,6
mux_pb_16_pe_.tlsf,REALIZABLE,6,5
mux_pb_8_pe_.tlsf,REALIZABLE,6,5
narylatch_pb_10_pe_.tlsf,REALIZABLE,1049603,1050626
narylatch_pb_8_pe_.tlsf,REALIZABLE,65795,66050
OneCounterInRangeA3.tlsf,REALIZABLE,7,14
OneCounter.tlsf,REALIZABLE,22,318
ordered-visits-choice-real.tlsf,REALIZABLE,6,7
ordered-visits-real.tlsf,REALIZABLE,7,14
package-delivery-real.tlsf,REALIZABLE,20,1150
PlugController_fa4d4ce3.tlsf,REALIZABLE,7,10
precise-reachability-real.tlsf,REALIZABLE,6,23
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,6709,6644
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,63,65
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,75,77
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,12,8
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,18,14
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,21,23
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,27,29
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,33,35
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,39,41
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,45,47
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,51,53
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,57,59
Radarboard.tlsf,REALIZABLE,10,9
RegManager.tlsf,REALIZABLE,8,7
reversible-lane-r-real.tlsf,REALIZABLE,55,298
robot_analyze_samples_v1-real.tlsf,REALIZABLE,7,33
robot-cat-real-1d-real.tlsf,REALIZABLE,7,177
robot-cat-real-2d-real.tlsf,REALIZABLE,46,10262
robot_collect_samples_v1-real.tlsf,REALIZABLE,7,28
robot_collect_samples_v2-real.tlsf,REALIZABLE,13,38
robot_collect_samples_v3-real.tlsf,REALIZABLE,9,128
robot_collect_samples_v4-real.tlsf,REALIZABLE,9,111
robot_deliver_products_1-real.tlsf,REALIZABLE,8,33
robot-grid-commute-1d-real.tlsf,REALIZABLE,7,94
robot-grid-commute-2d-real.tlsf,REALIZABLE,45,50
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,23,19
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,40,186
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,33,516
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,22,98
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,69,1958
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,23,134
robot-grid-reach-1d-real.tlsf,REALIZABLE,7,27
robot-grid-reach-2d-real.tlsf,REALIZABLE,10,197
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,7,68
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,31,886
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,5,4
robot_running-real.tlsf,REALIZABLE,15,163
robot-tasks-real.tlsf,REALIZABLE,5,20
robot-to-target-charging-real.tlsf,REALIZABLE,7,485
RotationCalculator.tlsf,REALIZABLE,8,10
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,7,7
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,21,38
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,69,172
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,42,497
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,65,1302
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,90,3614
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,11,12
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,527,516
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,6532,10532
scheduler-real.tlsf,REALIZABLE,15,2950
Scoreboard.tlsf,REALIZABLE,10,9
SensorInit.tlsf,REALIZABLE,28,27
SensorPart.tlsf,REALIZABLE,27,26
SensorRegister.tlsf,REALIZABLE,6,5
SensorSelector.tlsf,REALIZABLE,8,11
SensorSubmodulChooser.tlsf,REALIZABLE,27,29
Sensor.tlsf,REALIZABLE,34,78
Shades2_235467da.tlsf,REALIZABLE,6,23
Shades2_42dc4fff.tlsf,REALIZABLE,17,7
Shades2_70523fbe.tlsf,REALIZABLE,6,23
Shades2_a5f99bc6.tlsf,REALIZABLE,11,23
Shades2Min_63831f8c.tlsf,REALIZABLE,5,5
Shades_6479ef9a.tlsf,REALIZABLE,12,23
Shades_974f4a68.tlsf,REALIZABLE,18,56
Shades_9cac58d3.tlsf,REALIZABLE,12,23
Shades_a02758ea.tlsf,REALIZABLE,12,19
ShadesMin_aeb1d897.tlsf,REALIZABLE,5,5
shift_pb_10_pe_.tlsf,REALIZABLE,1028,1027
shift_pb_12_pe_.tlsf,REALIZABLE,4100,4099
shift_pb_16_pe_.tlsf,REALIZABLE,65540,65539
shift_pb_8_pe_.tlsf,REALIZABLE,260,259
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,25911,26934
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,4777,5023
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,17,23
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,163,208
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,1681,1839
SliderDefault.tlsf,REALIZABLE,11,21
SliderDelayed.tlsf,REALIZABLE,79,61
SliderScored.tlsf,REALIZABLE,20,41
solitary-real.tlsf,REALIZABLE,7,7
sort4-real.tlsf,REALIZABLE,16,3488
SPIPureNext.tlsf,REALIZABLE,93,77
SPIReadClk.tlsf,REALIZABLE,6,5
SPIReadManag.tlsf,REALIZABLE,34,44
SPIReadSdi.tlsf,REALIZABLE,7,9
SPI.tlsf,REALIZABLE,34,35
SPIWriteClk.tlsf,REALIZABLE,6,5
SPIWriteManag.tlsf,REALIZABLE,25,28
SPIWriteSdi.tlsf,REALIZABLE,7,10
square5x5-real.tlsf,REALIZABLE,14,109
storage-GF-64-real.tlsf,REALIZABLE,7,8
tasks-real.tlsf,REALIZABLE,7,9
taxi-service-real.tlsf,REALIZABLE,154,4562
test2_f2774e0b.tlsf,REALIZABLE,6,6
test3_efe2feaf.tlsf,REALIZABLE,6,11
test5_6cbc6174.tlsf,REALIZABLE,11,14
test6_0f5381e9.tlsf,REALIZABLE,12,16
test7_2c5b09da.tlsf,REALIZABLE,15,38
test_f3987563.tlsf,REALIZABLE,6,9
thermostat-F-real.tlsf,REALIZABLE,7,150
thermostat-GF-real.tlsf,REALIZABLE,111,1674
Timer_a50cadd7.tlsf,REALIZABLE,5,4
tmp_13cfc6f2.tlsf,REALIZABLE,47,52
TorcsAccelerating.tlsf,REALIZABLE,6,5
TorcsGearing.tlsf,REALIZABLE,9,11
TorcsSimple.tlsf,REALIZABLE,10,12
TorcsSteeringImproved.tlsf,REALIZABLE,6,14
TorcsSteeringSimple.tlsf,REALIZABLE,7,9
TorcsSteeringSmart.tlsf,REALIZABLE,32,29
TwoCounters3.tlsf,REALIZABLE,5,52
TwoCounters4.tlsf,REALIZABLE,15,166
TwoCountersRefinedRefined.tlsf,REALIZABLE,11,44
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,5,4
unordered-visits-real.tlsf,REALIZABLE,26,23
Warnlight_2d1010f8.tlsf,REALIZABLE,6,17
Window_235467da.tlsf,REALIZABLE,10,6
Window2_54e1f7d2.tlsf,REALIZABLE,5,4
Window2_6479ef9a.tlsf,REALIZABLE,7,16
Window2_9cac58d3.tlsf,REALIZABLE,5,4
Window2_aeb1d897.tlsf,REALIZABLE,6,22
Window2Min_88c5c1c3.tlsf,REALIZABLE,5,5
Window_42dc4fff.tlsf,REALIZABLE,6,6
Window_54e1f7d2.tlsf,REALIZABLE,10,6
WindowMin_a5f99bc6.tlsf,REALIZABLE,5,5
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,17,20
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,49,71
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,68,201
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,95,414
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,106,1092
Zoo0.tlsf,REALIZABLE,10,18
Zoo10.tlsf,REALIZABLE,10,18
Zoo5.tlsf,REALIZABLE,9,17


==> data/output_csvs/pairwise_mealy_state_size_Semml_Ltlsynt.csv <==
name,status_gt,size_Semml,size_Ltlsynt
01.tlsf,REALIZABLE,8,7
02.tlsf,REALIZABLE,1,7
03.tlsf,REALIZABLE,1,37
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,7,6
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,15,23
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,57,87
ActionConverter.tlsf,REALIZABLE,1,1
Alarm_2d1010f8.tlsf,REALIZABLE,1,9
Alarm_88c5c1c3.tlsf,REALIZABLE,1,1
Alarm_9cac58d3.tlsf,REALIZABLE,1,1
AlarmMin_efe2feaf.tlsf,REALIZABLE,1,2
AllHeating_d6376bf9.tlsf,REALIZABLE,2,7
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,65,205
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,12,32
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,25,150
amba_decomposed_decode.tlsf,REALIZABLE,1,1
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,10,11
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,11,12
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,12,13
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,13,14
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,14,15
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,15,15
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,16,16
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,2,2
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,4,4
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,5,6
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,6,6
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,7,7
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,8,8
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,9,10
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_shift.tlsf,REALIZABLE,2,2
amba_decomposed_tburst4.tlsf,REALIZABLE,7,10
amba_decomposed_tincr.tlsf,REALIZABLE,4,4
amba_decomposed_tsingle.tlsf,REALIZABLE,4,7
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3,7
arbiter_pb_1_pe_.tlsf,REALIZABLE,1,2
arbiter_pb_2_pe_.tlsf,REALIZABLE,4,4
arbiter_pb_3_pe_.tlsf,REALIZABLE,10,9
arbiter_pb_4_pe_.tlsf,REALIZABLE,28,24
arbiter_pb_5_pe_.tlsf,REALIZABLE,59,53
arbiter_pb_6_pe_.tlsf,REALIZABLE,133,118
arbiter_pb_7_pe_.tlsf,REALIZABLE,296,263
arbiter_pb_8_pe_.tlsf,REALIZABLE,649,584
arbiter_pb_9_pe_.tlsf,REALIZABLE,1418,1289
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,4,7
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,12,17
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,32,33
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,80,81
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,192,193
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,448,449
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,1,2
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4,5
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,72,18
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,359,51
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,1934,131
arbiter-with-failure-real.tlsf,REALIZABLE,1,9
Automata16S.tlsf,REALIZABLE,17,17
Automata.tlsf,REALIZABLE,9,9
batch-arbiter-real.tlsf,REALIZABLE,1,1
box-limited-real.tlsf,REALIZABLE,1,2
box-real.tlsf,REALIZABLE,1,1
buffer-storage-real.tlsf,REALIZABLE,1,6
Button.tlsf,REALIZABLE,1,1
chain-4-real.tlsf,REALIZABLE,1,2
chain-simple-10-real.tlsf,REALIZABLE,1,57
chain-simple-20-real.tlsf,REALIZABLE,1,107
chain-simple-30-real.tlsf,REALIZABLE,1,157
chain-simple-40-real.tlsf,REALIZABLE,1,207
chain-simple-50-real.tlsf,REALIZABLE,1,257
chain-simple-60-real.tlsf,REALIZABLE,1,307
chain-simple-70-real.tlsf,REALIZABLE,1,357
chain-simple-param-70-real.tlsf,REALIZABLE,1,1
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,1,1
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,1,10
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,1,1
chomp_pb_2_2_pe_.tlsf,REALIZABLE,6,6
chomp_pb_2_3_pe_.tlsf,REALIZABLE,9,9
chomp_pb_2_4_pe_.tlsf,REALIZABLE,12,12
chomp_pb_3_2_pe_.tlsf,REALIZABLE,9,9
chomp_pb_3_3_pe_.tlsf,REALIZABLE,9,9
chomp_pb_4_2_pe_.tlsf,REALIZABLE,12,12
Cockpitboard_efe2feaf.tlsf,REALIZABLE,1,1
Cockpitboard.tlsf,REALIZABLE,1,1
Coffee_06e9cad4.tlsf,REALIZABLE,6,43
Coffee_235467da.tlsf,REALIZABLE,2,165
Coffee_2c5b09da.tlsf,REALIZABLE,2,12
Coffee_6479ef9a.tlsf,REALIZABLE,6,43
Coffee_d6376bf9.tlsf,REALIZABLE,4,39
Coffee_efe2feaf.tlsf,REALIZABLE,2,165
CoffeeMin_88f351a6.tlsf,REALIZABLE,1,1
CoffeMachine_974f4a68.tlsf,REALIZABLE,3,24
collector_v1_pb_3_pe_.tlsf,REALIZABLE,8,13
collector_v1_pb_9_pe_.tlsf,REALIZABLE,512,897
collector_v2_pb_10_pe_.tlsf,REALIZABLE,10,1024
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3,8
collector_v2_pb_5_pe_.tlsf,REALIZABLE,5,32
collector_v2_pb_7_pe_.tlsf,REALIZABLE,7,128
collector_v2_pb_9_pe_.tlsf,REALIZABLE,9,512
collector_v3_pb_3_pe_.tlsf,REALIZABLE,2,4
collector_v3_pb_5_pe_.tlsf,REALIZABLE,2,1102
Core_solved_974f4a68.tlsf,REALIZABLE,2,36
diagonal-real.tlsf,REALIZABLE,1,2
Door_2d1010f8.tlsf,REALIZABLE,2,15
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,1,2
elevator-paper-real.tlsf,REALIZABLE,1,17
EnemeyModule.tlsf,REALIZABLE,1,1
EscalatorBidirectionalInit.tlsf,REALIZABLE,3,3
EscalatorBidirectional.tlsf,REALIZABLE,2,2
EscalatorCountingInit.tlsf,REALIZABLE,3,3
EscalatorCounting.tlsf,REALIZABLE,2,2
EscalatorNonCounting.tlsf,REALIZABLE,1,1
EscalatorNonReactive.tlsf,REALIZABLE,1,1
EscalatorSmart.tlsf,REALIZABLE,5,7
evasion-real.tlsf,REALIZABLE,1,1
example10a_pb_1_pe_.tlsf,REALIZABLE,6,7
example10a_pb_2_pe_.tlsf,REALIZABLE,13,12
example10_pb_1_pe_.tlsf,REALIZABLE,1,1
example10_pb_2_pe_.tlsf,REALIZABLE,6,6
Example1_d6376bf9.tlsf,REALIZABLE,1,1
example7a_pb_1_pe_.tlsf,REALIZABLE,1,1
example7a_pb_2_pe_.tlsf,REALIZABLE,4,5
example7_pb_1_pe_.tlsf,REALIZABLE,1,1
example7_pb_2_pe_.tlsf,REALIZABLE,2,2
example8_pb_1_pe_.tlsf,REALIZABLE,2,2
example8_pb_2_pe_.tlsf,REALIZABLE,3,3
example9_pb_1_pe_.tlsf,REALIZABLE,3,3
example9_pb_2_pe_.tlsf,REALIZABLE,6,6
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,1,1
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,1,1
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,1,1
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,1,1
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,4,9
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,8,8
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,6,9
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,14,10
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,9,11
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,8,12
f-real-real.tlsf,REALIZABLE,1,1
Gamelogic.tlsf,REALIZABLE,3,3
GamemodeChooser.tlsf,REALIZABLE,1,1
Gamemodule.tlsf,REALIZABLE,1,1
gf-real-real.tlsf,REALIZABLE,1,21
g-real-real.tlsf,REALIZABLE,1,4
Heating_235467da.tlsf,REALIZABLE,2,4
Heating_974f4a68.tlsf,REALIZABLE,2,39
Heating_b02056d6.tlsf,REALIZABLE,2,4
Heating_b209ff21.tlsf,REALIZABLE,2,4
HeatingMin_d6c5ac79.tlsf,REALIZABLE,1,1
heim-buechi-real.tlsf,REALIZABLE,1,1
heim-double-x-real.tlsf,REALIZABLE,1,1
helipad-real.tlsf,REALIZABLE,2,256
Increment.tlsf,REALIZABLE,1,1
infinite-race-real.tlsf,REALIZABLE,1,1
infinite-race-unequal-1-real.tlsf,REALIZABLE,1,1
items_processing-real.tlsf,REALIZABLE,1,2
KitchenTimerV0.tlsf,REALIZABLE,1,1
KitchenTimerV10.tlsf,REALIZABLE,44,47
KitchenTimerV1.tlsf,REALIZABLE,1,4
KitchenTimerV2.tlsf,REALIZABLE,1,13
KitchenTimerV3.tlsf,REALIZABLE,1,32
KitchenTimerV4.tlsf,REALIZABLE,1,35
KitchenTimerV5.tlsf,REALIZABLE,52,62
LampController_974f4a68.tlsf,REALIZABLE,1,24
LedMatrix.tlsf,REALIZABLE,11,18
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3,21
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,10,47
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,7,68
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,20,155
lift_pb_2_pe_.tlsf,REALIZABLE,3,11
lift_pb_4_pe_.tlsf,REALIZABLE,11,111
lift_pb_5_pe_.tlsf,REALIZABLE,19,346
lift_pb_6_pe_.tlsf,REALIZABLE,27,1031
lift_pb_7_pe_.tlsf,REALIZABLE,2310,2748
lift_pb_8_pe_.tlsf,REALIZABLE,6160,7668
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3,14
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,15,213
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,23,789
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3,11
Light_d65ed84e.tlsf,REALIZABLE,2,42
Lights2_2c5b09da.tlsf,REALIZABLE,6,10
Lights_2c5b09da.tlsf,REALIZABLE,2,3
Lights2Min_9cbf2546.tlsf,REALIZABLE,1,4
Lights3_06e9cad4.tlsf,REALIZABLE,3,80
Lights3_235467da.tlsf,REALIZABLE,3,97
Lights3_2c5b09da.tlsf,REALIZABLE,3,6
Lights3_3916ec59.tlsf,REALIZABLE,2,95
Lights3_6bea956e.tlsf,REALIZABLE,3,97
Lights3_f1477cc5.tlsf,REALIZABLE,4,80
Lights3Min_6479ef9a.tlsf,REALIZABLE,2,2
LightsMin_6bea956e.tlsf,REALIZABLE,2,3
lilydemo03.tlsf,REALIZABLE,2,2
lilydemo04.tlsf,REALIZABLE,3,3
lilydemo05.tlsf,REALIZABLE,2,6
lilydemo06.tlsf,REALIZABLE,4,7
lilydemo07.tlsf,REALIZABLE,2,6
lilydemo08.tlsf,REALIZABLE,1,1
lilydemo09.tlsf,REALIZABLE,3,2
lilydemo10.tlsf,REALIZABLE,1,1
lilydemo12.tlsf,REALIZABLE,1,1
lilydemo13.tlsf,REALIZABLE,1,1
lilydemo14.tlsf,REALIZABLE,2,2
lilydemo15.tlsf,REALIZABLE,3,7
lilydemo16.tlsf,REALIZABLE,12,25
lilydemo17.tlsf,REALIZABLE,3,3
lilydemo18.tlsf,REALIZABLE,4,4
lilydemo19.tlsf,REALIZABLE,3,4
lilydemo20.tlsf,REALIZABLE,3,5
lilydemo22.tlsf,REALIZABLE,2,15
lilydemo23.tlsf,REALIZABLE,2,3
load_balancer_pb_2_pe_.tlsf,REALIZABLE,2,6
load_balancer_pb_3_pe_.tlsf,REALIZABLE,4,8
load_balancer_pb_4_pe_.tlsf,REALIZABLE,8,11
load_balancer_pb_5_pe_.tlsf,REALIZABLE,11,30
load_balancer_pb_6_pe_.tlsf,REALIZABLE,14,38
load_balancer_pb_7_pe_.tlsf,REALIZABLE,17,118
load_balancer_pb_8_pe_.tlsf,REALIZABLE,20,353
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,2,7
ltl2dba01.tlsf,REALIZABLE,3,3
ltl2dba02.tlsf,REALIZABLE,12,12
ltl2dba03.tlsf,REALIZABLE,4,4
ltl2dba04.tlsf,REALIZABLE,3,3
ltl2dba05.tlsf,REALIZABLE,5,5
ltl2dba06.tlsf,REALIZABLE,5,5
ltl2dba07.tlsf,REALIZABLE,9,9
ltl2dba08.tlsf,REALIZABLE,5,5
ltl2dba09.tlsf,REALIZABLE,1,1
ltl2dba10.tlsf,REALIZABLE,2,2
ltl2dba11.tlsf,REALIZABLE,2,1
ltl2dba12.tlsf,REALIZABLE,4,4
ltl2dba13.tlsf,REALIZABLE,3,2
ltl2dba14.tlsf,REALIZABLE,3,3
ltl2dba15.tlsf,REALIZABLE,1,1
ltl2dba16.tlsf,REALIZABLE,3,3
ltl2dba17.tlsf,REALIZABLE,7,4
ltl2dba18.tlsf,REALIZABLE,4,4
ltl2dba19.tlsf,REALIZABLE,10,10
ltl2dba20.tlsf,REALIZABLE,5,5
ltl2dba21.tlsf,REALIZABLE,15,8
ltl2dba22.tlsf,REALIZABLE,2,2
ltl2dba23.tlsf,REALIZABLE,3,3
ltl2dba25.tlsf,REALIZABLE,3,3
ltl2dba26.tlsf,REALIZABLE,3,3
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,4,4
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,5,5
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,6,6
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,7,7
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,8,8
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,9,9
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,10,10
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,121,121
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,4,4
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,9,9
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,16,16
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,25,25
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,36,36
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,49,49
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,64,64
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,81,81
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,10,10
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,12,12
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,14,14
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,16,16
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,2,2
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3,3
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,4,4
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,5,5
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,6,6
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,7,7
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,8,8
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,9,9
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,1024,1024
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,2,2
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,4,4
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,8,8
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,16,16
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,32,32
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,512,512
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,2,2
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,6,6
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,13,13
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,513,513
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3,3
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,5,5
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,9,9
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,17,17
ltl2dpa01.tlsf,REALIZABLE,2,2
ltl2dpa02.tlsf,REALIZABLE,2,2
ltl2dpa03.tlsf,REALIZABLE,5,4
ltl2dpa04.tlsf,REALIZABLE,2,2
ltl2dpa05.tlsf,REALIZABLE,1,1
ltl2dpa06.tlsf,REALIZABLE,2,2
ltl2dpa07.tlsf,REALIZABLE,2,2
ltl2dpa08.tlsf,REALIZABLE,3,3
ltl2dpa09.tlsf,REALIZABLE,2,2
ltl2dpa10.tlsf,REALIZABLE,3,3
ltl2dpa11.tlsf,REALIZABLE,2,2
ltl2dpa12.tlsf,REALIZABLE,2,3
ltl2dpa13.tlsf,REALIZABLE,6,12
ltl2dpa14.tlsf,REALIZABLE,2,2
ltl2dpa15.tlsf,REALIZABLE,2,2
ltl2dpa16.tlsf,REALIZABLE,4,4
ltl2dpa17.tlsf,REALIZABLE,4,4
ltl2dpa18.tlsf,REALIZABLE,4,4
ltl2dpa19.tlsf,REALIZABLE,7,15
ltl2dpa20.tlsf,REALIZABLE,4,4
ltl2dpa22.tlsf,REALIZABLE,10,7
ltl2dpa23.tlsf,REALIZABLE,1,2
ltl2dpa24.tlsf,REALIZABLE,1,2
ModdifiedLedMatrix5X.tlsf,REALIZABLE,10,10
Morning2_4d4ca5c4.tlsf,REALIZABLE,1,1
Morning2_9cac58d3.tlsf,REALIZABLE,1,1
Morning2Min_6cbc6174.tlsf,REALIZABLE,1,1
MorningMin_d6c5ac79.tlsf,REALIZABLE,2,3
MusicAppFeedback.tlsf,REALIZABLE,3,15
MusicAppMotivating.tlsf,REALIZABLE,5,4
MusicAppSimple.tlsf,REALIZABLE,1,2
mux_pb_100_pe_.tlsf,REALIZABLE,1,1
mux_pb_10_pe_.tlsf,REALIZABLE,1,1
mux_pb_125_pe_.tlsf,REALIZABLE,1,1
mux_pb_12_pe_.tlsf,REALIZABLE,1,1
mux_pb_132_pe_.tlsf,REALIZABLE,1,1
mux_pb_150_pe_.tlsf,REALIZABLE,1,1
mux_pb_16_pe_.tlsf,REALIZABLE,1,1
mux_pb_175_pe_.tlsf,REALIZABLE,1,1
mux_pb_200_pe_.tlsf,REALIZABLE,1,1
mux_pb_32_pe_.tlsf,REALIZABLE,1,1
mux_pb_64_pe_.tlsf,REALIZABLE,1,1
mux_pb_8_pe_.tlsf,REALIZABLE,1,1
narylatch_pb_10_pe_.tlsf,REALIZABLE,1024,1024
narylatch_pb_11_pe_.tlsf,REALIZABLE,2048,2048
narylatch_pb_8_pe_.tlsf,REALIZABLE,256,256
OneCounterInRangeA3.tlsf,REALIZABLE,1,1
OneCounter.tlsf,REALIZABLE,1,1
ordered-visits-choice-real.tlsf,REALIZABLE,1,1
ordered-visits-real.tlsf,REALIZABLE,1,1
package-delivery-real.tlsf,REALIZABLE,2,448
PlugController_fa4d4ce3.tlsf,REALIZABLE,1,25
precise-reachability-real.tlsf,REALIZABLE,1,2
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,20,20
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,24,24
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3,2
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,5,4
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,6,6
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,8,8
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,10,10
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,12,12
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,14,14
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,16,16
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,18,18
Radarboard.tlsf,REALIZABLE,1,1
RegManager.tlsf,REALIZABLE,1,1
reversible-lane-r-real.tlsf,REALIZABLE,4,63
robot_analyze_samples_v1-real.tlsf,REALIZABLE,1,2
robot-cat-real-1d-real.tlsf,REALIZABLE,1,1
robot-cat-real-2d-real.tlsf,REALIZABLE,3,3
robot_collect_samples_v1-real.tlsf,REALIZABLE,1,2
robot_collect_samples_v2-real.tlsf,REALIZABLE,2,1
robot-grid-commute-1d-real.tlsf,REALIZABLE,1,1
robot-grid-commute-2d-real.tlsf,REALIZABLE,3,1
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,2,118
robot-grid-reach-1d-real.tlsf,REALIZABLE,1,1
robot-grid-reach-2d-real.tlsf,REALIZABLE,1,1
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,1,1
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,3,1
robot_running-real.tlsf,REALIZABLE,2,1
robot-tasks-real.tlsf,REALIZABLE,1,1
robot-to-target-charging-real.tlsf,REALIZABLE,1,1
robot-to-target-unreal0.tlsf,REALIZABLE,1,1
RotationCalculator.tlsf,REALIZABLE,1,1
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,1,3
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,3,7
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,9,26
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,5,58
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,6,118
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,7,289
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,2,5
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,48,51
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,256,428
scheduler-real.tlsf,REALIZABLE,2,1
Scoreboard.tlsf,REALIZABLE,1,1
SensorInit.tlsf,REALIZABLE,8,8
SensorPart.tlsf,REALIZABLE,8,8
SensorRegister.tlsf,REALIZABLE,1,1
SensorSelector.tlsf,REALIZABLE,1,1
SensorSubmodulChooser.tlsf,REALIZABLE,4,4
Sensor.tlsf,REALIZABLE,8,26
Shades2_235467da.tlsf,REALIZABLE,1,3
Shades2_42dc4fff.tlsf,REALIZABLE,3,6
Shades2_70523fbe.tlsf,REALIZABLE,1,3
Shades2_a5f99bc6.tlsf,REALIZABLE,2,3
Shades2Min_63831f8c.tlsf,REALIZABLE,1,1
Shades_6479ef9a.tlsf,REALIZABLE,2,3
Shades_974f4a68.tlsf,REALIZABLE,3,83
Shades_9cac58d3.tlsf,REALIZABLE,2,3
Shades_a02758ea.tlsf,REALIZABLE,2,3
ShadesMin_aeb1d897.tlsf,REALIZABLE,1,1
shift_pb_10_pe_.tlsf,REALIZABLE,1,1
shift_pb_12_pe_.tlsf,REALIZABLE,1,1
shift_pb_16_pe_.tlsf,REALIZABLE,1,1
shift_pb_8_pe_.tlsf,REALIZABLE,1,1
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,3711,3710
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,799,798
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,3389,2571
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,4,5
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,26,21
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,142,103
SliderDefault.tlsf,REALIZABLE,2,8
SliderDelayed.tlsf,REALIZABLE,8,15
SliderScored.tlsf,REALIZABLE,2,5
solitary-real.tlsf,REALIZABLE,1,1
sort4-real.tlsf,REALIZABLE,2,1
SPIReadClk.tlsf,REALIZABLE,1,1
SPIReadManag.tlsf,REALIZABLE,2,4
SPIReadSdi.tlsf,REALIZABLE,1,1
SPI.tlsf,REALIZABLE,5,5
SPIWriteClk.tlsf,REALIZABLE,1,1
SPIWriteManag.tlsf,REALIZABLE,2,2
SPIWriteSdi.tlsf,REALIZABLE,1,1
square5x5-real.tlsf,REALIZABLE,1,1
storage-GF-64-real.tlsf,REALIZABLE,1,3
tasks-real.tlsf,REALIZABLE,1,1
taxi-service-real.tlsf,REALIZABLE,10,4
test2_f2774e0b.tlsf,REALIZABLE,1,1
test3_efe2feaf.tlsf,REALIZABLE,1,1
test5_6cbc6174.tlsf,REALIZABLE,3,5
test6_0f5381e9.tlsf,REALIZABLE,3,6
test7_2c5b09da.tlsf,REALIZABLE,4,10
test_f3987563.tlsf,REALIZABLE,1,1
thermostat-F-real.tlsf,REALIZABLE,1,1
thermostat-GF-real.tlsf,REALIZABLE,8,109
Timer_a50cadd7.tlsf,REALIZABLE,1,1
tmp_13cfc6f2.tlsf,REALIZABLE,5,181
TorcsAccelerating.tlsf,REALIZABLE,1,1
TorcsGearing.tlsf,REALIZABLE,2,2
TorcsSimple.tlsf,REALIZABLE,1,1
TorcsSteeringImproved.tlsf,REALIZABLE,1,2
TorcsSteeringSimple.tlsf,REALIZABLE,1,1
TorcsSteeringSmart.tlsf,REALIZABLE,7,7
TwoCounters3.tlsf,REALIZABLE,1,1
TwoCounters4.tlsf,REALIZABLE,1,1
TwoCountersRefinedRefined.tlsf,REALIZABLE,1,1
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,1,1
unordered-visits-real.tlsf,REALIZABLE,3,28
Warnlight_2d1010f8.tlsf,REALIZABLE,1,17
Window_235467da.tlsf,REALIZABLE,2,7
Window2_54e1f7d2.tlsf,REALIZABLE,1,1
Window2_6479ef9a.tlsf,REALIZABLE,1,5
Window2_9cac58d3.tlsf,REALIZABLE,1,1
Window2_aeb1d897.tlsf,REALIZABLE,1,9
Window2Min_88c5c1c3.tlsf,REALIZABLE,1,1
Window_42dc4fff.tlsf,REALIZABLE,1,7
Window_54e1f7d2.tlsf,REALIZABLE,2,7
WindowMin_a5f99bc6.tlsf,REALIZABLE,1,2
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,6,8
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,15,32
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,21,93
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,29,227
Zoo0.tlsf,REALIZABLE,1,2
Zoo10.tlsf,REALIZABLE,1,2
Zoo5.tlsf,REALIZABLE,1,2


==> data/output_csvs/pairwise_mealy_state_size_Semml_Strix.csv <==
name,status_gt,size_Semml,size_Strix
01.tlsf,REALIZABLE,8,8
02.tlsf,REALIZABLE,1,1
03.tlsf,REALIZABLE,1,1
05.tlsf,REALIZABLE,1,1
06.tlsf,REALIZABLE,1,1
07.tlsf,REALIZABLE,1,1
08.tlsf,REALIZABLE,1,1
09.tlsf,REALIZABLE,1,1
10.tlsf,REALIZABLE,1,1
11.tlsf,REALIZABLE,1,1
12.tlsf,REALIZABLE,1,1
13.tlsf,REALIZABLE,1,1
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,7,5
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,15,14
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,57,37
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,105,93
ActionConverter.tlsf,REALIZABLE,1,1
Alarm_06e9cad4.tlsf,REALIZABLE,10,1
Alarm_2d1010f8.tlsf,REALIZABLE,1,4
Alarm_68c86764.tlsf,REALIZABLE,18,1
Alarm_70523fbe.tlsf,REALIZABLE,29,20
Alarm_88c5c1c3.tlsf,REALIZABLE,1,1
Alarm_9cac58d3.tlsf,REALIZABLE,1,1
Alarm_a5f99bc6.tlsf,REALIZABLE,18,1
Alarm_f2774e0b.tlsf,REALIZABLE,20,20
AlarmMin_efe2feaf.tlsf,REALIZABLE,1,1
AllHeating_d6376bf9.tlsf,REALIZABLE,2,1
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,65,53
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,181,181
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3,4
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,12,14
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,25,26
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,41,42
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,56,62
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,85,85
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,112,113
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,141,145
amba_decomposed_decode.tlsf,REALIZABLE,1,1
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,10,10
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,11,11
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,12,12
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,13,13
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,14,14
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,15,15
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,16,16
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,2,2
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,4,4
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,5,5
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,6,6
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,7,7
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,8,8
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,9,9
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,3,3
amba_decomposed_shift.tlsf,REALIZABLE,2,2
amba_decomposed_tburst4.tlsf,REALIZABLE,7,7
amba_decomposed_tincr.tlsf,REALIZABLE,4,4
amba_decomposed_tsingle.tlsf,REALIZABLE,4,4
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,312,196
amba_gr_pb_2_pe_.tlsf,REALIZABLE,320,196
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3,3
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,11,10
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,39,40
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,134,136
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,741,462
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,2097,1562
arbiter_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_pb_2_pe_.tlsf,REALIZABLE,4,4
arbiter_pb_3_pe_.tlsf,REALIZABLE,10,11
arbiter_pb_4_pe_.tlsf,REALIZABLE,28,24
arbiter_pb_5_pe_.tlsf,REALIZABLE,59,53
arbiter_pb_6_pe_.tlsf,REALIZABLE,133,127
arbiter_pb_7_pe_.tlsf,REALIZABLE,296,280
arbiter_pb_8_pe_.tlsf,REALIZABLE,649,633
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,4,4
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,12,12
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,32,32
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,80,80
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,192,192
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,448,448
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,1,1
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4,4
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,72,28
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,359,279
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,1934,1370
arbiter-with-failure-real.tlsf,REALIZABLE,1,2
Automata16S.tlsf,REALIZABLE,17,17
Automata.tlsf,REALIZABLE,9,9
batch-arbiter-real.tlsf,REALIZABLE,1,1
box-limited-real.tlsf,REALIZABLE,1,1
box-real.tlsf,REALIZABLE,1,1
buffer-storage-real.tlsf,REALIZABLE,1,1
Button.tlsf,REALIZABLE,1,1
chain-4-real.tlsf,REALIZABLE,1,1
chain-5-real.tlsf,REALIZABLE,1,1
chain-simple-10-real.tlsf,REALIZABLE,1,1
chain-simple-20-real.tlsf,REALIZABLE,1,1
chain-simple-30-real.tlsf,REALIZABLE,1,1
chain-simple-40-real.tlsf,REALIZABLE,1,1
chain-simple-50-real.tlsf,REALIZABLE,1,1
chain-simple-5-real.tlsf,REALIZABLE,1,1
chain-simple-60-real.tlsf,REALIZABLE,1,1
chain-simple-70-real.tlsf,REALIZABLE,1,1
chain-simple-param-70-real.tlsf,REALIZABLE,1,1
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,1,1
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,1,1
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,1,1
chomp_pb_2_2_pe_.tlsf,REALIZABLE,6,6
chomp_pb_2_3_pe_.tlsf,REALIZABLE,9,9
chomp_pb_2_4_pe_.tlsf,REALIZABLE,12,12
chomp_pb_2_5_pe_.tlsf,REALIZABLE,15,15
chomp_pb_2_6_pe_.tlsf,REALIZABLE,18,18
chomp_pb_3_2_pe_.tlsf,REALIZABLE,9,9
chomp_pb_3_3_pe_.tlsf,REALIZABLE,9,9
chomp_pb_3_4_pe_.tlsf,REALIZABLE,18,18
chomp_pb_4_2_pe_.tlsf,REALIZABLE,12,12
chomp_pb_4_3_pe_.tlsf,REALIZABLE,18,18
Cockpitboard_efe2feaf.tlsf,REALIZABLE,1,1
Cockpitboard.tlsf,REALIZABLE,1,1
Coffee_06e9cad4.tlsf,REALIZABLE,6,20
Coffee_235467da.tlsf,REALIZABLE,2,4
Coffee_2c5b09da.tlsf,REALIZABLE,2,2
Coffee_6479ef9a.tlsf,REALIZABLE,6,15
Coffee_d6376bf9.tlsf,REALIZABLE,4,11
Coffee_efe2feaf.tlsf,REALIZABLE,2,7
CoffeeMin_88f351a6.tlsf,REALIZABLE,1,1
CoffeMachine_974f4a68.tlsf,REALIZABLE,3,15
collector_v1_pb_3_pe_.tlsf,REALIZABLE,8,8
collector_v1_pb_5_pe_.tlsf,REALIZABLE,32,32
collector_v1_pb_7_pe_.tlsf,REALIZABLE,128,128
collector_v1_pb_9_pe_.tlsf,REALIZABLE,512,512
collector_v2_pb_10_pe_.tlsf,REALIZABLE,10,10
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3,3
collector_v2_pb_5_pe_.tlsf,REALIZABLE,5,5
collector_v2_pb_7_pe_.tlsf,REALIZABLE,7,7
collector_v2_pb_9_pe_.tlsf,REALIZABLE,9,9
collector_v3_pb_10_pe_.tlsf,REALIZABLE,2,2
collector_v3_pb_11_pe_.tlsf,REALIZABLE,2,2
collector_v3_pb_3_pe_.tlsf,REALIZABLE,2,2
collector_v3_pb_5_pe_.tlsf,REALIZABLE,2,2
collector_v3_pb_7_pe_.tlsf,REALIZABLE,2,2
collector_v3_pb_9_pe_.tlsf,REALIZABLE,2,2
Core_solved_974f4a68.tlsf,REALIZABLE,2,7
diagonal-real.tlsf,REALIZABLE,1,1
Door_2d1010f8.tlsf,REALIZABLE,2,4
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,1,4
elevator-paper-real.tlsf,REALIZABLE,1,1
EnemeyModule.tlsf,REALIZABLE,1,1
EscalatorBidirectionalInit.tlsf,REALIZABLE,3,4
EscalatorBidirectional.tlsf,REALIZABLE,2,3
EscalatorCountingInit.tlsf,REALIZABLE,3,3
EscalatorCounting.tlsf,REALIZABLE,2,2
EscalatorNonCounting.tlsf,REALIZABLE,1,1
EscalatorNonReactive.tlsf,REALIZABLE,1,1
EscalatorSmart.tlsf,REALIZABLE,5,7
evasion-real.tlsf,REALIZABLE,1,1
example10a_pb_1_pe_.tlsf,REALIZABLE,6,6
example10a_pb_2_pe_.tlsf,REALIZABLE,13,13
example10_pb_1_pe_.tlsf,REALIZABLE,1,1
example10_pb_2_pe_.tlsf,REALIZABLE,6,6
Example1_d6376bf9.tlsf,REALIZABLE,1,1
example7a_pb_1_pe_.tlsf,REALIZABLE,1,1
example7a_pb_2_pe_.tlsf,REALIZABLE,4,5
example7_pb_1_pe_.tlsf,REALIZABLE,1,1
example7_pb_2_pe_.tlsf,REALIZABLE,2,2
example8_pb_1_pe_.tlsf,REALIZABLE,2,2
example8_pb_2_pe_.tlsf,REALIZABLE,3,2
example9_pb_1_pe_.tlsf,REALIZABLE,3,3
example9_pb_2_pe_.tlsf,REALIZABLE,6,6
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,1,1
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,1,1
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,1,1
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,1,1
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,4,3
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,8,9
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,6,6
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,14,7
f-real-real.tlsf,REALIZABLE,1,1
Gamelogic.tlsf,REALIZABLE,3,3
GamemodeChooser.tlsf,REALIZABLE,1,2
Gamemodule.tlsf,REALIZABLE,1,2
gf-real-real.tlsf,REALIZABLE,1,1
g-real-real.tlsf,REALIZABLE,1,1
Heating_235467da.tlsf,REALIZABLE,2,1
Heating_974f4a68.tlsf,REALIZABLE,2,4
Heating_b02056d6.tlsf,REALIZABLE,2,1
Heating_b209ff21.tlsf,REALIZABLE,2,1
HeatingMin_d6c5ac79.tlsf,REALIZABLE,1,1
heim-buechi-real.tlsf,REALIZABLE,1,1
heim-double-x-real.tlsf,REALIZABLE,1,1
helipad-real.tlsf,REALIZABLE,2,2
Increment.tlsf,REALIZABLE,1,1
infinite-race-real.tlsf,REALIZABLE,1,1
infinite-race-unequal-1-real.tlsf,REALIZABLE,1,1
items_processing-real.tlsf,REALIZABLE,1,2
KitchenTimerV0.tlsf,REALIZABLE,1,1
KitchenTimerV10.tlsf,REALIZABLE,44,44
KitchenTimerV1.tlsf,REALIZABLE,1,1
KitchenTimerV2.tlsf,REALIZABLE,1,1
KitchenTimerV3.tlsf,REALIZABLE,1,1
KitchenTimerV4.tlsf,REALIZABLE,1,1
KitchenTimerV5.tlsf,REALIZABLE,52,49
KitchenTimerV6.tlsf,REALIZABLE,43,43
KitchenTimerV7.tlsf,REALIZABLE,43,43
KitchenTimerV8.tlsf,REALIZABLE,43,43
KitchenTimerV9.tlsf,REALIZABLE,45,45
LampController_974f4a68.tlsf,REALIZABLE,1,3
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,1,3
LedMatrix.tlsf,REALIZABLE,11,10
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3,3
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,10,7
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,7,7
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,20,16
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,2719,76
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,2566,43
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,7245,103
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,6791,57
lift_pb_2_pe_.tlsf,REALIZABLE,3,3
lift_pb_3_pe_.tlsf,REALIZABLE,6,5
lift_pb_4_pe_.tlsf,REALIZABLE,11,11
lift_pb_5_pe_.tlsf,REALIZABLE,19,18
lift_pb_6_pe_.tlsf,REALIZABLE,27,28
lift_pb_7_pe_.tlsf,REALIZABLE,2310,40
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3,2
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,9,6
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,15,11
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,23,19
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3,3
Light_d65ed84e.tlsf,REALIZABLE,2,7
Lights_06e9cad4.tlsf,REALIZABLE,3,6
Lights2_06e9cad4.tlsf,REALIZABLE,9,16
Lights2_0f5381e9.tlsf,REALIZABLE,12,17
Lights2_2c5b09da.tlsf,REALIZABLE,6,6
Lights2_9cac58d3.tlsf,REALIZABLE,11,18
Lights2_b02056d6.tlsf,REALIZABLE,14,18
Lights_2c5b09da.tlsf,REALIZABLE,2,4
Lights2_f3987563.tlsf,REALIZABLE,20,14
Lights2Min_9cbf2546.tlsf,REALIZABLE,1,2
Lights3_06e9cad4.tlsf,REALIZABLE,3,1
Lights3_235467da.tlsf,REALIZABLE,3,1
Lights3_2c5b09da.tlsf,REALIZABLE,3,4
Lights3_3916ec59.tlsf,REALIZABLE,2,1
Lights_3461125b.tlsf,REALIZABLE,3,6
Lights3_6bea956e.tlsf,REALIZABLE,3,1
Lights3_f1477cc5.tlsf,REALIZABLE,4,1
Lights3Min_6479ef9a.tlsf,REALIZABLE,2,1
Lights_9cac58d3.tlsf,REALIZABLE,3,6
Lights_b0840146.tlsf,REALIZABLE,3,6
Lights_f3987563.tlsf,REALIZABLE,3,6
LightsMin_6bea956e.tlsf,REALIZABLE,2,4
LightsTotal_06e9cad4.tlsf,REALIZABLE,11,17
LightsTotal_9cbf2546.tlsf,REALIZABLE,17,17
LightsTotal_d65ed84e.tlsf,REALIZABLE,9,17
lilydemo03.tlsf,REALIZABLE,2,2
lilydemo04.tlsf,REALIZABLE,3,3
lilydemo05.tlsf,REALIZABLE,2,3
lilydemo06.tlsf,REALIZABLE,4,3
lilydemo07.tlsf,REALIZABLE,2,3
lilydemo08.tlsf,REALIZABLE,1,1
lilydemo09.tlsf,REALIZABLE,3,3
lilydemo10.tlsf,REALIZABLE,1,1
lilydemo12.tlsf,REALIZABLE,1,1
lilydemo13.tlsf,REALIZABLE,1,1
lilydemo14.tlsf,REALIZABLE,2,2
lilydemo15.tlsf,REALIZABLE,3,4
lilydemo16.tlsf,REALIZABLE,12,20
lilydemo17.tlsf,REALIZABLE,3,3
lilydemo18.tlsf,REALIZABLE,4,4
lilydemo19.tlsf,REALIZABLE,3,3
lilydemo20.tlsf,REALIZABLE,3,4
lilydemo21.tlsf,REALIZABLE,4,4
lilydemo22.tlsf,REALIZABLE,2,4
lilydemo23.tlsf,REALIZABLE,2,2
load_balancer_pb_2_pe_.tlsf,REALIZABLE,2,3
load_balancer_pb_3_pe_.tlsf,REALIZABLE,4,7
load_balancer_pb_4_pe_.tlsf,REALIZABLE,8,15
load_balancer_pb_5_pe_.tlsf,REALIZABLE,11,27
load_balancer_pb_6_pe_.tlsf,REALIZABLE,14,46
load_balancer_pb_7_pe_.tlsf,REALIZABLE,17,90
load_balancer_pb_8_pe_.tlsf,REALIZABLE,20,147
load_balancer_pb_9_pe_.tlsf,REALIZABLE,576,287
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,2,4
ltl2dba01.tlsf,REALIZABLE,3,3
ltl2dba02.tlsf,REALIZABLE,12,12
ltl2dba03.tlsf,REALIZABLE,4,4
ltl2dba04.tlsf,REALIZABLE,3,3
ltl2dba05.tlsf,REALIZABLE,5,5
ltl2dba06.tlsf,REALIZABLE,5,5
ltl2dba07.tlsf,REALIZABLE,9,9
ltl2dba08.tlsf,REALIZABLE,5,5
ltl2dba09.tlsf,REALIZABLE,1,1
ltl2dba10.tlsf,REALIZABLE,2,2
ltl2dba11.tlsf,REALIZABLE,2,2
ltl2dba12.tlsf,REALIZABLE,4,4
ltl2dba13.tlsf,REALIZABLE,3,3
ltl2dba14.tlsf,REALIZABLE,3,3
ltl2dba15.tlsf,REALIZABLE,1,1
ltl2dba16.tlsf,REALIZABLE,3,3
ltl2dba17.tlsf,REALIZABLE,7,7
ltl2dba18.tlsf,REALIZABLE,4,4
ltl2dba19.tlsf,REALIZABLE,10,10
ltl2dba20.tlsf,REALIZABLE,5,5
ltl2dba21.tlsf,REALIZABLE,15,15
ltl2dba22.tlsf,REALIZABLE,2,2
ltl2dba23.tlsf,REALIZABLE,3,3
ltl2dba25.tlsf,REALIZABLE,3,3
ltl2dba26.tlsf,REALIZABLE,3,3
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,102,102
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,12,12
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,14,14
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,16,16
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,18,18
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,19,19
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,20,20
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,22,22
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,27,27
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,4,4
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,5,5
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,6,6
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,52,52
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,7,7
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,8,8
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,9,9
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,10,10
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,121,121
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,256,256
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,361,361
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,4,4
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,441,441
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,9,9
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,16,16
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,25,25
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,36,36
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,49,49
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,64,64
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,81,81
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,100,100
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,10,10
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,12,12
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,14,14
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,16,16
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,25,25
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,2,2
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3,3
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,4,5
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,50,51
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,5,5
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,60,61
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,6,6
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,70,70
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,7,7
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,80,80
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,8,9
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,9,9
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,1024,1024
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,2,2
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,4,4
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,8,8
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,16,16
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,32,32
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,64,64
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,128,128
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,256,256
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,512,512
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,2,2
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,6,6
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,13,13
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,30,30
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,71,71
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,170,170
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,409,409
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,986,986
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,1,1
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,513,513
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,2049,2049
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,3,3
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3,3
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,5,5
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,9,9
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,17,17
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,33,33
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,65,65
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,129,129
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,257,257
ltl2dpa01.tlsf,REALIZABLE,2,2
ltl2dpa02.tlsf,REALIZABLE,2,2
ltl2dpa03.tlsf,REALIZABLE,5,5
ltl2dpa04.tlsf,REALIZABLE,2,2
ltl2dpa05.tlsf,REALIZABLE,1,1
ltl2dpa06.tlsf,REALIZABLE,2,2
ltl2dpa07.tlsf,REALIZABLE,2,2
ltl2dpa08.tlsf,REALIZABLE,3,3
ltl2dpa09.tlsf,REALIZABLE,2,2
ltl2dpa10.tlsf,REALIZABLE,3,3
ltl2dpa11.tlsf,REALIZABLE,2,2
ltl2dpa12.tlsf,REALIZABLE,2,1
ltl2dpa13.tlsf,REALIZABLE,6,6
ltl2dpa14.tlsf,REALIZABLE,2,1
ltl2dpa15.tlsf,REALIZABLE,2,2
ltl2dpa16.tlsf,REALIZABLE,4,4
ltl2dpa17.tlsf,REALIZABLE,4,4
ltl2dpa18.tlsf,REALIZABLE,4,4
ltl2dpa19.tlsf,REALIZABLE,7,6
ltl2dpa20.tlsf,REALIZABLE,4,4
ltl2dpa22.tlsf,REALIZABLE,10,10
ltl2dpa23.tlsf,REALIZABLE,1,1
ltl2dpa24.tlsf,REALIZABLE,1,5
ModdifiedLedMatrix5X.tlsf,REALIZABLE,10,10
Morning2_4d4ca5c4.tlsf,REALIZABLE,1,1
Morning2_9cac58d3.tlsf,REALIZABLE,1,1
Morning2Min_6cbc6174.tlsf,REALIZABLE,1,1
Morning_88c5c1c3.tlsf,REALIZABLE,3,4
Morning_9cac58d3.tlsf,REALIZABLE,3,4
MorningMin_d6c5ac79.tlsf,REALIZABLE,2,3
MusicAppFeedback.tlsf,REALIZABLE,3,4
MusicAppMotivating.tlsf,REALIZABLE,5,7
MusicAppSimple.tlsf,REALIZABLE,1,2
mux_pb_10_pe_.tlsf,REALIZABLE,1,1
mux_pb_12_pe_.tlsf,REALIZABLE,1,1
mux_pb_16_pe_.tlsf,REALIZABLE,1,1
mux_pb_8_pe_.tlsf,REALIZABLE,1,1
narylatch_pb_10_pe_.tlsf,REALIZABLE,1024,1024
narylatch_pb_8_pe_.tlsf,REALIZABLE,256,256
OneCounterInRangeA3.tlsf,REALIZABLE,1,2
OneCounter.tlsf,REALIZABLE,1,6
ordered-visits-choice-real.tlsf,REALIZABLE,1,1
ordered-visits-real.tlsf,REALIZABLE,1,1
package-delivery-real.tlsf,REALIZABLE,2,1
PlugController_fa4d4ce3.tlsf,REALIZABLE,1,2
precise-reachability-real.tlsf,REALIZABLE,1,1
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,1028,1021
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,20,21
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,24,25
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3,2
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,5,4
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,6,7
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,8,9
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,10,11
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,12,13
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,14,15
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,16,17
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,18,19
Radarboard.tlsf,REALIZABLE,1,1
RegManager.tlsf,REALIZABLE,1,1
reversible-lane-r-real.tlsf,REALIZABLE,4,4
robot_analyze_samples_v1-real.tlsf,REALIZABLE,1,1
robot-cat-real-1d-real.tlsf,REALIZABLE,1,1
robot-cat-real-2d-real.tlsf,REALIZABLE,3,5
robot_collect_samples_v1-real.tlsf,REALIZABLE,1,1
robot_collect_samples_v2-real.tlsf,REALIZABLE,2,1
robot_collect_samples_v3-real.tlsf,REALIZABLE,1,1
robot_collect_samples_v4-real.tlsf,REALIZABLE,1,1
robot_deliver_products_1-real.tlsf,REALIZABLE,1,1
robot-grid-commute-1d-real.tlsf,REALIZABLE,1,2
robot-grid-commute-2d-real.tlsf,REALIZABLE,3,1
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,2,1
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,2,2
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,2,2
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,3,3
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,3,3
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,3,3
robot-grid-reach-1d-real.tlsf,REALIZABLE,1,1
robot-grid-reach-2d-real.tlsf,REALIZABLE,1,1
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,1,2
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,3,4
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,1,1
robot_running-real.tlsf,REALIZABLE,2,1
robot-tasks-real.tlsf,REALIZABLE,1,1
robot-to-target-charging-real.tlsf,REALIZABLE,1,1
RotationCalculator.tlsf,REALIZABLE,1,2
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,1,1
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,3,4
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,9,10
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,5,15
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,6,20
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,7,28
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,2,2
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,48,34
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,256,246
scheduler-real.tlsf,REALIZABLE,2,4
Scoreboard.tlsf,REALIZABLE,1,1
SensorInit.tlsf,REALIZABLE,8,8
SensorPart.tlsf,REALIZABLE,8,8
SensorRegister.tlsf,REALIZABLE,1,1
SensorSelector.tlsf,REALIZABLE,1,2
SensorSubmodulChooser.tlsf,REALIZABLE,4,5
Sensor.tlsf,REALIZABLE,8,13
Shades2_235467da.tlsf,REALIZABLE,1,5
Shades2_42dc4fff.tlsf,REALIZABLE,3,1
Shades2_70523fbe.tlsf,REALIZABLE,1,5
Shades2_a5f99bc6.tlsf,REALIZABLE,2,5
Shades2Min_63831f8c.tlsf,REALIZABLE,1,1
Shades_6479ef9a.tlsf,REALIZABLE,2,5
Shades_974f4a68.tlsf,REALIZABLE,3,9
Shades_9cac58d3.tlsf,REALIZABLE,2,5
Shades_a02758ea.tlsf,REALIZABLE,2,4
ShadesMin_aeb1d897.tlsf,REALIZABLE,1,1
shift_pb_10_pe_.tlsf,REALIZABLE,1,1
shift_pb_12_pe_.tlsf,REALIZABLE,1,1
shift_pb_16_pe_.tlsf,REALIZABLE,1,1
shift_pb_8_pe_.tlsf,REALIZABLE,1,1
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,3711,3711
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,799,799
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,4,5
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,26,28
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,142,135
SliderDefault.tlsf,REALIZABLE,2,5
SliderDelayed.tlsf,REALIZABLE,8,8
SliderScored.tlsf,REALIZABLE,2,5
solitary-real.tlsf,REALIZABLE,1,1
sort4-real.tlsf,REALIZABLE,2,2
SPIPureNext.tlsf,REALIZABLE,36,37
SPIReadClk.tlsf,REALIZABLE,1,1
SPIReadManag.tlsf,REALIZABLE,2,3
SPIReadSdi.tlsf,REALIZABLE,1,2
SPI.tlsf,REALIZABLE,5,6
SPIWriteClk.tlsf,REALIZABLE,1,1
SPIWriteManag.tlsf,REALIZABLE,2,2
SPIWriteSdi.tlsf,REALIZABLE,1,2
square5x5-real.tlsf,REALIZABLE,1,1
storage-GF-64-real.tlsf,REALIZABLE,1,1
tasks-real.tlsf,REALIZABLE,1,1
taxi-service-real.tlsf,REALIZABLE,10,10
test2_f2774e0b.tlsf,REALIZABLE,1,1
test3_efe2feaf.tlsf,REALIZABLE,1,3
test5_6cbc6174.tlsf,REALIZABLE,3,5
test6_0f5381e9.tlsf,REALIZABLE,3,5
test7_2c5b09da.tlsf,REALIZABLE,4,10
test_f3987563.tlsf,REALIZABLE,1,2
thermostat-F-real.tlsf,REALIZABLE,1,1
thermostat-GF-real.tlsf,REALIZABLE,8,8
Timer_a50cadd7.tlsf,REALIZABLE,1,1
tmp_13cfc6f2.tlsf,REALIZABLE,5,7
TorcsAccelerating.tlsf,REALIZABLE,1,1
TorcsGearing.tlsf,REALIZABLE,2,3
TorcsSimple.tlsf,REALIZABLE,1,2
TorcsSteeringImproved.tlsf,REALIZABLE,1,3
TorcsSteeringSimple.tlsf,REALIZABLE,1,2
TorcsSteeringSmart.tlsf,REALIZABLE,7,6
TwoCounters3.tlsf,REALIZABLE,1,1
TwoCounters4.tlsf,REALIZABLE,1,2
TwoCountersRefinedRefined.tlsf,REALIZABLE,1,6
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,1,1
unordered-visits-real.tlsf,REALIZABLE,3,1
Warnlight_2d1010f8.tlsf,REALIZABLE,1,4
Window_235467da.tlsf,REALIZABLE,2,1
Window2_54e1f7d2.tlsf,REALIZABLE,1,1
Window2_6479ef9a.tlsf,REALIZABLE,1,4
Window2_9cac58d3.tlsf,REALIZABLE,1,1
Window2_aeb1d897.tlsf,REALIZABLE,1,4
Window2Min_88c5c1c3.tlsf,REALIZABLE,1,1
Window_42dc4fff.tlsf,REALIZABLE,1,1
Window_54e1f7d2.tlsf,REALIZABLE,2,1
WindowMin_a5f99bc6.tlsf,REALIZABLE,1,1
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,6,6
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,15,14
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,21,23
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,29,26
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,33,36
Zoo0.tlsf,REALIZABLE,1,3
Zoo10.tlsf,REALIZABLE,1,3
Zoo5.tlsf,REALIZABLE,1,3


==> data/output_csvs/pairwise_mealy_time_Semml_Ltlsynt.csv <==
name,status_gt,time_Semml,time_Ltlsynt
01.tlsf,REALIZABLE,4.065591335296631,0.0539965629577636
02.tlsf,REALIZABLE,4.006273508071899,0.0997717380523681
03.tlsf,REALIZABLE,5.311239004135132,5.9335877895355225
05.tlsf,REALIZABLE,7.397299766540527,1800.1425714492798
06.tlsf,REALIZABLE,8.272658824920654,4.848095178604126
07.tlsf,REALIZABLE,7.479263544082642,0.2129111289978027
08.tlsf,REALIZABLE,8.025450468063354,0.2319579124450683
09.tlsf,REALIZABLE,8.048843383789062,0.2842936515808105
10.tlsf,REALIZABLE,8.07404899597168,0.2451577186584472
11.tlsf,REALIZABLE,99.1839792728424,0.2324535846710205
12.tlsf,REALIZABLE,9.118725061416626,0.2141251564025879
13.tlsf,REALIZABLE,9.821606159210203,0.2486708164215088
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.4706242084503174,0.0415349006652832
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.238881587982178,0.0620646476745605
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,16.46332550048828,0.6260766983032227
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,152.547119140625,1800.0253257751465
ActionConverter.tlsf,REALIZABLE,3.503301858901977,0.0442547798156738
Alarm_06e9cad4.tlsf,REALIZABLE,5.5883519649505615,1800.536072731018
Alarm_2d1010f8.tlsf,REALIZABLE,3.5447781085968018,0.0434181690216064
Alarm_68c86764.tlsf,REALIZABLE,12.239733934402466,1800.5290212631226
Alarm_70523fbe.tlsf,REALIZABLE,19.098390579223636,1800.6078271865845
Alarm_88c5c1c3.tlsf,REALIZABLE,3.499963998794556,0.0382788181304931
Alarm_9cac58d3.tlsf,REALIZABLE,3.1912596225738525,0.0377230644226074
Alarm_a5f99bc6.tlsf,REALIZABLE,12.042701244354248,1800.483595609665
Alarm_f2774e0b.tlsf,REALIZABLE,13.524065017700195,1800.6064488887787
AlarmMin_efe2feaf.tlsf,REALIZABLE,3.4112191200256348,0.037015676498413
AllHeating_d6376bf9.tlsf,REALIZABLE,3.5301268100738525,0.041370153427124
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.2627527713776
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.3065230846405
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.2504465579989
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.2920186519625
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.2826919555664
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.278065919876
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1800.280903339386
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,18.312530994415283,185.23909521102905
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,17.39363694190979
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,1800.015756368637
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1800.0248572826383
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,539.9067776203156,1800.044332742691
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.901463031768799,0.0386934280395507
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,6.073806285858154,0.0664944648742675
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,7.779595851898193,0.7059192657470703
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,8.043506383895874,1800.1266205310822
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,12.347498416900637,1802.8207919597623
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,27.547914028167725,1800.5050566196442
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,62.50072741508484,1800.0425090789795
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,199.85430765151975,1800.0185480117798
amba_decomposed_decode.tlsf,REALIZABLE,4.519665479660034,0.0367422103881835
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,6.659651041030884,0.2736012935638428
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,7.82575798034668,0.5301516056060791
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,8.121967077255249,1.0184783935546875
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,8.872854232788086,2.474760055541992
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,9.847412109375,6.150314569473267
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,12.966336011886597,13.9729163646698
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,20.769991636276245,35.95581793785095
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,472.1535699367523,1800.258890390396
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,3.6977970600128174,0.0390865802764892
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3.25283432006836,0.038292646408081
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.363375663757324,0.0392465591430664
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,3.672495603561402,0.0495121479034423
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,3.96767783164978,0.0523700714111328
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,4.159598112106323,0.0766909122467041
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,3.928886890411377,0.0643117427825927
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,4.501940727233887,0.2306504249572754
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,4.415814399719238,0.0487580299377441
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,4.980716943740845,0.0476171970367431
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,5.233481407165527,0.0495772361755371
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,6.086044788360596,0.0536551475524902
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,8.164744853973389,0.0539853572845459
amba_decomposed_lock_pb_150_pe_.tlsf,REALIZABLE,1802.8221263885496,10.312206268310549
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.916207551956177,0.0482573509216308
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,21.3009991645813,0.0602438449859619
amba_decomposed_lock_pb_200_pe_.tlsf,REALIZABLE,1803.9410166740415,28.424463748931885
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3.152531385421753,0.0424044132232666
amba_decomposed_lock_pb_30_pe_.tlsf,REALIZABLE,1803.9117159843445,0.1120030879974365
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3.320228099822998,0.0434358119964599
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3.471112966537476,0.0459988117218017
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3.4716460704803467,0.0430741310119628
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.865392923355103,0.0404250621795654
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3.937766551971436,0.0492396354675293
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3.993755578994751,0.0485544204711914
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,4.042696952819824,0.0480387210845947
amba_decomposed_shift.tlsf,REALIZABLE,3.2117397785186768,0.0416750907897949
amba_decomposed_tburst4.tlsf,REALIZABLE,3.9149768352508554,0.0523719787597656
amba_decomposed_tincr.tlsf,REALIZABLE,3.5585741996765137,0.0539901256561279
amba_decomposed_tsingle.tlsf,REALIZABLE,3.4415245056152344,0.0441479682922363
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,272.04311060905457,1800.0357868671415
amba_gr_pb_2_pe_.tlsf,REALIZABLE,282.0759470462799,1800.031650543213
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.292288064956665,0.0403451919555664
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,3.770418643951416,1800.0104122161863
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,5.424009561538696,1800.0261461734772
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,19.5300350189209,1800.0429601669312
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,51.9507839679718,170.03602075576782
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,556.233231306076,1800.065791130066
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.0653324127197265
arbiter_pb_10_pe_.tlsf,REALIZABLE,1802.6024250984192,1339.451805353165
arbiter_pb_1_pe_.tlsf,REALIZABLE,3.223773002624512,0.0448849201202392
arbiter_pb_2_pe_.tlsf,REALIZABLE,3.6177263259887695,0.0393099784851074
arbiter_pb_3_pe_.tlsf,REALIZABLE,4.11823320388794,0.0421757698059082
arbiter_pb_4_pe_.tlsf,REALIZABLE,4.717886209487915,0.0606524944305419
arbiter_pb_5_pe_.tlsf,REALIZABLE,7.077160358428955,0.160707950592041
arbiter_pb_6_pe_.tlsf,REALIZABLE,31.352394580841064,0.637120246887207
arbiter_pb_7_pe_.tlsf,REALIZABLE,224.7682807445526,4.294946432113648
arbiter_pb_8_pe_.tlsf,REALIZABLE,220.18700075149536,60.92695379257202
arbiter_pb_9_pe_.tlsf,REALIZABLE,1223.215139627457,141.8609173297882
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,3.029662609100342,0.0369303226470947
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,3.484800338745117,0.0360093116760253
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,4.652567863464356,0.0446474552154541
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,7.976390600204468,0.0863046646118164
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,28.001626014709476,0.4019207954406738
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,156.03432250022888,3.2730040550231934
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,1143.0209748744965,26.37889003753662
arbiter_with_buffer_pb_8_pe_.tlsf,REALIZABLE,1813.0808618068693,263.0769193172455
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.1148934364318848,0.0378074645996093
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,3.871735095977783,0.0417160987854003
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,6.3931214809417725,0.0513463020324707
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,154.48123574256897,0.1969389915466308
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,124.33212041854858,0.9628489017486572
arbiter_with_cancel_pb_6_pe_.tlsf,REALIZABLE,1828.1682896614077,20.42903709411621
arbiter_with_cancel_pb_7_pe_.tlsf,REALIZABLE,1809.94508767128,141.0952959060669
arbiter-with-failure-real.tlsf,REALIZABLE,3.808511972427368,0.0571482181549072
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,0.037856101989746
Automata16S.tlsf,REALIZABLE,6.427582502365112,0.0515332221984863
Automata32S.tlsf,REALIZABLE,1802.6779088974,0.0610167980194091
Automata.tlsf,REALIZABLE,4.250776052474976,0.0465877056121826
batch-arbiter-real.tlsf,REALIZABLE,4.939976930618286,0.0584564208984375
box0.tlsf,UNREALIZABLE,5.015271425247192,0.0607132911682128
box1.tlsf,UNREALIZABLE,5.340148448944092,0.0658574104309082
box-limited-real.tlsf,REALIZABLE,5.226489305496216,0.0595171451568603
box-real.tlsf,REALIZABLE,7.171265840530396,0.0753283500671386
buffer-storage-real.tlsf,REALIZABLE,6.206621408462524,0.3166944980621338
Button.tlsf,REALIZABLE,3.38006854057312,0.0369982719421386
chain-4-real.tlsf,REALIZABLE,9.126968145370483,454.8830933570862
chain-5-real.tlsf,REALIZABLE,17.77988362312317,1800.2929394245148
chain-60.tlsf,REALIZABLE,52.14997839927673,1800.3232753276825
chain-70.tlsf,REALIZABLE,222.24200677871704,1800.3715751171112
chain-simple-10-real.tlsf,REALIZABLE,8.26740050315857,0.3401718139648437
chain-simple-20-real.tlsf,REALIZABLE,10.692227840423584,0.9394662380218506
chain-simple-30-real.tlsf,REALIZABLE,16.019328594207764,1.654325246810913
chain-simple-40-real.tlsf,REALIZABLE,22.918824911117557,3.199864625930786
chain-simple-50-real.tlsf,REALIZABLE,34.41854929924011,4.298691987991333
chain-simple-5-real.tlsf,REALIZABLE,6.266102075576782,1800.0150575637815
chain-simple-60-real.tlsf,REALIZABLE,58.54512691497803,6.277368068695068
chain-simple-70-real.tlsf,REALIZABLE,72.6095278263092,9.535608053207396
chain-simple-param-70-real.tlsf,REALIZABLE,7.792580842971802,1.4995696544647217
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.036910057067871
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,4.32743501663208,0.04624605178833
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.0381641387939453
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.904717206954956,0.0454287528991699
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.0414934158325195
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0356614589691162
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.0422205924987793
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0382227897644043
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0395357608795166
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0471603870391845
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0399458408355712
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0351674556732177
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0466718673706054
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0383074283599853
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0381810665130615
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0410163402557373
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0373682975769043
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0402581691741943
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0418512821197509
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0407559871673584
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0427954196929931
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0398769378662109
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0375750064849853
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.0463695526123046
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0395212173461914
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0355224609375
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0405042171478271
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,4.608170747756958,0.0373177528381347
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.037184715270996
chomp_pb_2_2_pe_.tlsf,REALIZABLE,6.042422771453857,0.0547447204589843
chomp_pb_2_3_pe_.tlsf,REALIZABLE,6.885924339294434,0.1647357940673828
chomp_pb_2_4_pe_.tlsf,REALIZABLE,8.2697434425354,3.000741004943848
chomp_pb_2_5_pe_.tlsf,REALIZABLE,11.302077054977415,238.3137879371643
chomp_pb_2_6_pe_.tlsf,REALIZABLE,29.334269762039185,1800.3442878723145
chomp_pb_3_2_pe_.tlsf,REALIZABLE,6.65625524520874,0.168766975402832
chomp_pb_3_3_pe_.tlsf,REALIZABLE,9.500294208526611,15.700868606567385
chomp_pb_3_4_pe_.tlsf,REALIZABLE,31.672637462615967,1800.442162513733
chomp_pb_3_5_pe_.tlsf,REALIZABLE,364.864933013916,1800.338500738144
chomp_pb_4_2_pe_.tlsf,REALIZABLE,5.528931140899658,3.032722234725952
chomp_pb_4_3_pe_.tlsf,REALIZABLE,18.544840335845947,1800.5138652324677
chomp_pb_4_4_pe_.tlsf,REALIZABLE,540.9360113143921,1800.2083146572113
Cockpitboard_efe2feaf.tlsf,REALIZABLE,4.088088274002075,0.0484304428100585
Cockpitboard.tlsf,REALIZABLE,3.883876800537109,0.0454523563385009
Coffee_06e9cad4.tlsf,REALIZABLE,5.484529972076416,0.4590914249420166
Coffee_235467da.tlsf,REALIZABLE,4.547685861587524,0.6424024105072021
Coffee_2c5b09da.tlsf,REALIZABLE,3.9804208278656006,0.0608315467834472
Coffee_6479ef9a.tlsf,REALIZABLE,4.536345481872559,0.3801219463348388
Coffee_d6376bf9.tlsf,REALIZABLE,5.067386627197266,0.2196812629699707
Coffee_efe2feaf.tlsf,REALIZABLE,3.849151611328125,0.6733124256134033
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.0972840785980224
CoffeeMin_88f351a6.tlsf,REALIZABLE,3.533360004425049,0.0421240329742431
CoffeMachine_974f4a68.tlsf,REALIZABLE,4.576457738876343,0.1027383804321289
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.0399878025054931
collector_v1_pb_11_pe_.tlsf,REALIZABLE,58.19795799255371,1800.015614748001
collector_v1_pb_12_pe_.tlsf,REALIZABLE,216.32481718063357,1800.0237793922424
collector_v1_pb_13_pe_.tlsf,REALIZABLE,732.8512482643127,1800.0482063293457
collector_v1_pb_3_pe_.tlsf,REALIZABLE,3.892833709716797,0.0426979064941406
collector_v1_pb_5_pe_.tlsf,REALIZABLE,3.8674476146698,1800.0112030506134
collector_v1_pb_7_pe_.tlsf,REALIZABLE,5.771906137466431,1800.0369446277618
collector_v1_pb_9_pe_.tlsf,REALIZABLE,37.58761763572693,116.44940638542175
collector_v2_pb_10_pe_.tlsf,REALIZABLE,38.8425772190094,1043.5751490592957
collector_v2_pb_11_pe_.tlsf,REALIZABLE,118.62510514259338,1800.0140089988708
collector_v2_pb_12_pe_.tlsf,REALIZABLE,402.882940530777,1800.0184514522552
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.3916051387786865,0.0415000915527343
collector_v2_pb_5_pe_.tlsf,REALIZABLE,4.301801919937134,0.0797305107116699
collector_v2_pb_7_pe_.tlsf,REALIZABLE,7.214855432510376,2.963526725769043
collector_v2_pb_9_pe_.tlsf,REALIZABLE,63.608768463134766,75.12308406829834
collector_v3_pb_10_pe_.tlsf,REALIZABLE,9.786534786224363,1800.597333192825
collector_v3_pb_11_pe_.tlsf,REALIZABLE,17.9272301197052,1800.1447703838348
collector_v3_pb_12_pe_.tlsf,REALIZABLE,49.30714964866638,1800.1332931518557
collector_v3_pb_13_pe_.tlsf,REALIZABLE,165.95901823043823,1800.1246359348297
collector_v3_pb_3_pe_.tlsf,REALIZABLE,5.195323944091797,0.0628771781921386
collector_v3_pb_5_pe_.tlsf,REALIZABLE,5.239917516708374,44.960712909698486
collector_v3_pb_7_pe_.tlsf,REALIZABLE,5.575830936431885,1800.2174320220947
collector_v3_pb_9_pe_.tlsf,REALIZABLE,8.844608545303345,1800.1682333946228
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.1189379692077636
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0341358184814453
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.0462439060211181
Core_solved_974f4a68.tlsf,REALIZABLE,6.290388107299805,0.514380931854248
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.0430574417114257
diagonal-real.tlsf,REALIZABLE,5.0277259349823,0.0459544658660888
Door_2d1010f8.tlsf,REALIZABLE,5.0523295402526855,0.054563283920288
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,5.360058307647705,0.0364134311676025
elevator-paper-real.tlsf,REALIZABLE,6.677595138549805,0.0738883018493652
EnemeyModule.tlsf,REALIZABLE,3.712456703186035,0.035999059677124
EscalatorBidirectionalInit.tlsf,REALIZABLE,5.602473497390747,0.0420968532562255
EscalatorBidirectional.tlsf,REALIZABLE,5.553045511245728,0.0403382778167724
EscalatorCountingInit.tlsf,REALIZABLE,4.909406900405884,0.0403785705566406
EscalatorCounting.tlsf,REALIZABLE,4.861611366271973,0.0376310348510742
EscalatorNonCounting.tlsf,REALIZABLE,4.200562238693237,0.0459914207458496
EscalatorNonReactive.tlsf,REALIZABLE,4.391271114349365,0.0350527763366699
EscalatorSmart.tlsf,REALIZABLE,5.2261247634887695,0.0406117439270019
evasion0.tlsf,UNREALIZABLE,8.901968479156494,0.7825407981872559
evasion-real.tlsf,REALIZABLE,14.48248291015625,0.8997898101806641
example10a_pb_1_pe_.tlsf,REALIZABLE,4.560948610305786,0.038140058517456
example10a_pb_2_pe_.tlsf,REALIZABLE,5.231128692626953,0.0460004806518554
example10_pb_1_pe_.tlsf,REALIZABLE,4.458926439285278,0.0340640544891357
example10_pb_2_pe_.tlsf,REALIZABLE,4.394113302230835,0.031569480895996
Example1_d6376bf9.tlsf,REALIZABLE,4.660573720932007,0.041126012802124
example7a_pb_1_pe_.tlsf,REALIZABLE,4.620628833770752,0.0381891727447509
example7a_pb_2_pe_.tlsf,REALIZABLE,5.038683176040649,0.0386950969696044
example7_pb_1_pe_.tlsf,REALIZABLE,4.323741436004639,0.0375735759735107
example7_pb_2_pe_.tlsf,REALIZABLE,4.843042612075806,0.0354533195495605
example8_pb_1_pe_.tlsf,REALIZABLE,3.2580790519714355,0.0378236770629882
example8_pb_2_pe_.tlsf,REALIZABLE,3.560659170150757,0.0405566692352294
example9_pb_1_pe_.tlsf,REALIZABLE,3.159109354019165,0.0368463993072509
example9_pb_2_pe_.tlsf,REALIZABLE,3.377164840698242,0.0446839332580566
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.0410377979278564
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,6.6262311935424805,0.4919655323028564
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,6.764364957809448,0.4860203266143799
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,6.2152628898620605,0.4498970508575439
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,0.2463312149047851
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,6.769904851913452,0.521106481552124
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.0411450862884521
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,0.0638318061828613
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,9.347287654876707
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,10.18424367904663
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,245.32238745689392
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,272.30293369293213
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1731.6741309165957
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,1.4125597476959229
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,0.0853209495544433
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,0.1009547710418701
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,0.0989422798156738
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,0.1115708351135253
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,1.458111047744751
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,2.675989389419556
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,7.586364269256592
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,8.093013763427734
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.0527131557464599
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,6.470332145690918,0.0554876327514648
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,10.1759672164917,0.090644359588623
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,7.516658782958984,0.2058427333831787
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,14.52027153968811,1.0384552478790283
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,47.03629279136658,9.586737155914308
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,428.029274225235,160.50294160842896
follow0.tlsf,UNREALIZABLE,55.64429569244385,29.22227644920349
follow1.tlsf,UNREALIZABLE,65.56544327735901,32.422072649002075
follow2.tlsf,UNREALIZABLE,84.60221242904663,71.93839597702026
follow3.tlsf,UNREALIZABLE,110.03153944015504,182.45208978652957
f-real-real.tlsf,REALIZABLE,13.936424493789673,0.2588756084442138
full_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1801.726214885712,339.70337319374084
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,587.978239774704,1800.0486423969269
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.5190815925598145
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,1.02728009223938
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,2.01763653755188
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,4.595263481140137
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,8.730026245117188
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,20.96822834014893
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,44.73310112953186
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,219.5240380764008
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.0490431785583496
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,1372.8168749809265
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,1800.548785686493
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,1800.616497755051
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,1800.6379289627075
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,1800.5380153656006
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.0494453907012939
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.0499815940856933
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.0561845302581787
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.0637056827545166
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.0815162658691406
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.1140234470367431
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.2072999477386474
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.3296122550964355
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.4647138118744
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.4601376056671
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1800.4053299427032
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1800.4384679794312
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.48685669899
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.447266817093
full_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,1905.0217063426967,1800.5007388591766
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.7214021682739258
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.3865838050842285
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.3679208755493164
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.591461181640625
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,2.7567951679229736
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,15.491833448410034
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,97.09462118148804
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,569.9798910617828
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1800.4163813591003
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,1800.2576973438263
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,30.82505178451538
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,44.783958196640015
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,60.222923278808594
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,336.3828692436218
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.3409135341644
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.385755300522
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.0393996238708496
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.0895054340362548
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,4.9719719886779785
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1201.975152015686
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.0441362857818603
Gamelogic.tlsf,REALIZABLE,4.254056215286255,0.0422077178955078
GamemodeChooser.tlsf,REALIZABLE,3.6260602474212646,0.040797472000122
Gamemodule.tlsf,REALIZABLE,3.2894623279571533,0.040696382522583
generalized_buffer_pb_3_pe_.tlsf,REALIZABLE,552.607008934021,1800.2912547588348
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,0.0563266277313232
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,0.0694358348846435
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,0.0880303382873535
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,1.4525387287139893
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,1.5497806072235107
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,4.836200952529907
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,127.69961309432983
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,143.28014826774597
gf-real-real.tlsf,REALIZABLE,3.5703680515289307,0.4277398586273193
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.040844440460205
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,0.0550539493560791
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,0.0577630996704101
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,0.0584065914154052
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,0.0578117370605468
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,0.0611898899078369
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,0.0627877712249755
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,0.0715973377227783
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,0.0764572620391845
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,0.0718920230865478
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,0.0721585750579834
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.0438756942749023
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,0.0777723789215087
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,0.0806019306182861
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,0.0803706645965576
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,0.0793755054473877
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,0.0818419456481933
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,0.0796594619750976
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,0.0799031257629394
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,0.0851051807403564
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,0.0867114067077636
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,0.087517499923706
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.0435349941253662
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,0.0875759124755859
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,0.0922954082489013
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,0.1098439693450927
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,0.1117594242095947
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,0.114595890045166
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,0.114147663116455
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,0.1231613159179687
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,0.1367495059967041
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,0.120983600616455
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,0.1243121623992919
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.0472979545593261
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,0.1297528743743896
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,0.1307058334350586
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,0.1348013877868652
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,0.1560053825378418
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,0.1364049911499023
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,0.1411221027374267
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,0.1449458599090576
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,0.1621279716491699
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.0506083965301513
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.0518698692321777
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.0530979633331298
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.055814504623413
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,0.0504918098449707
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,0.0701935291290283
g-real0.tlsf,UNREALIZABLE,5.15223240852356,0.9228253364562988
g-real-real.tlsf,REALIZABLE,7.318650722503662,9.194848537445068
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.0437417030334472
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,0.1087675094604492
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,0.1022028923034668
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,0.1195330619812011
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,0.1223444938659668
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,0.1376113891601562
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,0.140561819076538
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,0.2234454154968261
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,0.2171542644500732
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,0.2971720695495605
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,0.2221064567565918
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.0500898361206054
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,0.233485460281372
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,0.0575563907623291
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,0.0605270862579345
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,0.0811808109283447
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,0.0719339847564697
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,0.0811729431152343
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,0.0893640518188476
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,0.09969162940979
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,0.1051559448242187
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,0.2569742202758789
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,10.813329219818115
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.0629498958587646
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,34.24812293052673
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,89.72823095321655
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,106.82718753814696
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,118.9950394630432
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1802.4626958370209
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,0.0594942569732666
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,0.1212780475616455
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,0.2512292861938476
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,0.847700834274292
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,0.6842772960662842
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,0.5754213333129883
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,0.784919261932373
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,10.63471221923828
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,29.053489923477173
Heating_235467da.tlsf,REALIZABLE,4.172296047210693,0.0428829193115234
Heating_974f4a68.tlsf,REALIZABLE,4.078100681304932,0.0818331241607666
Heating_b02056d6.tlsf,REALIZABLE,3.677979230880737,0.0422976016998291
Heating_b209ff21.tlsf,REALIZABLE,3.821718692779541,0.040029764175415
HeatingMin_d6c5ac79.tlsf,REALIZABLE,3.381700038909912,0.04266357421875
heim-buechi-real.tlsf,REALIZABLE,7.815782308578491,0.3831086158752441
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.0704081058502197
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,1.1115436553955078
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,1.1872103214263916
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,1.2679669857025146
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,1.1363978385925293
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,0.0949387550354003
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,0.0959641933441162
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,0.1077954769134521
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,0.1545515060424804
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,0.2352571487426757
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,0.1731400489807129
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,0.2536787986755371
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,0.5562489032745361
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,1.0679855346679688
heim-double-x-real.tlsf,REALIZABLE,7.235405921936035,1.0956916809082031
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.0515084266662597
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,36.51470875740051
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,544.684782743454
helipad-real.tlsf,REALIZABLE,37.17979001998901,28.40410113334656
Increment.tlsf,REALIZABLE,3.002943754196167,0.0421996116638183
infinite-race-real.tlsf,REALIZABLE,3.702333927154541,0.0476722717285156
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.0446538925170898
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,0.6205770969390869
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,0.6453545093536377
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,0.5396480560302734
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,0.708803653717041
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,0.7627818584442139
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,0.7448811531066895
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,1.327622890472412
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,1.3906171321868896
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,1.2742359638214111
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,1.3282780647277832
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.0522615909576416
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,1.3739874362945557
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,1.4148879051208496
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,1.492450475692749
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,1.4724400043487549
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,1.6542394161224363
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,1.873044729232788
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,0.1187400817871093
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,0.1174478530883789
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,0.2162230014801025
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,0.2842240333557129
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,0.2542309761047363
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,0.3457810878753662
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,0.4907944202423095
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,0.4366564750671386
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.0463433265686035
infinite-race-unequal-1-real.tlsf,REALIZABLE,5.688640594482422,0.0885190963745117
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.0496399402618408
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,0.105680227279663
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,0.1416268348693847
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,0.472109317779541
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,1.0392510890960691
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,27.273311614990234
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,252.2108235359192
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,1.535226821899414
items_processing-real.tlsf,REALIZABLE,18.791658878326416,206.85541009902957
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.0420179367065429
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.049478530883789
KitchenTimerV0.tlsf,REALIZABLE,2.87664532661438,0.0416982173919677
KitchenTimerV10.tlsf,REALIZABLE,5.596239328384399,37.225425243377686
KitchenTimerV1.tlsf,REALIZABLE,3.5167715549468994,0.0422606468200683
KitchenTimerV2.tlsf,REALIZABLE,3.774784803390503,0.059647798538208
KitchenTimerV3.tlsf,REALIZABLE,4.038068771362305,0.0877020359039306
KitchenTimerV4.tlsf,REALIZABLE,4.093273401260376,0.1132154464721679
KitchenTimerV5.tlsf,REALIZABLE,5.115970611572266,482.6123902797699
KitchenTimerV6.tlsf,REALIZABLE,5.250962495803833,1800.0108482837677
KitchenTimerV7.tlsf,REALIZABLE,5.657648801803589,1800.0098457336426
KitchenTimerV8.tlsf,REALIZABLE,5.507932662963867,1800.010950088501
KitchenTimerV9.tlsf,REALIZABLE,5.94437837600708,1800.0116810798645
LampController_974f4a68.tlsf,REALIZABLE,3.840645551681519,0.0786120891571044
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.798316717147827,1800.012600660324
LedMatrix.tlsf,REALIZABLE,400.4044816493988,0.4736866950988769
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3.9871339797973633,0.0777060985565185
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,4.426714658737183,0.1131873130798339
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,4.775108098983765,0.2071545124053955
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,6.524729251861572,305.2425334453583
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,132.12677383422852,1800.111808538437
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,100.91516280174255,1800.1844353675842
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,820.6232707500458,1800.678584575653
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,786.1450345516205,1800.60861992836
lift_pb_2_pe_.tlsf,REALIZABLE,3.784473180770874,0.0506939888000488
lift_pb_3_pe_.tlsf,REALIZABLE,4.827450513839722,1800.0102248191831
lift_pb_4_pe_.tlsf,REALIZABLE,6.096911191940308,0.2277595996856689
lift_pb_5_pe_.tlsf,REALIZABLE,13.657423973083496,17.52541971206665
lift_pb_6_pe_.tlsf,REALIZABLE,78.8470151424408,2.9312403202056885
lift_pb_7_pe_.tlsf,REALIZABLE,63.86503529548645,23.53971219062805
lift_pb_8_pe_.tlsf,REALIZABLE,384.6315178871155,151.6432330608368
lift_pb_9_pe_.tlsf,REALIZABLE,1803.5384726524355,1532.7487723827362
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3.6804234981536874,0.0462050437927246
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,4.9944007396698,1800.0096054077148
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,9.049945831298828,1.5779767036437988
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,37.19572329521179,131.3744599819183
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,319.98825097084045,1800.032214164734
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,85.85921049118042
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3.766714572906494,0.0400269031524658
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.0575916767120361
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,0.0538082122802734
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,0.1299614906311035
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,0.172438383102417
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,0.7156357765197754
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,2.8442208766937256
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,16.0247905254364
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.0398602485656738
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.7718000411987305
Light_d65ed84e.tlsf,REALIZABLE,3.913595199584961,0.1669142246246338
Lights_06e9cad4.tlsf,REALIZABLE,3.7800021171569824,1800.0116159915924
Lights2_06e9cad4.tlsf,REALIZABLE,8.943013668060303,1800.2124919891355
Lights2_0f5381e9.tlsf,REALIZABLE,8.37525749206543,1800.1377999782562
Lights2_2c5b09da.tlsf,REALIZABLE,4.204837083816528,0.0560071468353271
Lights2_9cac58d3.tlsf,REALIZABLE,9.200377464294434,1800.1572422981262
Lights2_b02056d6.tlsf,REALIZABLE,9.381865501403809,1800.169741153717
Lights_2c5b09da.tlsf,REALIZABLE,3.59565544128418,0.0401761531829834
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,1.2345027923583984
Lights2_f3987563.tlsf,REALIZABLE,9.406089544296265,1800.1843976974487
Lights2Min_9cbf2546.tlsf,REALIZABLE,3.54094672203064,0.0436315536499023
Lights3_06e9cad4.tlsf,REALIZABLE,3.934394121170044,0.2569043636322021
Lights3_235467da.tlsf,REALIZABLE,3.6593947410583496,2.7017242908477783
Lights3_2c5b09da.tlsf,REALIZABLE,4.037978410720825,0.0613090991973876
Lights3_3916ec59.tlsf,REALIZABLE,3.830512046813965,258.2270858287811
Lights_3461125b.tlsf,REALIZABLE,3.746479034423828,1800.011099100113
Lights3_6bea956e.tlsf,REALIZABLE,4.108765125274658,2.661076307296753
Lights3_f1477cc5.tlsf,REALIZABLE,3.832580089569092,0.3454561233520508
Lights3Min_6479ef9a.tlsf,REALIZABLE,3.691439867019653,0.0394587516784668
Lights_9cac58d3.tlsf,REALIZABLE,4.409063100814819,1800.0112030506134
Lights_b0840146.tlsf,REALIZABLE,3.9116458892822266,1800.0096185207367
Lights_f3987563.tlsf,REALIZABLE,3.8299436569213863,1800.0112283229828
LightsMin_6bea956e.tlsf,REALIZABLE,3.7178144454956055,0.0436084270477294
LightsTotal_06e9cad4.tlsf,REALIZABLE,12.759952068328856,1800.759428024292
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,0.4871058464050293
LightsTotal_9cbf2546.tlsf,REALIZABLE,12.126599311828612,1800.799084663391
LightsTotal_d65ed84e.tlsf,REALIZABLE,11.529839277267456,1800.6685469150543
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0370092391967773
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0373690128326416
lilydemo03.tlsf,REALIZABLE,3.2764148712158203,0.0376853942871093
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.0378563404083251
lilydemo04.tlsf,REALIZABLE,3.547761917114258,0.0438814163208007
lilydemo05.tlsf,REALIZABLE,3.300626754760742,0.0437512397766113
lilydemo06.tlsf,REALIZABLE,3.571510076522827,0.0414118766784668
lilydemo07.tlsf,REALIZABLE,3.266986608505249,0.0421156883239746
lilydemo08.tlsf,REALIZABLE,2.902663230895996,0.0370643138885498
lilydemo09.tlsf,REALIZABLE,3.1315183639526367,0.0417547225952148
lilydemo10.tlsf,REALIZABLE,2.8022289276123047,0.0404384136199951
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.0378596782684326
lilydemo12.tlsf,REALIZABLE,2.9894816875457764,0.0405550003051757
lilydemo13.tlsf,REALIZABLE,2.87564754486084,0.0364108085632324
lilydemo14.tlsf,REALIZABLE,2.881605386734009,0.0451326370239257
lilydemo15.tlsf,REALIZABLE,3.2389869689941406,0.0418758392333984
lilydemo16.tlsf,REALIZABLE,3.736852407455444,0.0438714027404785
lilydemo17.tlsf,REALIZABLE,3.096479177474976,0.0413870811462402
lilydemo18.tlsf,REALIZABLE,3.23831844329834,0.0402987003326416
lilydemo19.tlsf,REALIZABLE,3.1631407737731934,0.0460033416748046
lilydemo20.tlsf,REALIZABLE,3.730897665023804,0.0436155796051025
lilydemo21.tlsf,REALIZABLE,3.60056734085083,1800.012300491333
lilydemo22.tlsf,REALIZABLE,3.352566719055176,0.4270863533020019
lilydemo23.tlsf,REALIZABLE,3.322706460952759,0.0401628017425537
load_balancer_pb_10_pe_.tlsf,REALIZABLE,1134.4643042087555,1800.1001012325287
load_balancer_pb_2_pe_.tlsf,REALIZABLE,5.710573434829712,0.0403594970703125
load_balancer_pb_3_pe_.tlsf,REALIZABLE,7.242201328277588,0.0447943210601806
load_balancer_pb_4_pe_.tlsf,REALIZABLE,7.783294200897217,0.0636329650878906
load_balancer_pb_5_pe_.tlsf,REALIZABLE,10.331964492797852,0.1924631595611572
load_balancer_pb_6_pe_.tlsf,REALIZABLE,14.031471490859984,0.6247818470001221
load_balancer_pb_7_pe_.tlsf,REALIZABLE,39.04371619224548,31.99456238746643
load_balancer_pb_8_pe_.tlsf,REALIZABLE,244.5708782672882,533.1257994174957
load_balancer_pb_9_pe_.tlsf,REALIZABLE,271.87449407577515,1800.159492969513
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.0834007263183593
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.1653718948364257
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.2584381103515625
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.4597346782684326
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,0.8988163471221924
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.6598966121673584
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,3.3336005210876465
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.0414552688598632
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.0391206741333007
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.0428435802459716
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.037353515625
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.0524573326110839
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.042931318283081
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.048677921295166
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.0546870231628418
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.0648438930511474
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.4308092594146728
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.8254451751708984
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.4746637344360352
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.0463957786560058
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.0402781963348388
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.0405380725860595
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.0498359203338623
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.073681354522705
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.0687727928161621
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.0754146575927734
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.1765613555908203
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.269428014755249
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,1800.453085899353
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,1800.345291376114
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,1800.327916622162
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.0555229187011718
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.0630273818969726
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.0984976291656494
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,0.1842806339263916
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,0.543931245803833
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,2.556788682937622
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,15.338455438613892
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,121.61345338821413
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,1441.8928813934326
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.1037213802337646
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,0.1911787986755371
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,1.4551916122436523
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,20.20714020729065
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,629.1765012741089
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,1800.3320362567902
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.1309728622436523
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,0.390028715133667
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,1.2178549766540527
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,32.6581072807312
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.2718479633331
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.7590038776397705,0.0535261631011962
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.0513355731964111
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,0.3088548183441162
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,18.40953755378723
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,1800.1951789855957
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.1297018527985
ltl2dba01.tlsf,REALIZABLE,3.2083702087402344,0.0381224155426025
ltl2dba02.tlsf,REALIZABLE,3.462303400039673,0.194983959197998
ltl2dba03.tlsf,REALIZABLE,3.295517921447754,0.0398666858673095
ltl2dba04.tlsf,REALIZABLE,3.0010411739349365,0.0395948886871337
ltl2dba05.tlsf,REALIZABLE,3.007266998291016,0.0397479534149169
ltl2dba06.tlsf,REALIZABLE,3.2554931640625,0.0374884605407714
ltl2dba07.tlsf,REALIZABLE,3.342202663421631,0.0419540405273437
ltl2dba08.tlsf,REALIZABLE,3.5034937858581543,0.0511128902435302
ltl2dba09.tlsf,REALIZABLE,3.031550884246826,0.0371136665344238
ltl2dba10.tlsf,REALIZABLE,3.1400105953216557,0.0374348163604736
ltl2dba11.tlsf,REALIZABLE,3.1775619983673096,0.0350589752197265
ltl2dba12.tlsf,REALIZABLE,3.18185830116272,0.0377137660980224
ltl2dba13.tlsf,REALIZABLE,3.05627989768982,0.0417251586914062
ltl2dba14.tlsf,REALIZABLE,2.9976093769073486,0.0385234355926513
ltl2dba15.tlsf,REALIZABLE,2.8781673908233643,0.0394105911254882
ltl2dba16.tlsf,REALIZABLE,3.225553512573242,0.0384910106658935
ltl2dba17.tlsf,REALIZABLE,3.1036360263824463,0.0356285572052001
ltl2dba18.tlsf,REALIZABLE,3.310650587081909,0.0447490215301513
ltl2dba19.tlsf,REALIZABLE,3.1755266189575195,0.0420100688934326
ltl2dba20.tlsf,REALIZABLE,3.0839853286743164,0.0368106365203857
ltl2dba21.tlsf,REALIZABLE,3.3014464378356934,0.04691743850708
ltl2dba22.tlsf,REALIZABLE,3.125728845596313,0.0388612747192382
ltl2dba23.tlsf,REALIZABLE,3.2020437717437744,0.0358219146728515
ltl2dba25.tlsf,REALIZABLE,2.989727735519409,0.0393881797790527
ltl2dba26.tlsf,REALIZABLE,3.233642578125,0.0387842655181884
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0383589267730712
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,10.902158975601196,1800.009821653366
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,3.443927764892578,1800.0087316036224
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,3.364675283432007,1800.0091345310211
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.228799343109131,1800.009016275406
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,3.537728309631348,1800.0081548690796
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,3.4555470943450928,1800.0094211101532
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,3.899001121520996,1800.0085053443909
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3.048032522201538,0.0396676063537597
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,3.7311971187591553,1800.0087018013
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,3.7009682655334473,1800.008338212967
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,3.074904203414917,0.0350887775421142
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,3.5021376609802246,0.0329172611236572
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,3.090195417404175,0.0461518764495849
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,4.855880498886108,1800.0088295936584
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,3.177957773208618,0.0384409427642822
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,3.172636747360229,0.0739927291870117
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,3.211022138595581,0.6737155914306641
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.693848609924317,12.822618961334229
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,7.224516153335571,1338.895262479782
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,36.83461213111877,1800.2911112308502
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,125.18277502059937,1800.3181059360504
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,2.9769887924194336,0.03798508644104
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,260.4212205410004,1800.2973928451538
ltl2dba_beta_pb_25_pe_.tlsf,REALIZABLE,1237.2392327785492,1800.3127284049988
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,3.170745372772217,0.0402989387512207
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.3322501182556152,0.0886657238006591
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,3.924302101135254,0.0760998725891113
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,3.77163314819336,0.2539780139923095
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,4.055158853530884,0.8553287982940674
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,4.577134370803833,7.299962282180786
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,5.004541397094727,34.70629906654358
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,6.290763854980469,1800.2832295894625
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,3.979963541030884,0.0635504722595214
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,3.624169588088989,0.1330680847167968
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,3.501999855041504,0.4543735980987549
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,3.66486930847168,2.3006482124328613
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,3.209928035736084,0.0395710468292236
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,4.13559627532959,1801.4382870197296
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,3.2954132556915283,0.0381107330322265
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3.225203275680542,0.0398073196411132
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,3.3269948959350586,0.0412425994873046
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,4.143666744232178,1800.3427119255066
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,3.2438161373138428,0.0393307209014892
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,4.606995582580566,1800.314548254013
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,3.157256603240967,0.041926622390747
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,4.702699422836304,1800.2549877166748
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.2475273609161377,0.0460879802703857
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,5.362159967422485,1800.3541495800018
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.545797348022461,0.0479292869567871
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,3.555824518203736,0.0521826744079589
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,1800.3749690055847
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.0561370849609375
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.0819456577301025
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.1195008754730224
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.2615559101104736
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.4291138648986816
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.7645697593688965
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,1.7520058155059814
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,1801.0050852298737
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0372622013092041
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.036633014678955
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.0370259284973144
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,1800.289320230484
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.040196418762207
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,1800.3234429359436
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.0464570522308349
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,1800.3152339458466
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.0465500354766845
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,1800.3804376125336
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.0484933853149414
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.0508687496185302
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,17.074928045272827,1592.8601667881012
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,180.08136439323425,1800.018817901611
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3.0412113666534424,0.0365767478942871
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,3.0324833393096924,0.0388031005859375
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,3.2360782623291016,0.0357477664947509
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,3.1302590370178223,0.0508425235748291
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,3.344276189804077,36.252466440200806
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,3.9278252124786377,1800.0117506980896
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,4.659880876541138,1800.0200567245483
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,8.577390432357788,1800.080658197403
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,32.32332897186279,142.84337615966797
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,416.6313722133637,1800.017895936966
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3.1840851306915283,0.0362803936004638
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,3.199415922164917,0.0385231971740722
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,3.221217393875122,0.2948131561279297
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,3.2507970333099365,1800.0099737644196
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,3.4794862270355225,1800.0091969966888
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,4.350965023040772,1800.02761387825
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,9.287785530090332,1800.0983068943024
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,48.26907181739807,1800.0806047916412
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,22.17181968688965
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,144.26349544525146
ltl2dba_R_pb_12_pe_.tlsf,UNREALIZABLE,1801.5303764343264,1370.215930700302
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,3.295030117034912,1.0671098232269287
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0426812171936035
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0381324291229248
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.0442256927490234
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.0460679531097412
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.0688452720642089
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,0.1905088424682617
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,0.8302292823791504
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,1800.4326148033142
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.1141622066497802
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.4422240257263183
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,1.9667325019836424
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,8.262922525405884
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0467212200164794
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,1800.4301161766052
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0387959480285644
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,1800.4413359165192
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0375130176544189
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0420594215393066
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,1800.4966597557068
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,1800.466880321503
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0440545082092285
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.04417085647583
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0494415760040283
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.0569336414337158
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,17.282685041427612,23.67049503326416
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,81.2936418056488,1800.0150163173676
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,5.332776308059692,0.0406966209411621
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3.199857234954834,0.0374665260314941
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,3.723046779632568,0.0359866619110107
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,3.389979362487793,0.0386955738067626
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.584969520568848,190.6223499774933
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,3.823909521102905,1800.0096108913422
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,3.8203394412994394,1800.018836021423
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,4.593920707702637,1800.0400459766388
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,6.495166540145874,1800.0185554027555
ltl2dpa01.tlsf,REALIZABLE,3.004193067550659,0.0375862121582031
ltl2dpa02.tlsf,REALIZABLE,2.99075984954834,0.036292552947998
ltl2dpa03.tlsf,REALIZABLE,3.5331945419311523,0.0396013259887695
ltl2dpa04.tlsf,REALIZABLE,3.0627572536468506,0.0357642173767089
ltl2dpa05.tlsf,REALIZABLE,2.9622182846069336,0.0345916748046875
ltl2dpa06.tlsf,REALIZABLE,2.914327621459961,0.0372092723846435
ltl2dpa07.tlsf,REALIZABLE,3.101391077041626,0.0348298549652099
ltl2dpa08.tlsf,REALIZABLE,3.0703012943267822,0.0407395362854003
ltl2dpa09.tlsf,REALIZABLE,3.175243616104126,0.0383741855621337
ltl2dpa10.tlsf,REALIZABLE,3.8916208744049072,0.0425291061401367
ltl2dpa11.tlsf,REALIZABLE,3.622239589691162,0.0386519432067871
ltl2dpa12.tlsf,REALIZABLE,3.491196393966675,0.0488398075103759
ltl2dpa13.tlsf,REALIZABLE,3.392445802688598,0.0625751018524169
ltl2dpa14.tlsf,REALIZABLE,3.244059562683105,0.0477144718170166
ltl2dpa15.tlsf,REALIZABLE,3.0887715816497803,0.0393693447113037
ltl2dpa16.tlsf,REALIZABLE,3.1107044219970703,0.0364677906036376
ltl2dpa17.tlsf,REALIZABLE,3.327008008956909,0.0376319885253906
ltl2dpa18.tlsf,REALIZABLE,3.794523000717163,0.0388047695159912
ltl2dpa19.tlsf,REALIZABLE,3.35083556175232,0.0608813762664794
ltl2dpa20.tlsf,REALIZABLE,3.238194227218628,0.0379014015197753
ltl2dpa22.tlsf,REALIZABLE,3.6651244163513184,0.0428228378295898
ltl2dpa23.tlsf,REALIZABLE,3.329592704772949,0.0361227989196777
ltl2dpa24.tlsf,REALIZABLE,3.771782398223877,0.0371985435485839
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,3.416589975357056
ModdifiedLedMatrix5X.tlsf,REALIZABLE,5.405338525772095,4.698949337005615
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1800.3478410243988
Morning2_4d4ca5c4.tlsf,REALIZABLE,3.928126811981201,0.04136323928833
Morning2_9cac58d3.tlsf,REALIZABLE,3.6558356285095215,0.0418479442596435
Morning2Min_6cbc6174.tlsf,REALIZABLE,3.144078254699707,0.0393307209014892
Morning_88c5c1c3.tlsf,REALIZABLE,93.48364543914796,1800.440169095993
Morning_9cac58d3.tlsf,REALIZABLE,76.10388827323914,1800.4092137813568
MorningMin_d6c5ac79.tlsf,REALIZABLE,4.073751449584961,0.057650089263916
MusicAppFeedback.tlsf,REALIZABLE,3.958820581436157,0.0495319366455078
MusicAppMotivating.tlsf,REALIZABLE,4.020820617675781,0.0538678169250488
MusicAppSimple.tlsf,REALIZABLE,3.596691370010376,0.0425183773040771
mux_pb_100_pe_.tlsf,REALIZABLE,7.376956224441528,0.0599970817565918
mux_pb_10_pe_.tlsf,REALIZABLE,3.661174535751343,0.0407159328460693
mux_pb_125_pe_.tlsf,REALIZABLE,7.992677450180054,0.0788249969482421
mux_pb_12_pe_.tlsf,REALIZABLE,4.071968078613281,0.0400707721710205
mux_pb_132_pe_.tlsf,REALIZABLE,8.96940803527832,0.0639643669128418
mux_pb_150_pe_.tlsf,REALIZABLE,9.710288763046265,0.0698928833007812
mux_pb_16_pe_.tlsf,REALIZABLE,3.5773279666900635,0.0422451496124267
mux_pb_175_pe_.tlsf,REALIZABLE,13.11341381072998,0.0775721073150634
mux_pb_200_pe_.tlsf,REALIZABLE,15.95278525352478,0.0872352123260498
mux_pb_32_pe_.tlsf,REALIZABLE,3.907381296157837,0.044588565826416
mux_pb_64_pe_.tlsf,REALIZABLE,5.706999063491821,0.0472521781921386
mux_pb_8_pe_.tlsf,REALIZABLE,3.496317148208618,0.0417659282684326
narylatch_pb_10_pe_.tlsf,REALIZABLE,133.13348627090454,1.5406842231750488
narylatch_pb_11_pe_.tlsf,REALIZABLE,616.0659205913544,3.82555890083313
narylatch_pb_12_pe_.tlsf,REALIZABLE,1847.625814199448,15.146476030349731
narylatch_pb_8_pe_.tlsf,REALIZABLE,171.38546442985535,0.0921194553375244
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.0430631637573242
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.0578815937042236
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.0736892223358154
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.0936355590820312
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.0983474254608154
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.1337254047393798
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.1379692554473877
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,0.3152158260345459
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.0471212863922119
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0384316444396972
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0421149730682373
OneCounterInRangeA3.tlsf,REALIZABLE,3.550299882888794,0.0398788452148437
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0377752780914306
OneCounter.tlsf,REALIZABLE,7.743515968322754,0.3617074489593506
ordered-visits-choice-real.tlsf,REALIZABLE,4.192359924316406,0.0588862895965576
ordered-visits-real.tlsf,REALIZABLE,4.723034143447876,0.0682756900787353
package-delivery-real.tlsf,REALIZABLE,157.2196388244629,193.2841773033142
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,0.0656373500823974
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,0.2041327953338623
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,0.2204644680023193
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,0.2825779914855957
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,0.3071134090423584
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,0.3240928649902344
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,0.293940782546997
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,0.2993834018707275
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,0.3466172218322754
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,0.3688526153564453
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,0.3059093952178955
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,0.0749013423919677
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,0.4742276668548584
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,0.4689314365386963
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,0.4547264575958252
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,0.4241061210632324
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,0.5678603649139404
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,0.4293367862701416
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,0.0808055400848388
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,0.102726936340332
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,0.1129498481750488
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,0.1186306476593017
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,0.1286842823028564
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,0.1870458126068115
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,0.1781740188598632
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,0.2474734783172607
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.0623304843902587
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,0.2092123031616211
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,0.236316442489624
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,0.2277154922485351
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,0.2377724647521972
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,0.2686307430267334
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,0.3611509799957275
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,0.3769683837890625
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,0.398205041885376
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,0.3990719318389892
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,0.4066340923309326
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,0.087817907333374
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,0.419257640838623
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,0.4515633583068847
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,0.5735573768615723
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,0.4308903217315674
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,0.5185112953186035
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,0.5139248371124268
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,0.6373167037963867
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,0.0857889652252197
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,0.1049797534942627
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,0.1195740699768066
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,0.1209454536437988
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,0.1389937400817871
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,0.1674304008483886
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,0.1775429248809814
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,0.1997237205505371
PlugController_fa4d4ce3.tlsf,REALIZABLE,6.292459011077881,0.0624194145202636
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.0531277656555175
precise-reachability-real.tlsf,REALIZABLE,7.419838190078735,0.0646166801452636
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1060.0733799934387,1801.5249514579773
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,59.53691720962525,1800.105928659439
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,4.63700008392334,0.0486824512481689
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,4.800056457519531,0.0761289596557617
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.369584321975708,0.0382337570190429
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.5950613021850586,0.0482513904571533
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.544804573059082,0.0424411296844482
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,3.644498586654663,0.0409035682678222
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,3.717870950698853,0.0427248477935791
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,3.9871938228607178,0.0432698726654052
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,3.9148902893066406,0.0566668510437011
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,4.353990316390991,0.0455000400543212
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,4.17167329788208,0.0538578033447265
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0422029495239257
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0507910251617431
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.0418627262115478
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.050408124923706
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0405364036560058
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0407788753509521
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.0410768985748291
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0400564670562744
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0481238365173339
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0405280590057373
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0448198318481445
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.0396580696105957
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.0387954711914062
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0409066677093505
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0431334972381591
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0501906871795654
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.0439906120300293
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.0448989868164062
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.0432071685791015
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.0424013137817382
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.0482776165008544
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.0436136722564697
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.046187400817871
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.0427243709564209
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.0458550453186035
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.0438513755798339
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.0431907176971435
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.0440609455108642
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.0398154258728027
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.0477688312530517
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.0433344841003418
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.0438349246978759
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.0432877540588378
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.0436112880706787
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.0434100627899169
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.0428521633148193
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.0494897365570068
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.0439870357513427
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.0420379638671875
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.0436220169067382
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.0438251495361328
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.0448353290557861
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.0439865589141845
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.0548844337463378
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.0433804988861084
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.053776741027832
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.0429720878601074
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.0506396293640136
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.0471899509429931
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.0458171367645263
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.0500118732452392
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.0429620742797851
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.0479121208190918
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.0441343784332275
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.0531165599822998
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.0442781448364257
prioritized_arbiter_unreal2_pb_100_pe_.tlsf,UNREALIZABLE,1803.1546099185944,0.4357469081878662
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,0.0452737808227539
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.0407752990722656
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,0.0751180648803711
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.0426218509674072
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.0407221317291259
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.047290563583374
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,0.2281203269958496
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.0406336784362793
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.0433924198150634
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.042410135269165
Radarboard.tlsf,REALIZABLE,3.922532081604004,0.0492448806762695
RegManager.tlsf,REALIZABLE,3.6549227237701416,0.0414650440216064
reversible-lane-r-real.tlsf,REALIZABLE,10.431090593338013,229.22406220436096
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,0.7519245147705078
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,1.4082791805267334
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,2.4832184314727783
robot_analyze_samples_v1-real.tlsf,REALIZABLE,8.829498291015625,21.5883891582489
robot-cat-real-1d-real.tlsf,REALIZABLE,10.172754287719728,0.3113217353820801
robot-cat-real-2d-real.tlsf,REALIZABLE,940.4707944393158,240.07903504371643
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,0.229151964187622
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,245.2990789413452
robot_collect_samples_v1-real.tlsf,REALIZABLE,7.398960828781128,8.121862649917603
robot_collect_samples_v2-real.tlsf,REALIZABLE,5.929113864898682,2.5882043838500977
robot_collect_samples_v3-real.tlsf,REALIZABLE,25.717921257019043,1800.410679101944
robot_collect_samples_v4-real.tlsf,REALIZABLE,19.194804906845093,1800.394614458084
robot_deliver_products_1-real.tlsf,REALIZABLE,11.217909812927246,1800.3584961891174
robot_deliver_products_20.tlsf,REALIZABLE,160.61103200912476,1800.4166014194489
robot_deliver_products_30.tlsf,REALIZABLE,388.5595510005951,1800.3700077533722
robot-grid-commute-1d-real.tlsf,REALIZABLE,6.59101939201355,0.2783551216125488
robot-grid-commute-2d-real.tlsf,REALIZABLE,17.918962955474854,13.710002899169922
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,4.5938334465026855,2.6759610176086426
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,7.541388988494873,1800.2502870559692
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,11.529460906982422,1800.1365087032318
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,5.392258882522583,1800.0943291187286
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,69.72768092155457,1800.163682937622
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,6.12252402305603,1800.3665838241575
robot-grid-reach-1d-real.tlsf,REALIZABLE,4.303461790084839,0.0628919601440429
robot-grid-reach-2d-real.tlsf,REALIZABLE,6.399627685546875,0.3703866004943847
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,4.455732822418213,0.0616683959960937
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,8.758000612258911,0.4718649387359619
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,15.295429944992064,1800.364919424057
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,47.42837619781494
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,110.04747796058656
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,116.57511234283449
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,133.8017451763153
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,135.70256233215332
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.3634815216064
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.0547561645507812
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.0941057205200195
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,0.1405377388000488
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,0.2161407470703125
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,7.873434782028198
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,8.961126565933228
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,10.481126308441162
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,10.419594049453735
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,10.406022787094116
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,11.020395278930664
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,25.794813632965088
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,26.749704599380493
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,31.220444202423096
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,28.640394687652588
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,0.3413655757904053
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,29.459689140319824
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,30.902047395706177
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,31.96834087371826
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,135.47223043441772
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,0.6066033840179443
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,0.7655935287475586
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,1.7999792098999023
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,2.391618490219116
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,2.506011962890625
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,2.841811418533325
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,6.504918098449707
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,6.92651891708374
robot_running-real.tlsf,REALIZABLE,23.01911187171936,1050.4808320999146
robot-tasks-real.tlsf,REALIZABLE,4.16345477104187,0.0907461643218994
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1801.8093302249908
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,1.652727127075195
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,15.81855010986328
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,15.993261337280272
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,22.604998350143436
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,17.110368490219116
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,23.434953451156616
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,52.08496189117432
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,52.64158153533936
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,54.41218900680542
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,54.19103932380676
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,49.392027139663696
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,4.594319820404053
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,43.5245041847229
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,45.47016286849976
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,59.00847554206848
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,60.73304009437561
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,60.85093903541565
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,62.231778144836426
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,3.992591381072998
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,8.928362369537354
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,9.22986388206482
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,9.449874877929688
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,9.644327402114868
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,21.526471853256226
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,22.136492490768436
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,21.90863156318665
robot-to-target-charging-real.tlsf,REALIZABLE,24.84862327575684,130.82763743400574
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,41.34147596359253
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,85.02442479133606
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,122.82270622253418
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,110.5782961845398
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,310.6685094833374
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,350.5176787376404
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,415.1815586090088
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,451.3293206691742
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,1423.673346042633
robot-to-target-unreal0.tlsf,REALIZABLE,402.4313077926636,268.09442949295044
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0390865802764892
RotationCalculator.tlsf,REALIZABLE,5.510876655578613,0.0502595901489257
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.545202016830444,0.0415425300598144
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,6.364642143249512,0.0468885898590087
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,8.324593782424927,0.1094162464141845
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,13.375059127807615,0.8052034378051758
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,44.47581195831299,7.103100061416626
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,204.7433815002441,127.06480979919434
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1363.329575300217,1800.4144537448883
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.1202104091644287
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.2359590530395507
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.3872702121734619
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.6076064109802246
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,1.36033296585083
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,2.435513019561768
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,5.374391317367554
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.0482864379882812
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.0434262752532959
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0430531501770019
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0453505516052246
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0423028469085693
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.0469832420349121
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.0509028434753418
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.0623228549957275
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.0781211853027343
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,1800.4694595336914
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,1800.4848136901855
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,1800.4500074386597
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,1800.4617898464203
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,1800.4583265781405
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,1800.4290218353271
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,1800.5154271125791
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.0527739524841308
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,1800.576366186142
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,1800.5873727798462
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.0544643402099609
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.0657684803009033
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.1235628128051757
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,0.3740310668945312
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,1.973228454589844
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,12.976553916931152
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,84.25528454780579
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,781.2536642551422
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.4553906917572
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.4962611198423
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.3940234184265
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.4101428985596
round_robin_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,1409.4114904403689,1800.4200646877289
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.4492692947388
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.4489092826843
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.1109743118286132
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.1650640964508056
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,0.3959860801696777
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,3.0145068168640137
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,49.29737710952759
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,1252.337941646576
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,1800.3753621578217
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.4392521381378
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.443103313446
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.0462090969085693
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,0.0744502544403076
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,2.509681224822998
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,499.2977020740509
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.2779593467712
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.5696866512298584,0.0438108444213867
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.771644353866577,0.1221954822540283
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,109.1535165309906,14.911865711212158
scheduler-real.tlsf,REALIZABLE,54.83395433425903,373.3553202152252
Scoreboard.tlsf,REALIZABLE,3.50457501411438,0.0420279502868652
SensorInit.tlsf,REALIZABLE,4.15237021446228,0.0501937866210937
SensorPart.tlsf,REALIZABLE,4.415711879730225,0.0552496910095214
SensorRegister.tlsf,REALIZABLE,2.815241813659668,0.0395100116729736
SensorSelector.tlsf,REALIZABLE,8.630175590515137,0.6183929443359375
SensorSubmodulChooser.tlsf,REALIZABLE,4.073263645172119,0.0576941967010498
Sensor.tlsf,REALIZABLE,4.242655038833618,0.0753145217895507
Shades2_235467da.tlsf,REALIZABLE,3.3242504596710205,0.041177749633789
Shades2_42dc4fff.tlsf,REALIZABLE,3.732430219650269,0.0445232391357421
Shades2_70523fbe.tlsf,REALIZABLE,3.341362237930298,0.0441501140594482
Shades2_a5f99bc6.tlsf,REALIZABLE,3.3630590438842773,0.0398359298706054
Shades2Min_63831f8c.tlsf,REALIZABLE,3.306168556213379,0.0503566265106201
Shades_6479ef9a.tlsf,REALIZABLE,3.3121938705444336,0.0434644222259521
Shades_974f4a68.tlsf,REALIZABLE,3.7015998363494873,89.50066304206848
Shades_9cac58d3.tlsf,REALIZABLE,3.5035741329193115,0.0426464080810546
Shades_a02758ea.tlsf,REALIZABLE,3.5462238788604736,0.039133071899414
ShadesMin_aeb1d897.tlsf,REALIZABLE,3.3736932277679443,0.0371401309967041
shift_pb_10_pe_.tlsf,REALIZABLE,4.678807973861694,0.0624222755432128
shift_pb_12_pe_.tlsf,REALIZABLE,6.281254291534424,0.0761256217956543
shift_pb_16_pe_.tlsf,REALIZABLE,45.4472975730896,1.2200860977172852
shift_pb_8_pe_.tlsf,REALIZABLE,3.545133352279663,0.0408847332000732
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,467.5523009300232,1748.530644416809
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,19.906572341918945,17.76011848449707
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,0.0484135150909423
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,0.0461719036102294
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,0.0608072280883789
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,0.0507395267486572
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,0.0561199188232421
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.0408511161804199
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0475976467132568
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0386996269226074
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0440311431884765
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0488994121551513
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0459907054901123
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0429434776306152
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0479116439819335
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.0450611114501953
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.041396141052246
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0414125919342041
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.0408823490142822
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0455951690673828
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0448434352874755
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0384674072265625
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.0451531410217285
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0495665073394775
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0431327819824218
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0402727127075195
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0456073284149169
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.0514764785766601
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.0498576164245605
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.0443413257598876
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.042048692703247
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.0424296855926513
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.0385291576385498
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.0510144233703613
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.0420777797698974
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.0434277057647705
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.0392365455627441
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.0404491424560546
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.0440213680267334
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.0439708232879638
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.0467662811279296
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.0508100986480712
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.0513141155242919
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.0430531501770019
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.0440914630889892
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.0520215034484863
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.0433497428894043
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.0439639091491699
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.0407614707946777
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.0502846240997314
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.0441579818725585
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.0424339771270751
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.051849365234375
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.0527970790863037
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.0481419563293457
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,0.0542695522308349
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,0.0804581642150878
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0426924228668212
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0396671295166015
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.0466172695159912
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,0.148036241531372
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.0432054996490478
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,0.1779131889343261
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.0505104064941406
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,0.2552225589752197
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.0518100261688232
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.044534683227539
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,159.52418518066406,940.4307906627656
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,3.147000312805176,0.0450813770294189
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,4.169001817703247,0.05279541015625
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,10.883952856063845,0.4989118576049804
simple_arbiter_with_hints_pb_8_pe_.tlsf,REALIZABLE,1800.240130662918,58.55588865280152
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.3335483074188232
SliderDefault.tlsf,REALIZABLE,3.542198657989502,0.0409026145935058
SliderDelayed.tlsf,REALIZABLE,4.098552703857422,0.1331470012664795
SliderScored.tlsf,REALIZABLE,4.293341636657715,0.066960334777832
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.0488052368164062
solitary-real.tlsf,REALIZABLE,4.505882263183594,0.0653061866760253
sort40.tlsf,UNREALIZABLE,10.744871377944946,0.4011316299438476
sort41.tlsf,UNREALIZABLE,14.519415616989136,0.7996745109558105
sort42.tlsf,UNREALIZABLE,25.20758628845215,2.1361865997314453
sort4-real.tlsf,REALIZABLE,208.59118676185608,62.13045811653137
sort50.tlsf,UNREALIZABLE,35.393189430236816,3.496652841567993
sort51.tlsf,UNREALIZABLE,64.008629322052,11.94298505783081
sort52.tlsf,UNREALIZABLE,131.01545119285583,97.95685052871704
SPIPureNext.tlsf,REALIZABLE,7.400648355484009,1800.5331819057465
SPIReadClk.tlsf,REALIZABLE,3.209150552749634,0.0392370223999023
SPIReadManag.tlsf,REALIZABLE,4.618060350418091,0.1406252384185791
SPIReadSdi.tlsf,REALIZABLE,3.3378984928131104,0.0504894256591796
SPI.tlsf,REALIZABLE,4.185245037078857,0.1579086780548095
SPIWriteClk.tlsf,REALIZABLE,3.0237362384796143,0.0424582958221435
SPIWriteManag.tlsf,REALIZABLE,3.689835548400879,0.0499680042266845
SPIWriteSdi.tlsf,REALIZABLE,3.4581408500671387,0.0435726642608642
square5x50.tlsf,UNREALIZABLE,8.319731712341309,0.8853902816772461
square5x51.tlsf,UNREALIZABLE,11.07071042060852,1.9164988994598389
square5x52.tlsf,UNREALIZABLE,13.8600914478302,2.610537528991699
square5x53.tlsf,UNREALIZABLE,14.794456005096436,5.673601150512695
square5x54.tlsf,UNREALIZABLE,19.63211727142334,7.376438856124878
square5x5-real.tlsf,REALIZABLE,25.07230806350708,12.863948345184326
storage-GF-64-real.tlsf,REALIZABLE,4.402909755706787,0.0619683265686035
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0423314571380615
tasks-real.tlsf,REALIZABLE,4.944439649581909,0.133373737335205
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,33.75347137451172
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,82.29907584190369
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,131.01273822784424
taxi-service-real.tlsf,REALIZABLE,41.28347563743591,0.6647088527679443
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,0.1288771629333496
test2_f2774e0b.tlsf,REALIZABLE,3.6259446144104,0.0442214012145996
test3_efe2feaf.tlsf,REALIZABLE,3.4303267002105717,0.043544054031372
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0407814979553222
test5_6cbc6174.tlsf,REALIZABLE,3.4001498222351074,0.0446803569793701
test6_0f5381e9.tlsf,REALIZABLE,3.576747417449951,0.0449044704437255
test7_2c5b09da.tlsf,REALIZABLE,3.5717098712921143,0.0551912784576416
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0454347133636474
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0597155094146728
test_f3987563.tlsf,REALIZABLE,3.041500329971313,0.0457615852355957
thermostat-F-real.tlsf,REALIZABLE,7.14412784576416,0.5176942348480225
thermostat-GF-real.tlsf,REALIZABLE,61.71923851966858,9.617038249969482
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,9.446934461593628
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,22.89051032066345
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,85.26522421836853
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.0392112731933593
Timer_a50cadd7.tlsf,REALIZABLE,3.208406686782837,0.039443016052246
tmp_13cfc6f2.tlsf,REALIZABLE,4.281435012817383,4.089026212692261
TorcsAccelerating.tlsf,REALIZABLE,3.263139486312866,0.0474481582641601
TorcsGearing.tlsf,REALIZABLE,3.0405983924865723,0.038684606552124
TorcsSimple.tlsf,REALIZABLE,3.4479165077209477,0.0476634502410888
TorcsSteeringImproved.tlsf,REALIZABLE,3.43183708190918,0.0495743751525878
TorcsSteeringSimple.tlsf,REALIZABLE,3.443768262863159,0.0512301921844482
TorcsSteeringSmart.tlsf,REALIZABLE,3.716090679168701,0.0450682640075683
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.0605635643005371
TwoCounters3.tlsf,REALIZABLE,3.8404462337493896,0.4956860542297363
TwoCounters4.tlsf,REALIZABLE,4.394974708557129,0.060230016708374
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,2.853456974029541
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.0488381385803222
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.0655517578125
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.274026870727539
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.2427124977111816
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,0.2623140811920166
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,0.2312092781066894
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,0.2260274887084961
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,0.2597279548645019
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,0.2816560268402099
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,0.3486814498901367
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,0.3112437725067138
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.0514824390411376
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.0448174476623535
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.0503773689270019
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.0452950000762939
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.051760196685791
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.053194522857666
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.0556867122650146
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.0507471561431884
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.0510571002960205
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.0529711246490478
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.0675024986267089
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.046276569366455
TwoCountersRefinedRefined.tlsf,REALIZABLE,3.625963687896729,0.0692493915557861
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.0568091869354248
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.0470609664916992
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0483613014221191
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,2.9169344902038574,0.0410947799682617
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,406.1877243518829
unordered-visits-real.tlsf,REALIZABLE,8.488631248474121,1.5169248580932615
Warnlight_2d1010f8.tlsf,REALIZABLE,3.3620388507843018,0.0533998012542724
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.0379621982574462
Window_235467da.tlsf,REALIZABLE,3.3496811389923096,0.0434880256652832
Window2_54e1f7d2.tlsf,REALIZABLE,3.5033578872680664,0.1930658817291259
Window2_6479ef9a.tlsf,REALIZABLE,3.670319795608521,0.0478990077972412
Window2_9cac58d3.tlsf,REALIZABLE,3.459564447402954,0.0505352020263671
Window2_aeb1d897.tlsf,REALIZABLE,4.247159719467163,0.0594844818115234
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.0544912815093994
Window2Min_88c5c1c3.tlsf,REALIZABLE,3.426652431488037,0.0453097820281982
Window_42dc4fff.tlsf,REALIZABLE,3.632835149765015,0.0584487915039062
Window_54e1f7d2.tlsf,REALIZABLE,3.5859923362731934,0.0471234321594238
WindowMin_a5f99bc6.tlsf,REALIZABLE,3.3393630981445312,0.0442321300506591
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,4.027376890182495,0.0608596801757812
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,5.76972222328186,0.0927565097808837
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,11.10007619857788,0.5058777332305908
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,79.05026865005493,4.054736852645874
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,591.655832529068,1800.0256521701813
workstation_resupply_pb_6_pe_.tlsf,REALIZABLE,1803.4300336837769,415.25975346565247
Zoo0.tlsf,REALIZABLE,3.5611138343811035,0.0493867397308349
Zoo10.tlsf,REALIZABLE,3.6046319007873535,0.0419976711273193
Zoo5.tlsf,REALIZABLE,3.5318164825439453,0.04575777053833


==> data/output_csvs/pairwise_mealy_time_Semml_Strix.csv <==
name,status_gt,time_Semml,time_Strix
01.tlsf,REALIZABLE,4.065591335296631,0.2750906944274902
02.tlsf,REALIZABLE,4.006273508071899,0.5770184993743896
03.tlsf,REALIZABLE,5.311239004135132,1.8834190368652344
05.tlsf,REALIZABLE,7.397299766540527,3.452244758605957
06.tlsf,REALIZABLE,8.272658824920654,4.60213565826416
07.tlsf,REALIZABLE,7.479263544082642,4.1456992626190186
08.tlsf,REALIZABLE,8.025450468063354,7.397161245346069
09.tlsf,REALIZABLE,8.048843383789062,6.504213809967041
10.tlsf,REALIZABLE,8.07404899597168,5.938936948776245
11.tlsf,REALIZABLE,99.1839792728424,6.144689321517944
12.tlsf,REALIZABLE,9.118725061416626,7.22048807144165
13.tlsf,REALIZABLE,9.821606159210203,5.45940899848938
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.4706242084503174,0.0858006477355957
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.238881587982178,0.6253345012664795
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,16.46332550048828,14.820735931396484
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,152.547119140625,267.3941535949707
ActionConverter.tlsf,REALIZABLE,3.503301858901977,0.1102058887481689
Alarm_06e9cad4.tlsf,REALIZABLE,5.5883519649505615,5.800299167633057
Alarm_2d1010f8.tlsf,REALIZABLE,3.5447781085968018,0.0856897830963134
Alarm_68c86764.tlsf,REALIZABLE,12.239733934402466,4.92006516456604
Alarm_70523fbe.tlsf,REALIZABLE,19.098390579223636,1.7666831016540527
Alarm_88c5c1c3.tlsf,REALIZABLE,3.499963998794556,0.1152153015136718
Alarm_9cac58d3.tlsf,REALIZABLE,3.1912596225738525,0.1009280681610107
Alarm_a5f99bc6.tlsf,REALIZABLE,12.042701244354248,24.41611051559448
Alarm_f2774e0b.tlsf,REALIZABLE,13.524065017700195,2.0374205112457275
AlarmMin_efe2feaf.tlsf,REALIZABLE,3.4112191200256348,0.0686430931091308
AllHeating_d6376bf9.tlsf,REALIZABLE,3.5301268100738525,0.1162564754486084
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.6139948368073
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.768793106079
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.9912867546082
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.6359901428225
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.4233305454254
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.3592019081116
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1103.0091700553894
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,18.312530994415283,14.514496564865112
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,2.581257104873657
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,137.0384283065796
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1291.084240913391
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,539.9067776203156,1741.2281577587128
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.901463031768799,0.1305494308471679
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,6.073806285858154,0.1925437450408935
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,7.779595851898193,0.3839001655578613
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,8.043506383895874,0.8837177753448486
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,12.347498416900637,2.456354856491089
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,27.547914028167725,9.850075006484984
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,62.50072741508484,45.15508556365967
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,199.85430765151975,244.05165815353396
amba_decomposed_decode.tlsf,REALIZABLE,4.519665479660034,0.0531308650970459
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,6.659651041030884,0.7256922721862793
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,7.82575798034668,1.1487607955932615
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,8.121967077255249,1.9873833656311035
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,8.872854232788086,5.022614479064941
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,9.847412109375,13.313009977340698
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,12.966336011886597,30.7227566242218
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,20.769991636276245,66.98999094963074
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,472.1535699367523,1802.364037036896
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,3.6977970600128174,0.0589735507965087
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,3.25283432006836,0.0905153751373291
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.363375663757324,0.1272261142730713
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,3.672495603561402,0.2082095146179199
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,3.96767783164978,0.2025890350341797
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,4.159598112106323,0.2207493782043457
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,3.928886890411377,0.2635564804077148
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,4.501940727233887,0.4503636360168457
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,4.415814399719238,31.30035376548767
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,4.980716943740845,177.20669198036194
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,5.233481407165527,1072.617654800415
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,6.086044788360596,1800.0513248443604
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,8.164744853973389,420.2850949764252
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.916207551956177,1800.1586928367617
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,21.3009991645813,1800.3111250400543
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,3.152531385421753,0.0515785217285156
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,3.320228099822998,0.0787713527679443
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,3.471112966537476,0.1012716293334961
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3.4716460704803467,0.1294257640838623
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.865392923355103,0.1465780735015869
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3.937766551971436,0.1998424530029297
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3.993755578994751,1.5127272605895996
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,4.042696952819824,0.5830066204071045
amba_decomposed_shift.tlsf,REALIZABLE,3.2117397785186768,0.0374703407287597
amba_decomposed_tburst4.tlsf,REALIZABLE,3.9149768352508554,0.1308720111846923
amba_decomposed_tincr.tlsf,REALIZABLE,3.5585741996765137,0.0792880058288574
amba_decomposed_tsingle.tlsf,REALIZABLE,3.4415245056152344,0.0866377353668212
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,272.04311060905457,434.12192964553833
amba_gr_pb_2_pe_.tlsf,REALIZABLE,282.0759470462799,522.9945080280304
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.292288064956665,0.0903842449188232
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,3.770418643951416,0.1966562271118164
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,5.424009561538696,0.8128671646118164
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,19.5300350189209,4.627058506011963
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,51.9507839679718,39.86068058013916
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,556.233231306076,520.6353216171265
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.9188203811645508
arbiter_pb_1_pe_.tlsf,REALIZABLE,3.223773002624512,0.057269811630249
arbiter_pb_2_pe_.tlsf,REALIZABLE,3.6177263259887695,0.0909521579742431
arbiter_pb_3_pe_.tlsf,REALIZABLE,4.11823320388794,0.258228063583374
arbiter_pb_4_pe_.tlsf,REALIZABLE,4.717886209487915,0.6167502403259277
arbiter_pb_5_pe_.tlsf,REALIZABLE,7.077160358428955,2.0670158863067627
arbiter_pb_6_pe_.tlsf,REALIZABLE,31.352394580841064,10.170196771621704
arbiter_pb_7_pe_.tlsf,REALIZABLE,224.7682807445526,61.54296660423279
arbiter_pb_8_pe_.tlsf,REALIZABLE,220.18700075149536,529.245142698288
arbiter_pb_9_pe_.tlsf,REALIZABLE,1223.215139627457,1800.377480506897
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,3.029662609100342,0.0364763736724853
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,3.484800338745117,0.0550529956817626
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,4.652567863464356,0.1476256847381591
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,7.976390600204468,0.8701117038726807
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,28.001626014709476,4.320932149887085
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,156.03432250022888,42.90932559967041
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,1143.0209748744965,385.4397723674774
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.1148934364318848,7.662059783935547
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,3.871735095977783,0.1864330768585205
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,6.3931214809417725,1.0228123664855957
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,154.48123574256897,10.856234073638916
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,124.33212041854858,333.4247922897339
arbiter-with-failure-real.tlsf,REALIZABLE,3.808511972427368,0.2439594268798828
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,1.051604986190796
Automata16S.tlsf,REALIZABLE,6.427582502365112,0.9144906997680664
Automata32S.tlsf,REALIZABLE,1802.6779088974,2.86118483543396
Automata.tlsf,REALIZABLE,4.250776052474976,0.4580399990081787
batch-arbiter-real.tlsf,REALIZABLE,4.939976930618286,0.9999117851257324
box0.tlsf,UNREALIZABLE,5.015271425247192,2.244402408599853
box1.tlsf,UNREALIZABLE,5.340148448944092,2.929386615753174
box-limited-real.tlsf,REALIZABLE,5.226489305496216,1.2534856796264648
box-real.tlsf,REALIZABLE,7.171265840530396,3.862416505813599
buffer-storage-real.tlsf,REALIZABLE,6.206621408462524,2.6168911457061768
Button.tlsf,REALIZABLE,3.38006854057312,0.0470781326293945
chain-4-real.tlsf,REALIZABLE,9.126968145370483,67.63106989860535
chain-5-real.tlsf,REALIZABLE,17.77988362312317,752.3714632987976
chain-60.tlsf,REALIZABLE,52.14997839927673,1800.2124128341677
chain-70.tlsf,REALIZABLE,222.24200677871704,1800.2444207668304
chain-simple-10-real.tlsf,REALIZABLE,8.26740050315857,4.571110963821411
chain-simple-20-real.tlsf,REALIZABLE,10.692227840423584,12.042972326278688
chain-simple-30-real.tlsf,REALIZABLE,16.019328594207764,26.598061561584476
chain-simple-40-real.tlsf,REALIZABLE,22.918824911117557,38.31730675697327
chain-simple-50-real.tlsf,REALIZABLE,34.41854929924011,48.75987243652344
chain-simple-5-real.tlsf,REALIZABLE,6.266102075576782,2.2871029376983643
chain-simple-60-real.tlsf,REALIZABLE,58.54512691497803,82.28735613822937
chain-simple-70-real.tlsf,REALIZABLE,72.6095278263092,111.093825340271
chain-simple-param-70-real.tlsf,REALIZABLE,7.792580842971802,4.396788597106934
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.0497410297393798
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,4.32743501663208,0.0563418865203857
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.1831738948822021
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.904717206954956,0.1053099632263183
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.1851966381072998
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0457680225372314
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.0579116344451904
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0517568588256835
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0779867172241211
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0763404369354248
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0333349704742431
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0398166179656982
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0408539772033691
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0293817520141601
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0595738887786865
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0555379390716552
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0483336448669433
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0772955417633056
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0407817363739013
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0361199378967285
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0342395305633544
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0466194152832031
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0467245578765869
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.0442559719085693
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0454108715057373
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0445222854614257
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0452072620391845
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,4.608170747756958,0.0601782798767089
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.0172958374023437
chomp_pb_2_2_pe_.tlsf,REALIZABLE,6.042422771453857,0.3685901165008545
chomp_pb_2_3_pe_.tlsf,REALIZABLE,6.885924339294434,1.097431182861328
chomp_pb_2_4_pe_.tlsf,REALIZABLE,8.2697434425354,2.578466415405273
chomp_pb_2_5_pe_.tlsf,REALIZABLE,11.302077054977415,13.658023834228516
chomp_pb_2_6_pe_.tlsf,REALIZABLE,29.334269762039185,103.43483352661131
chomp_pb_3_2_pe_.tlsf,REALIZABLE,6.65625524520874,0.6256520748138428
chomp_pb_3_3_pe_.tlsf,REALIZABLE,9.500294208526611,4.735908031463623
chomp_pb_3_4_pe_.tlsf,REALIZABLE,31.672637462615967,112.89311456680298
chomp_pb_3_5_pe_.tlsf,REALIZABLE,364.864933013916,1800.532568693161
chomp_pb_4_2_pe_.tlsf,REALIZABLE,5.528931140899658,2.769033432006836
chomp_pb_4_3_pe_.tlsf,REALIZABLE,18.544840335845947,187.3736867904663
chomp_pb_4_4_pe_.tlsf,REALIZABLE,540.9360113143921,1803.509484291077
Cockpitboard_efe2feaf.tlsf,REALIZABLE,4.088088274002075,0.3719637393951416
Cockpitboard.tlsf,REALIZABLE,3.883876800537109,0.4245274066925049
Coffee_06e9cad4.tlsf,REALIZABLE,5.484529972076416,1.8403327465057373
Coffee_235467da.tlsf,REALIZABLE,4.547685861587524,0.3012025356292724
Coffee_2c5b09da.tlsf,REALIZABLE,3.9804208278656006,0.2917523384094238
Coffee_6479ef9a.tlsf,REALIZABLE,4.536345481872559,1.8487579822540283
Coffee_d6376bf9.tlsf,REALIZABLE,5.067386627197266,1.6242880821228027
Coffee_efe2feaf.tlsf,REALIZABLE,3.849151611328125,0.3278255462646484
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.5092966556549072
CoffeeMin_88f351a6.tlsf,REALIZABLE,3.533360004425049,0.1167676448822021
CoffeMachine_974f4a68.tlsf,REALIZABLE,4.576457738876343,0.5707807540893555
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.083766222000122
collector_v1_pb_11_pe_.tlsf,REALIZABLE,58.19795799255371,1800.1063668727877
collector_v1_pb_12_pe_.tlsf,REALIZABLE,216.32481718063357,1800.1707291603088
collector_v1_pb_13_pe_.tlsf,REALIZABLE,732.8512482643127,1800.3836455345154
collector_v1_pb_3_pe_.tlsf,REALIZABLE,3.892833709716797,0.0641233921051025
collector_v1_pb_5_pe_.tlsf,REALIZABLE,3.8674476146698,0.1913230419158935
collector_v1_pb_7_pe_.tlsf,REALIZABLE,5.771906137466431,0.9431097507476808
collector_v1_pb_9_pe_.tlsf,REALIZABLE,37.58761763572693,28.12937641143799
collector_v2_pb_10_pe_.tlsf,REALIZABLE,38.8425772190094,600.0871260166168
collector_v2_pb_11_pe_.tlsf,REALIZABLE,118.62510514259338,1800.4053785800934
collector_v2_pb_12_pe_.tlsf,REALIZABLE,402.882940530777,1806.9682006835935
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.3916051387786865,0.0618839263916015
collector_v2_pb_5_pe_.tlsf,REALIZABLE,4.301801919937134,0.2199959754943847
collector_v2_pb_7_pe_.tlsf,REALIZABLE,7.214855432510376,2.4532244205474854
collector_v2_pb_9_pe_.tlsf,REALIZABLE,63.608768463134766,53.32252240180969
collector_v3_pb_10_pe_.tlsf,REALIZABLE,9.786534786224363,139.15829944610596
collector_v3_pb_11_pe_.tlsf,REALIZABLE,17.9272301197052,712.4246926307678
collector_v3_pb_12_pe_.tlsf,REALIZABLE,49.30714964866638,1800.934202671051
collector_v3_pb_13_pe_.tlsf,REALIZABLE,165.95901823043823,1800.542818069458
collector_v3_pb_3_pe_.tlsf,REALIZABLE,5.195323944091797,0.0762977600097656
collector_v3_pb_5_pe_.tlsf,REALIZABLE,5.239917516708374,0.3243179321289062
collector_v3_pb_7_pe_.tlsf,REALIZABLE,5.575830936431885,1.792205572128296
collector_v3_pb_9_pe_.tlsf,REALIZABLE,8.844608545303345,27.46825242042541
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.7617812156677246
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0633442401885986
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.4707200527191162
Core_solved_974f4a68.tlsf,REALIZABLE,6.290388107299805,0.4962279796600342
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.1433956623077392
diagonal-real.tlsf,REALIZABLE,5.0277259349823,1.1280202865600586
Door_2d1010f8.tlsf,REALIZABLE,5.0523295402526855,0.0865654945373535
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,5.360058307647705,0.1627423763275146
elevator-paper-real.tlsf,REALIZABLE,6.677595138549805,0.6824541091918945
EnemeyModule.tlsf,REALIZABLE,3.712456703186035,0.0648226737976074
EscalatorBidirectionalInit.tlsf,REALIZABLE,5.602473497390747,0.2126328945159912
EscalatorBidirectional.tlsf,REALIZABLE,5.553045511245728,0.1630499362945556
EscalatorCountingInit.tlsf,REALIZABLE,4.909406900405884,0.1044933795928955
EscalatorCounting.tlsf,REALIZABLE,4.861611366271973,0.0755538940429687
EscalatorNonCounting.tlsf,REALIZABLE,4.200562238693237,0.0559515953063964
EscalatorNonReactive.tlsf,REALIZABLE,4.391271114349365,0.0341877937316894
EscalatorSmart.tlsf,REALIZABLE,5.2261247634887695,0.1845011711120605
evasion0.tlsf,UNREALIZABLE,8.901968479156494,4.8743979930877686
evasion-real.tlsf,REALIZABLE,14.48248291015625,7.152760744094849
example10a_pb_1_pe_.tlsf,REALIZABLE,4.560948610305786,0.0806958675384521
example10a_pb_2_pe_.tlsf,REALIZABLE,5.231128692626953,0.0957329273223877
example10_pb_1_pe_.tlsf,REALIZABLE,4.458926439285278,0.0371942520141601
example10_pb_2_pe_.tlsf,REALIZABLE,4.394113302230835,0.0412940979003906
Example1_d6376bf9.tlsf,REALIZABLE,4.660573720932007,0.0766208171844482
example7a_pb_1_pe_.tlsf,REALIZABLE,4.620628833770752,0.0372772216796875
example7a_pb_2_pe_.tlsf,REALIZABLE,5.038683176040649,0.0506963729858398
example7_pb_1_pe_.tlsf,REALIZABLE,4.323741436004639,0.0318269729614257
example7_pb_2_pe_.tlsf,REALIZABLE,4.843042612075806,0.0417921543121337
example8_pb_1_pe_.tlsf,REALIZABLE,3.2580790519714355,0.0388338565826416
example8_pb_2_pe_.tlsf,REALIZABLE,3.560659170150757,0.0522761344909668
example9_pb_1_pe_.tlsf,REALIZABLE,3.159109354019165,0.0383765697479248
example9_pb_2_pe_.tlsf,REALIZABLE,3.377164840698242,0.0461118221282959
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.1173481941223144
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,6.6262311935424805,1.1077752113342283
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,6.764364957809448,1.00213885307312
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,6.2152628898620605,0.9114553928375244
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,5.287787199020386
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,6.769904851913452,1.023099422454834
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.2735750675201416
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,1.023599624633789
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,74.49190425872803
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,84.32371973991394
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,411.0474848747253
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,451.4476001262665
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1801.042579650879
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,1.371629238128662
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,1.9594817161560056
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,2.52154541015625
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,2.654629230499268
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,2.796255826950073
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,37.60093688964844
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,50.41749143600464
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,63.55427765846253
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,65.09075689315796
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.5604207515716553
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,6.470332145690918,0.4419436454772949
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,10.1759672164917,0.9425942897796632
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,7.516658782958984,1.901963472366333
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,14.52027153968811,48.13252353668213
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,47.03629279136658,1800.0603897571564
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,428.029274225235,1800.3887922763824
follow0.tlsf,UNREALIZABLE,55.64429569244385,151.61701726913452
follow1.tlsf,UNREALIZABLE,65.56544327735901,177.40626549720764
follow2.tlsf,UNREALIZABLE,84.60221242904663,239.2798159122467
follow3.tlsf,UNREALIZABLE,110.03153944015504,322.0616478919983
f-real-real.tlsf,REALIZABLE,13.936424493789673,9.953510046005247
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,587.978239774704,1800.839420557022
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.8042237758636475
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,1.0221498012542725
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,1.3110485076904297
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,2.922669649124145
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,3.5767362117767334
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,4.085753917694092
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,4.32318377494812
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,5.219241142272949
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.1207787990570068
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,44.01886796951294
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,50.27933263778687
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,123.7906653881073
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,313.4195222854614
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,514.2028696537018
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.1210126876831054
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.1411986351013183
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.1515944004058838
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.1622054576873779
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.1862914562225341
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.3718295097351074
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.5132362842559814
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.6300745010375977
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.7744209766388
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.8172919750214
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1800.7211158275604
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1800.5360910892489
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.5376749038696
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.7332155704498
full_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,1905.0217063426967,1802.479308128357
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.4815430641174316
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.5062923431396484
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.6692194938659668
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.8728971481323242
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,5.124543190002441
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,19.01801705360413
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,78.45138716697693
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,279.9199459552765
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1377.4437017440796
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,0.8351151943206787
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,0.9268345832824708
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,1.6610870361328125
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,9.12174153327942
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,271.55782651901245
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.3322331905365
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.4442903995514
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.156602144241333
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.911508560180664
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,72.48502326011658
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1800.6577351093292
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.2862501144409179
Gamelogic.tlsf,REALIZABLE,4.254056215286255,0.7374453544616699
GamemodeChooser.tlsf,REALIZABLE,3.6260602474212646,0.1766383647918701
Gamemodule.tlsf,REALIZABLE,3.2894623279571533,0.0960969924926757
generalized_buffer_pb_3_pe_.tlsf,REALIZABLE,552.607008934021,1801.3953711986542
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,1.1762561798095703
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,1.8741705417633057
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,3.894080400466919
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,24.33368992805481
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,31.750946044921875
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,32.01494479179382
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,152.44029641151428
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,144.24460172653198
gf-real-real.tlsf,REALIZABLE,3.5703680515289307,0.4064962863922119
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.0909132957458496
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,3.084603786468506
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,2.736372232437134
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,3.272737503051758
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,2.3759937286376958
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,2.383621454238892
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,3.554241895675659
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,5.744826078414917
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,6.15407919883728
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,5.050249338150024
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,6.975930213928223
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.2467761039733886
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,6.958064794540405
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,9.277421236038208
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,8.69915771484375
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,8.119628667831421
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,8.646787405014038
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,6.349458456039429
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,8.934967279434204
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,9.21632957458496
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,12.128567457199097
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,9.913538217544556
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.5570740699768066
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,12.538559436798096
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,14.261049270629885
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,16.796082258224487
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,15.723045349121094
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,20.046876430511475
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,16.40606427192688
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,17.651259899139404
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,20.923264741897583
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,17.158740997314453
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,13.587201118469238
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.345130443572998
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,14.000208616256714
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,14.17662525177002
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,12.539146184921265
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,12.918681383132936
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,13.2998046875
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,13.961268424987791
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,14.182757377624512
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,15.339932203292848
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.6540191173553467
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.6506414413452148
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.8951389789581299
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.7810003757476807
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,1.0930659770965576
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,1.3045504093170166
g-real0.tlsf,UNREALIZABLE,5.15223240852356,2.1208667755126958
g-real-real.tlsf,REALIZABLE,7.318650722503662,5.28754997253418
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.3534095287322998
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,6.919266939163208
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,7.925029516220093
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,8.146915912628174
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,8.748016595840454
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,8.384613513946533
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,8.907816410064697
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,12.819317102432253
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,14.221550703048706
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,16.21004605293274
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,15.93030047416687
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.6168472766876221
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,17.00290298461914
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,1.0759742259979248
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,1.1961004734039309
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,1.9531068801879885
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,2.0991320610046387
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,2.3273966312408447
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,2.674532413482666
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,4.529917478561401
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,5.256062746047974
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,19.369275093078613
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,1132.0059580802915
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.8589155673980713
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,62.31264424324036
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,101.26095485687256
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,111.17670559883118
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,122.16424942016602
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1801.0926027297974
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,1.2364251613616943
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,2.550632238388061
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,9.537737607955933
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,18.96920084953308
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,21.697628021240234
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,28.179224014282227
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,29.51876664161682
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,43.21069598197937
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,50.361536502838135
Heating_235467da.tlsf,REALIZABLE,4.172296047210693,0.0730979442596435
Heating_974f4a68.tlsf,REALIZABLE,4.078100681304932,0.1258399486541748
Heating_b02056d6.tlsf,REALIZABLE,3.677979230880737,0.0762617588043212
Heating_b209ff21.tlsf,REALIZABLE,3.821718692779541,0.0735623836517334
HeatingMin_d6c5ac79.tlsf,REALIZABLE,3.381700038909912,0.0539519786834716
heim-buechi-real.tlsf,REALIZABLE,7.815782308578491,4.009314775466919
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.9610979557037354
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,3.089139461517334
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,2.852626085281372
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,2.9185173511505127
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,2.8022356033325195
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,1.1153347492218018
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,1.1502461433410645
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,1.220691204071045
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,1.50203275680542
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,1.5198163986206057
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,1.4223217964172363
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,1.438532829284668
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,2.2892768383026123
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,2.9024529457092285
heim-double-x-real.tlsf,REALIZABLE,7.235405921936035,3.922736406326294
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.7259886264801025
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,69.74744486808777
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,467.2044911384583
helipad-real.tlsf,REALIZABLE,37.17979001998901,84.44654607772827
Increment.tlsf,REALIZABLE,3.002943754196167,0.0398042201995849
infinite-race-real.tlsf,REALIZABLE,3.702333927154541,0.2533936500549316
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.2446203231811523
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,30.39655876159668
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,33.5140380859375
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,40.20555782318115
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,41.82853841781616
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,45.51535987854004
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,39.74384951591492
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,56.47960615158081
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,59.57927560806274
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,65.88410377502441
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,73.18314361572266
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.4423081874847412
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,76.52841854095459
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,82.66881895065308
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,92.37367463111876
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,94.50177454948424
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,96.33374786376952
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,99.97209477424622
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,3.14595103263855
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,4.296790838241577
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,8.789404153823853
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,11.719974279403688
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,12.396261930465698
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,15.7650728225708
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,21.4615318775177
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,25.076722621917725
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.2856473922729492
infinite-race-unequal-1-real.tlsf,REALIZABLE,5.688640594482422,2.252826690673828
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.3141665458679199
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,2.3594744205474854
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,8.21733808517456
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,15.40023422241211
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,32.973989963531494
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,177.9252996444702
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,1800.4603435993197
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,0.2640831470489502
items_processing-real.tlsf,REALIZABLE,18.791658878326416,142.37696385383606
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.905268669128418
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.3483502864837646
KitchenTimerV0.tlsf,REALIZABLE,2.87664532661438,0.0409927368164062
KitchenTimerV10.tlsf,REALIZABLE,5.596239328384399,1.1892313957214355
KitchenTimerV1.tlsf,REALIZABLE,3.5167715549468994,0.1430494785308838
KitchenTimerV2.tlsf,REALIZABLE,3.774784803390503,0.2250213623046875
KitchenTimerV3.tlsf,REALIZABLE,4.038068771362305,0.348473310470581
KitchenTimerV4.tlsf,REALIZABLE,4.093273401260376,0.4585118293762207
KitchenTimerV5.tlsf,REALIZABLE,5.115970611572266,0.5359647274017334
KitchenTimerV6.tlsf,REALIZABLE,5.250962495803833,0.9408390522003174
KitchenTimerV7.tlsf,REALIZABLE,5.657648801803589,0.8399796485900879
KitchenTimerV8.tlsf,REALIZABLE,5.507932662963867,1.0563559532165527
KitchenTimerV9.tlsf,REALIZABLE,5.94437837600708,1.479729175567627
LampController_974f4a68.tlsf,REALIZABLE,3.840645551681519,0.1887834072113037
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.798316717147827,0.3970456123352051
LedMatrix.tlsf,REALIZABLE,400.4044816493988,390.0874118804932
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3.9871339797973633,0.4239609241485595
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,4.426714658737183,0.4752943515777588
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,4.775108098983765,1.256541728973389
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,6.524729251861572,1.5508196353912354
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,132.12677383422852,91.77103400230408
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,100.91516280174255,137.4297034740448
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,820.6232707500458,674.2155957221985
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,786.1450345516205,988.4019079208374
lift_pb_2_pe_.tlsf,REALIZABLE,3.784473180770874,0.2217020988464355
lift_pb_3_pe_.tlsf,REALIZABLE,4.827450513839722,0.6418640613555908
lift_pb_4_pe_.tlsf,REALIZABLE,6.096911191940308,1.0540523529052734
lift_pb_5_pe_.tlsf,REALIZABLE,13.657423973083496,4.796372890472412
lift_pb_6_pe_.tlsf,REALIZABLE,78.8470151424408,52.91787052154541
lift_pb_7_pe_.tlsf,REALIZABLE,63.86503529548645,1237.3471553325653
lift_pb_8_pe_.tlsf,REALIZABLE,384.6315178871155,1805.8905127048488
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3.6804234981536874,0.1593303680419922
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,4.9944007396698,0.4582161903381347
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,9.049945831298828,2.2645435333251958
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,37.19572329521179,28.445792198181152
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,319.98825097084045,1800.404527425766
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,227.4113869667053
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3.766714572906494,0.2984037399291992
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.7457540035247803
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,1.1569831371307373
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,2.930130243301392
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,3.267669200897217
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,7.223982572555542
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,17.032117128372192
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,75.1213755607605
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.1029419898986816
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.4795210361480713
Light_d65ed84e.tlsf,REALIZABLE,3.913595199584961,0.3991153240203857
Lights_06e9cad4.tlsf,REALIZABLE,3.7800021171569824,0.4399287700653076
Lights2_06e9cad4.tlsf,REALIZABLE,8.943013668060303,9.647351026535034
Lights2_0f5381e9.tlsf,REALIZABLE,8.37525749206543,9.89639401435852
Lights2_2c5b09da.tlsf,REALIZABLE,4.204837083816528,0.5996487140655518
Lights2_9cac58d3.tlsf,REALIZABLE,9.200377464294434,9.118877649307253
Lights2_b02056d6.tlsf,REALIZABLE,9.381865501403809,10.578197240829468
Lights_2c5b09da.tlsf,REALIZABLE,3.59565544128418,0.1793069839477539
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,7.013385057449341
Lights2_f3987563.tlsf,REALIZABLE,9.406089544296265,12.466554880142212
Lights2Min_9cbf2546.tlsf,REALIZABLE,3.54094672203064,0.1355133056640625
Lights3_06e9cad4.tlsf,REALIZABLE,3.934394121170044,0.327580451965332
Lights3_235467da.tlsf,REALIZABLE,3.6593947410583496,0.2728695869445801
Lights3_2c5b09da.tlsf,REALIZABLE,4.037978410720825,0.1687302589416504
Lights3_3916ec59.tlsf,REALIZABLE,3.830512046813965,0.3474373817443847
Lights_3461125b.tlsf,REALIZABLE,3.746479034423828,0.3671469688415527
Lights3_6bea956e.tlsf,REALIZABLE,4.108765125274658,0.3902335166931152
Lights3_f1477cc5.tlsf,REALIZABLE,3.832580089569092,0.394923448562622
Lights3Min_6479ef9a.tlsf,REALIZABLE,3.691439867019653,0.1146802902221679
Lights_9cac58d3.tlsf,REALIZABLE,4.409063100814819,0.3330962657928467
Lights_b0840146.tlsf,REALIZABLE,3.9116458892822266,0.4117302894592285
Lights_f3987563.tlsf,REALIZABLE,3.8299436569213863,0.3807501792907715
LightsMin_6bea956e.tlsf,REALIZABLE,3.7178144454956055,0.135526418685913
LightsTotal_06e9cad4.tlsf,REALIZABLE,12.759952068328856,23.77200508117676
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,8.028241395950317
LightsTotal_9cbf2546.tlsf,REALIZABLE,12.126599311828612,26.29117226600647
LightsTotal_d65ed84e.tlsf,REALIZABLE,11.529839277267456,32.15492820739746
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0335688591003418
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0343449115753173
lilydemo03.tlsf,REALIZABLE,3.2764148712158203,0.0683436393737793
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.0531675815582275
lilydemo04.tlsf,REALIZABLE,3.547761917114258,0.0739240646362304
lilydemo05.tlsf,REALIZABLE,3.300626754760742,0.0848493576049804
lilydemo06.tlsf,REALIZABLE,3.571510076522827,0.1018073558807373
lilydemo07.tlsf,REALIZABLE,3.266986608505249,0.0918788909912109
lilydemo08.tlsf,REALIZABLE,2.902663230895996,0.0371460914611816
lilydemo09.tlsf,REALIZABLE,3.1315183639526367,0.061553955078125
lilydemo10.tlsf,REALIZABLE,2.8022289276123047,0.0381860733032226
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.0407390594482421
lilydemo12.tlsf,REALIZABLE,2.9894816875457764,0.0399355888366699
lilydemo13.tlsf,REALIZABLE,2.87564754486084,0.0405714511871337
lilydemo14.tlsf,REALIZABLE,2.881605386734009,0.0455033779144287
lilydemo15.tlsf,REALIZABLE,3.2389869689941406,0.0580615997314453
lilydemo16.tlsf,REALIZABLE,3.736852407455444,0.112821340560913
lilydemo17.tlsf,REALIZABLE,3.096479177474976,0.0572066307067871
lilydemo18.tlsf,REALIZABLE,3.23831844329834,0.0804157257080078
lilydemo19.tlsf,REALIZABLE,3.1631407737731934,0.076383352279663
lilydemo20.tlsf,REALIZABLE,3.730897665023804,0.1356165409088134
lilydemo21.tlsf,REALIZABLE,3.60056734085083,0.5472438335418701
lilydemo22.tlsf,REALIZABLE,3.352566719055176,0.1109747886657714
lilydemo23.tlsf,REALIZABLE,3.322706460952759,0.0583400726318359
load_balancer_pb_10_pe_.tlsf,REALIZABLE,1134.4643042087555,1801.053814411163
load_balancer_pb_2_pe_.tlsf,REALIZABLE,5.710573434829712,0.0976424217224121
load_balancer_pb_3_pe_.tlsf,REALIZABLE,7.242201328277588,0.1700413227081298
load_balancer_pb_4_pe_.tlsf,REALIZABLE,7.783294200897217,0.2787754535675049
load_balancer_pb_5_pe_.tlsf,REALIZABLE,10.331964492797852,0.7879657745361328
load_balancer_pb_6_pe_.tlsf,REALIZABLE,14.031471490859984,2.4649252891540527
load_balancer_pb_7_pe_.tlsf,REALIZABLE,39.04371619224548,17.264140129089355
load_balancer_pb_8_pe_.tlsf,REALIZABLE,244.5708782672882,105.4776873588562
load_balancer_pb_9_pe_.tlsf,REALIZABLE,271.87449407577515,866.5022222995758
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.2167944908142089
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.5130774974822998
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.5774500370025635
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.615891695022583
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,1.5272698402404783
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.5651538372039795
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,1.8301589488983157
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.0967440605163574
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.1201443672180175
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.1349959373474121
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.1340248584747314
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.1066370010375976
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.1511659622192382
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.1903424263000488
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.2281956672668457
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.2423882484436035
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.7943544387817383
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.9605658054351808
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.0911602973937988
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.1970703601837158
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.1848907470703125
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.1732048988342285
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.2278692722320556
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.3451616764068603
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.4732193946838379
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.4766309261322021
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.5207574367523193
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.5863618850708008
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,5.744951248168945
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,5.924987554550171
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,22.19579029083252
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.3612732887268066
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.3844325542449951
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.8810129165649414
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,2.1826210021972656
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,3.447035312652588
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,4.449514627456665
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,5.041621446609497
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,5.302416324615479
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,5.681271314620972
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.8772006034851074
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,6.32778000831604
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,87.96769380569458
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,141.61069083213806
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,196.59943985939023
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,207.31534099578855
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.9459075927734376
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,3.670788764953613
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,161.5280020236969
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,1800.591661453247
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.225962638855
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.7590038776397705,0.104447603225708
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.3158013820648193
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,1.2482433319091797
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,21.267659664154053
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,861.9839422702789
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.8439548015594
ltl2dba01.tlsf,REALIZABLE,3.2083702087402344,0.0377397537231445
ltl2dba02.tlsf,REALIZABLE,3.462303400039673,0.045684814453125
ltl2dba03.tlsf,REALIZABLE,3.295517921447754,0.0388588905334472
ltl2dba04.tlsf,REALIZABLE,3.0010411739349365,0.0399482250213623
ltl2dba05.tlsf,REALIZABLE,3.007266998291016,0.037219762802124
ltl2dba06.tlsf,REALIZABLE,3.2554931640625,0.0447206497192382
ltl2dba07.tlsf,REALIZABLE,3.342202663421631,0.0608618259429931
ltl2dba08.tlsf,REALIZABLE,3.5034937858581543,0.0426700115203857
ltl2dba09.tlsf,REALIZABLE,3.031550884246826,0.0405154228210449
ltl2dba10.tlsf,REALIZABLE,3.1400105953216557,0.0388591289520263
ltl2dba11.tlsf,REALIZABLE,3.1775619983673096,0.042008638381958
ltl2dba12.tlsf,REALIZABLE,3.18185830116272,0.0391967296600341
ltl2dba13.tlsf,REALIZABLE,3.05627989768982,0.0431606769561767
ltl2dba14.tlsf,REALIZABLE,2.9976093769073486,0.0403635501861572
ltl2dba15.tlsf,REALIZABLE,2.8781673908233643,0.0388233661651611
ltl2dba16.tlsf,REALIZABLE,3.225553512573242,0.0432255268096923
ltl2dba17.tlsf,REALIZABLE,3.1036360263824463,0.0633676052093505
ltl2dba18.tlsf,REALIZABLE,3.310650587081909,0.0421056747436523
ltl2dba19.tlsf,REALIZABLE,3.1755266189575195,0.0413823127746582
ltl2dba20.tlsf,REALIZABLE,3.0839853286743164,0.0438010692596435
ltl2dba21.tlsf,REALIZABLE,3.3014464378356934,0.0502986907958984
ltl2dba22.tlsf,REALIZABLE,3.125728845596313,0.034623384475708
ltl2dba23.tlsf,REALIZABLE,3.2020437717437744,0.0349206924438476
ltl2dba25.tlsf,REALIZABLE,2.989727735519409,0.0411670207977294
ltl2dba26.tlsf,REALIZABLE,3.233642578125,0.038217544555664
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0162570476531982
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,10.902158975601196,1.95935583114624
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,3.443927764892578,0.0747687816619873
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,3.364675283432007,0.1169946193695068
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.228799343109131,0.1367146968841552
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,3.537728309631348,0.1822421550750732
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,3.4555470943450928,0.121363878250122
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,3.899001121520996,0.1575727462768554
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,3.048032522201538,0.037966251373291
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,3.7311971187591553,0.1724398136138916
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,3.7009682655334473,0.2882900238037109
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,3.074904203414917,0.0568587779998779
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,3.5021376609802246,0.062108039855957
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,3.090195417404175,0.048689842224121
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,4.855880498886108,0.7432141304016113
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,3.177957773208618,0.0583729743957519
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,3.172636747360229,0.0669033527374267
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,3.211022138595581,0.0702075958251953
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.693848609924317,0.0747945308685302
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,7.224516153335571,2.189797163009644
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,36.83461213111877,38.125333309173584
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,125.18277502059937,148.9976441860199
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,2.9769887924194336,0.0376405715942382
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,260.4212205410004,327.9205949306488
ltl2dba_beta_pb_25_pe_.tlsf,REALIZABLE,1237.2392327785492,1800.0856425762177
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,3.170745372772217,0.0428216457366943
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.3322501182556152,0.0458133220672607
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,3.924302101135254,0.0584959983825683
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,3.77163314819336,0.0836915969848632
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,4.055158853530884,0.1445183753967285
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,4.577134370803833,0.273123025894165
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,5.004541397094727,0.5333213806152344
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,6.290763854980469,0.9851336479187012
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,3.979963541030884,0.0550243854522705
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,3.624169588088989,0.058525800704956
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,3.501999855041504,0.0602014064788818
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,3.66486930847168,0.0646998882293701
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,3.209928035736084,0.0324404239654541
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,4.13559627532959,0.1134955883026123
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,3.2954132556915283,0.0359978675842285
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,3.225203275680542,0.0344502925872802
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,3.3269948959350586,0.0346074104309082
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,4.143666744232178,0.2747206687927246
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,3.2438161373138428,0.0402801036834716
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,4.606995582580566,0.3880980014801025
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,3.157256603240967,0.0391764640808105
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,4.702699422836304,0.5874614715576172
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.2475273609161377,0.0448036193847656
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,5.362159967422485,0.6255035400390625
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.545797348022461,0.0451045036315918
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,3.555824518203736,0.0533382892608642
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,250.18913340568545
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.3688046932220459
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.4103198051452636
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.423192024230957
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.6716785430908203
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.7137956619262695
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.6393129825592041
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,0.6991729736328125
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,2.127302408218384
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0345795154571533
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.0401210784912109
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.059131383895874
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,17.524600744247437
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.0821266174316406
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,37.339091062545776
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.1160659790039062
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,61.45752692222595
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.2057373523712158
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,99.07787203788756
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.1770992279052734
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.2383646965026855
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,17.074928045272827,660.3874228000641
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,180.08136439323425,1800.1074848175049
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,3.0412113666534424,0.0348377227783203
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,3.0324833393096924,0.0355808734893798
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,3.2360782623291016,0.038663625717163
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,3.1302590370178223,0.0467696189880371
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,3.344276189804077,0.0613689422607421
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,3.9278252124786377,0.223656415939331
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,4.659880876541138,0.5820596218109131
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,8.577390432357788,5.0799078941345215
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,32.32332897186279,57.72564435005188
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,416.6313722133637,1800.2443571090698
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,3.1840851306915283,0.0350749492645263
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,3.199415922164917,0.0404489040374755
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,3.221217393875122,0.0471515655517578
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,3.2507970333099365,0.0619356632232666
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,3.4794862270355225,0.1077234745025634
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,4.350965023040772,0.4501073360443115
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,9.287785530090332,2.9506285190582275
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,48.26907181739807,28.992168188095093
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,480.7535812854767
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,1800.0494406223297
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,3.295030117034912,0.0350196361541748
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0230236053466796
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0418822765350341
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.0748612880706787
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.2160425186157226
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.7363803386688232
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,2.4515089988708496
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,11.517592906951904
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,2.9876418113708496
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.0798828601837158
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.0817875862121582
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,0.1140789985656738
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,0.1352896690368652
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0246973037719726
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,0.2815101146697998
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0286712646484375
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,55.34196949005127
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0367960929870605
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0434563159942626
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,304.382390499115
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,0.7534575462341309
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0465407371520996
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.0473856925964355
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0606927871704101
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.0644063949584961
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,17.282685041427612,7.996864318847656
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,81.2936418056488,308.1139690876007
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,5.332776308059692,0.0304369926452636
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,3.199857234954834,0.0364696979522705
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,3.723046779632568,0.0338823795318603
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,3.389979362487793,0.0406992435455322
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.584969520568848,0.0420751571655273
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,3.823909521102905,0.0673689842224121
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,3.8203394412994394,0.1617021560668945
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,4.593920707702637,0.7036991119384766
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,6.495166540145874,2.1124942302703857
ltl2dpa01.tlsf,REALIZABLE,3.004193067550659,0.0567677021026611
ltl2dpa02.tlsf,REALIZABLE,2.99075984954834,0.037632942199707
ltl2dpa03.tlsf,REALIZABLE,3.5331945419311523,0.072474718093872
ltl2dpa04.tlsf,REALIZABLE,3.0627572536468506,0.0415511131286621
ltl2dpa05.tlsf,REALIZABLE,2.9622182846069336,0.0541324615478515
ltl2dpa06.tlsf,REALIZABLE,2.914327621459961,0.0438237190246582
ltl2dpa07.tlsf,REALIZABLE,3.101391077041626,0.0438723564147949
ltl2dpa08.tlsf,REALIZABLE,3.0703012943267822,0.041114330291748
ltl2dpa09.tlsf,REALIZABLE,3.175243616104126,0.0654497146606445
ltl2dpa10.tlsf,REALIZABLE,3.8916208744049072,0.0658907890319824
ltl2dpa11.tlsf,REALIZABLE,3.622239589691162,0.0485379695892334
ltl2dpa12.tlsf,REALIZABLE,3.491196393966675,0.0802903175354003
ltl2dpa13.tlsf,REALIZABLE,3.392445802688598,0.067272663116455
ltl2dpa14.tlsf,REALIZABLE,3.244059562683105,0.0602684020996093
ltl2dpa15.tlsf,REALIZABLE,3.0887715816497803,0.0411784648895263
ltl2dpa16.tlsf,REALIZABLE,3.1107044219970703,0.0400135517120361
ltl2dpa17.tlsf,REALIZABLE,3.327008008956909,0.0534586906433105
ltl2dpa18.tlsf,REALIZABLE,3.794523000717163,0.0594203472137451
ltl2dpa19.tlsf,REALIZABLE,3.35083556175232,0.0830850601196289
ltl2dpa20.tlsf,REALIZABLE,3.238194227218628,0.0549829006195068
ltl2dpa22.tlsf,REALIZABLE,3.6651244163513184,0.1076624393463134
ltl2dpa23.tlsf,REALIZABLE,3.329592704772949,0.0526103973388671
ltl2dpa24.tlsf,REALIZABLE,3.771782398223877,0.057546854019165
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,0.3739309310913086
ModdifiedLedMatrix5X.tlsf,REALIZABLE,5.405338525772095,0.8543033599853516
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1800.7628581523895
Morning2_4d4ca5c4.tlsf,REALIZABLE,3.928126811981201,0.2685587406158447
Morning2_9cac58d3.tlsf,REALIZABLE,3.6558356285095215,0.3108155727386474
Morning2Min_6cbc6174.tlsf,REALIZABLE,3.144078254699707,0.0839943885803222
Morning_88c5c1c3.tlsf,REALIZABLE,93.48364543914796,692.4207799434662
Morning_9cac58d3.tlsf,REALIZABLE,76.10388827323914,695.3906865119934
MorningMin_d6c5ac79.tlsf,REALIZABLE,4.073751449584961,0.4453697204589844
MusicAppFeedback.tlsf,REALIZABLE,3.958820581436157,0.206460952758789
MusicAppMotivating.tlsf,REALIZABLE,4.020820617675781,0.1876668930053711
MusicAppSimple.tlsf,REALIZABLE,3.596691370010376,0.1441738605499267
mux_pb_100_pe_.tlsf,REALIZABLE,7.376956224441528,1800.2449553012848
mux_pb_10_pe_.tlsf,REALIZABLE,3.661174535751343,0.1814138889312744
mux_pb_125_pe_.tlsf,REALIZABLE,7.992677450180054,1800.1739435195925
mux_pb_12_pe_.tlsf,REALIZABLE,4.071968078613281,0.5574395656585693
mux_pb_132_pe_.tlsf,REALIZABLE,8.96940803527832,1800.120537519455
mux_pb_150_pe_.tlsf,REALIZABLE,9.710288763046265,1800.1408641338348
mux_pb_16_pe_.tlsf,REALIZABLE,3.5773279666900635,5.764267206192017
mux_pb_175_pe_.tlsf,REALIZABLE,13.11341381072998,1800.1649017333984
mux_pb_200_pe_.tlsf,REALIZABLE,15.95278525352478,1800.226842880249
mux_pb_32_pe_.tlsf,REALIZABLE,3.907381296157837,1800.2815396785736
mux_pb_64_pe_.tlsf,REALIZABLE,5.706999063491821,1800.1431596279144
mux_pb_8_pe_.tlsf,REALIZABLE,3.496317148208618,0.085904836654663
narylatch_pb_10_pe_.tlsf,REALIZABLE,133.13348627090454,473.3422787189484
narylatch_pb_11_pe_.tlsf,REALIZABLE,616.0659205913544,1801.164892911911
narylatch_pb_8_pe_.tlsf,REALIZABLE,171.38546442985535,7.232538938522339
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.112748384475708
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.2164740562438964
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.3813364505767822
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.4559347629547119
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.4770545959472656
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.6951425075531006
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.8845534324645996
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,1.6280782222747805
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.094980239868164
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0470263957977294
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0509784221649169
OneCounterInRangeA3.tlsf,REALIZABLE,3.550299882888794,0.0742456912994384
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0465524196624755
OneCounter.tlsf,REALIZABLE,7.743515968322754,5.039738893508911
ordered-visits-choice-real.tlsf,REALIZABLE,4.192359924316406,0.6352798938751221
ordered-visits-real.tlsf,REALIZABLE,4.723034143447876,0.6896791458129883
package-delivery-real.tlsf,REALIZABLE,157.2196388244629,354.5508735179901
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,1.207348346710205
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,13.579517602920532
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,14.92907190322876
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,16.057721376419067
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,16.85365653038025
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,18.71413540840149
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,26.7408983707428
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,28.180265188217163
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,32.28415060043335
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,33.76231098175049
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,31.77968168258667
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,1.8252720832824707
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,33.59230589866638
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,34.11900329589844
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,36.78318881988525
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,34.98969745635986
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,40.95320177078247
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,43.199872970581055
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,2.117119073867798
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,3.0031137466430664
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,4.225147724151611
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,4.985852479934692
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,5.157580137252808
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,9.67208170890808
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,9.173091411590576
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,12.00694227218628
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.9805264472961426
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,11.178443431854248
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,14.864831924438477
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,15.305521965026855
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,15.384634971618652
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,17.469383716583252
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,22.85875678062439
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,22.78913116455078
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,26.2144992351532
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,27.313692569732662
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,30.825296878814697
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,1.6860134601593018
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,33.719661235809326
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,34.35022306442261
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,36.81816840171814
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,38.30803942680359
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,40.68833565711975
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,41.56844973564148
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,43.3535680770874
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,2.382868766784668
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,4.193022012710571
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,4.353119611740112
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,5.202458381652832
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,5.013805150985718
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,8.519091129302979
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,8.750909805297852
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,11.615253448486328
PlugController_fa4d4ce3.tlsf,REALIZABLE,6.292459011077881,0.1148607730865478
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.4011595249176025
precise-reachability-real.tlsf,REALIZABLE,7.419838190078735,0.7213528156280518
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1060.0733799934387,1808.9024770259855
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,59.53691720962525,42.4929506778717
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,4.63700008392334,0.7219512462615967
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,4.800056457519531,0.7468676567077637
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.369584321975708,0.0508403778076171
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.5950613021850586,0.0665693283081054
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.544804573059082,0.0970523357391357
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,3.644498586654663,0.1388063430786132
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,3.717870950698853,0.1814446449279785
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,3.9871938228607178,0.2322220802307129
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,3.9148902893066406,0.3559348583221435
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,4.353990316390991,0.4185082912445068
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,4.17167329788208,0.4573085308074951
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0633993148803711
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0609374046325683
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.1117792129516601
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.0760190486907959
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0707852840423584
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0739023685455322
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.067012071609497
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0491366386413574
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0420842170715332
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0515635013580322
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0451476573944091
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.055049180984497
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.051701545715332
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0595695972442626
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0513293743133544
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0628259181976318
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.1485617160797119
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.1571438312530517
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.1801114082336425
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.1618628501892089
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.2019054889678955
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.1574296951293945
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.2299511432647705
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.1064844131469726
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.1072800159454345
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.1116366386413574
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.1160383224487304
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.1226851940155029
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.1296677589416504
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.1380171775817871
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.1790289878845214
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.1424803733825683
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.2791452407836914
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.2483453750610351
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.3062424659729004
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.2263455390930175
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.2922787666320801
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.3420495986938476
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.2438902854919433
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.1912026405334472
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.1495306491851806
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.2036926746368408
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.1609418392181396
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.2205407619476318
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.1735703945159912
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.2754569053649902
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.1903278827667236
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.2757439613342285
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.5557513236999512
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.3141558170318603
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.643118143081665
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.2854743003845215
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.652855396270752
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.5330140590667725
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.955308198928833
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.5567586421966553
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,1.531165361404419
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.0496735572814941
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,114.3138620853424
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.1220700740814209
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.2346930503845214
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.359630823135376
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,1801.5350139141085
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.4171466827392578
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.7830464839935303
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.8771827220916748
Radarboard.tlsf,REALIZABLE,3.922532081604004,0.2946341037750244
RegManager.tlsf,REALIZABLE,3.6549227237701416,0.0767326354980468
reversible-lane-r-real.tlsf,REALIZABLE,10.431090593338013,6.0065882205963135
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,3.013244390487671
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,4.269487142562866
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,4.914887428283691
robot_analyze_samples_v1-real.tlsf,REALIZABLE,8.829498291015625,10.197874307632446
robot-cat-real-1d-real.tlsf,REALIZABLE,10.172754287719728,9.27912950515747
robot-cat-real-2d-real.tlsf,REALIZABLE,940.4707944393158,1611.2692503929138
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,7.732912063598633
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,133.52966260910034
robot_collect_samples_v1-real.tlsf,REALIZABLE,7.398960828781128,4.399948835372925
robot_collect_samples_v2-real.tlsf,REALIZABLE,5.929113864898682,3.3519957065582275
robot_collect_samples_v3-real.tlsf,REALIZABLE,25.717921257019043,195.95812058448792
robot_collect_samples_v4-real.tlsf,REALIZABLE,19.194804906845093,194.72570300102237
robot_deliver_products_1-real.tlsf,REALIZABLE,11.217909812927246,82.05501246452332
robot_deliver_products_20.tlsf,REALIZABLE,160.61103200912476,1802.510056257248
robot_deliver_products_30.tlsf,REALIZABLE,388.5595510005951,1801.185038805008
robot-grid-commute-1d-real.tlsf,REALIZABLE,6.59101939201355,2.6778335571289062
robot-grid-commute-2d-real.tlsf,REALIZABLE,17.918962955474854,73.93526005744934
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,4.5938334465026855,0.5946340560913086
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,7.541388988494873,2.0500118732452397
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,11.529460906982422,4.232800245285034
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,5.392258882522583,0.9941353797912598
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,69.72768092155457,54.11736750602722
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,6.12252402305603,1.487187385559082
robot-grid-reach-1d-real.tlsf,REALIZABLE,4.303461790084839,0.7653453350067139
robot-grid-reach-2d-real.tlsf,REALIZABLE,6.399627685546875,1.9534757137298584
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,4.455732822418213,0.6590816974639893
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,8.758000612258911,2.406200647354126
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,15.295429944992064,14.8249614238739
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,23.43697762489319
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,49.44496536254883
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,44.58796763420105
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,60.37875485420227
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,81.65012216567993
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.446650266647
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.7021968364715576
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.7915608882904053
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,1.1560957431793213
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,1.158308506011963
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,18.5962336063385
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,18.89440083503723
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,19.818634748458862
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,20.404656410217285
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,21.091646909713745
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,21.556915044784542
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,35.48327374458313
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,35.49013113975525
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,36.09930753707886
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,36.6484534740448
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,1.8591628074646
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,37.77576446533203
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,38.1332688331604
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,38.49837899208069
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,39.68965029716492
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,3.3587684631347656
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,4.920493841171265
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,9.13981580734253
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,10.162830114364624
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,12.17654013633728
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,13.243151903152466
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,18.63504934310913
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,18.458131790161133
robot_running-real.tlsf,REALIZABLE,23.01911187171936,84.82919669151306
robot-tasks-real.tlsf,REALIZABLE,4.16345477104187,0.9134621620178224
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1775.3704528808594
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,2.616485118865967
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,18.45039415359497
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,20.40968513488769
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,23.341572284698486
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,25.465006113052368
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,30.021913528442383
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,40.95839524269104
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,42.69032287597656
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,45.78313589096069
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,48.54209542274475
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,52.711689710617065
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,3.406824827194214
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,54.96921730041504
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,57.87185764312744
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,60.45712113380432
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,65.65952205657959
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,68.82948994636536
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,70.61196303367615
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,4.375378847122192
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,6.151487827301025
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.85828971862793
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,8.139070749282837
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,9.178674221038818
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,13.935629844665527
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,15.161050081253052
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,16.447842359542847
robot-to-target-charging-real.tlsf,REALIZABLE,24.84862327575684,142.37577056884766
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,41.88303852081299
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,72.60095357894897
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,95.36982941627502
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,104.10480833053587
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,171.5687131881714
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,219.6743984222412
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,256.40669417381287
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,319.508068561554
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,463.28298258781433
robot-to-target-unreal0.tlsf,REALIZABLE,402.4313077926636,1801.3164525032043
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0216286182403564
RotationCalculator.tlsf,REALIZABLE,5.510876655578613,0.1011011600494384
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.545202016830444,0.0909597873687744
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,6.364642143249512,0.2568514347076416
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,8.324593782424927,0.8142154216766357
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,13.375059127807615,5.18481969833374
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,44.47581195831299,50.63305068016052
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,204.7433815002441,613.5520141124725
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1363.329575300217,1801.947705984116
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.5357892513275146
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.6356587409973145
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.7817671298980713
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.8376367092132568
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,0.8702545166015625
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,0.8724749088287354
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,0.9290125370025636
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.0667262077331543
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.0873053073883056
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0650310516357421
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0963397026062011
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0963988304138183
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.2142457962036132
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.2274363040924072
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.3659052848815918
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.4939930438995361
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,144.05018734931946
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,189.27527499198916
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,265.98759961128235
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,271.7322437763214
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,224.00710582733157
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,325.2292046546936
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,379.2740921974182
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.2032949924468994
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,575.030279636383
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,501.3791618347168
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.2249081134796142
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.3471632003784179
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.582733154296875
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,1.0483758449554443
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,2.3633947372436523
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,11.746388673782349
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,24.107768535614014
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,86.70969271659851
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.2968635559082
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.176186323166
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.4187848567965
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.443960189819
round_robin_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,1409.4114904403689,1800.3307042121887
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.3012483119965
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.2805399894714
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.9485697746276855
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.9556076526641846
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,1.7974672317504885
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,5.838293552398682
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,25.594729900360107
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,103.58892750740053
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,198.5816445350647
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.247844696045
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.225179195404
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.1098923683166503
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,1.0035181045532229
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,22.503610610961918
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,1265.6898815631866
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.925773382187
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.5696866512298584,0.0924453735351562
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,5.771644353866577,0.8416237831115723
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,109.1535165309906,57.9382209777832
scheduler-real.tlsf,REALIZABLE,54.83395433425903,84.3017418384552
Scoreboard.tlsf,REALIZABLE,3.50457501411438,0.1633455753326416
SensorInit.tlsf,REALIZABLE,4.15237021446228,0.5063214302062988
SensorPart.tlsf,REALIZABLE,4.415711879730225,0.5727708339691162
SensorRegister.tlsf,REALIZABLE,2.815241813659668,0.0396640300750732
SensorSelector.tlsf,REALIZABLE,8.630175590515137,1.111079454421997
SensorSubmodulChooser.tlsf,REALIZABLE,4.073263645172119,0.3394680023193359
Sensor.tlsf,REALIZABLE,4.242655038833618,0.4797706604003906
Shades2_235467da.tlsf,REALIZABLE,3.3242504596710205,0.0647017955780029
Shades2_42dc4fff.tlsf,REALIZABLE,3.732430219650269,0.0956799983978271
Shades2_70523fbe.tlsf,REALIZABLE,3.341362237930298,0.0859510898590087
Shades2_a5f99bc6.tlsf,REALIZABLE,3.3630590438842773,0.0721683502197265
Shades2Min_63831f8c.tlsf,REALIZABLE,3.306168556213379,0.0469605922698974
Shades_6479ef9a.tlsf,REALIZABLE,3.3121938705444336,0.0783445835113525
Shades_974f4a68.tlsf,REALIZABLE,3.7015998363494873,0.1300911903381347
Shades_9cac58d3.tlsf,REALIZABLE,3.5035741329193115,0.0819134712219238
Shades_a02758ea.tlsf,REALIZABLE,3.5462238788604736,0.0806329250335693
ShadesMin_aeb1d897.tlsf,REALIZABLE,3.3736932277679443,0.0472497940063476
shift_pb_10_pe_.tlsf,REALIZABLE,4.678807973861694,0.240952730178833
shift_pb_12_pe_.tlsf,REALIZABLE,6.281254291534424,1.3061838150024414
shift_pb_16_pe_.tlsf,REALIZABLE,45.4472975730896,260.3686788082123
shift_pb_8_pe_.tlsf,REALIZABLE,3.545133352279663,0.0810825824737548
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,467.5523009300232,375.2782959938049
simple_arbiter_enc_pb_11_pe_.tlsf,REALIZABLE,1803.172848701477,878.2975373268127
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,19.906572341918945,5.681201934814453
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,5.357173681259155
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,6.354759931564331
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,6.524935245513916
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,6.733178377151489
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,6.830659627914429
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.0390212535858154
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0370352268218994
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0241448879241943
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0244820117950439
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0284678936004638
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0269596576690673
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0310504436492919
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0298464298248291
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.0346560478210449
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.0313959121704101
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0375652313232421
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.0737006664276123
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0580418109893798
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0514578819274902
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0681159496307373
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.0555872917175293
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0704271793365478
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0729734897613525
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0782885551452636
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0826430320739746
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.0861797332763671
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.2082905769348144
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.1869897842407226
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.1094553470611572
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.119729995727539
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.1226224899291992
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.1343476772308349
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.1351873874664306
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.1411597728729248
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.1632647514343261
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.1582918167114257
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.1594882011413574
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.3386263847351074
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.2040181159973144
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.2136054039001464
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.2045440673828125
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.2799067497253418
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.1863584518432617
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.2838335037231445
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.2000141143798828
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.3120262622833252
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.2186427116394043
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.326873779296875
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.3162472248077392
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.3567013740539551
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.2863903045654297
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.4266600608825683
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.7340347766876221
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,1.0467793941497805
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,39.361467123031616
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0254855155944824
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0485260486602783
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.1115803718566894
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,782.1059584617615
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.1906065940856933
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,1801.2502210140228
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.4027175903320312
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,1800.953779220581
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.5294845104217529
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.5972654819488525
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,159.52418518066406,1800.2852499485016
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,3.147000312805176,0.0679550170898437
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,4.169001817703247,0.2620954513549804
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,10.883952856063845,1.1824345588684082
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.7397642135620117
SliderDefault.tlsf,REALIZABLE,3.542198657989502,0.1066524982452392
SliderDelayed.tlsf,REALIZABLE,4.098552703857422,0.5114741325378418
SliderScored.tlsf,REALIZABLE,4.293341636657715,0.4120869636535644
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.5590040683746338
solitary-real.tlsf,REALIZABLE,4.505882263183594,0.8557689189910889
sort40.tlsf,UNREALIZABLE,10.744871377944946,10.61383891105652
sort41.tlsf,UNREALIZABLE,14.519415616989136,24.440712928771973
sort42.tlsf,UNREALIZABLE,25.20758628845215,57.73277282714844
sort4-real.tlsf,REALIZABLE,208.59118676185608,179.7716326713562
sort50.tlsf,UNREALIZABLE,35.393189430236816,80.92903113365173
sort51.tlsf,UNREALIZABLE,64.008629322052,207.12143659591675
sort52.tlsf,UNREALIZABLE,131.01545119285583,508.81760025024414
SPIPureNext.tlsf,REALIZABLE,7.400648355484009,1.8641901016235352
SPIReadClk.tlsf,REALIZABLE,3.209150552749634,0.0582897663116455
SPIReadManag.tlsf,REALIZABLE,4.618060350418091,1.0162560939788818
SPIReadSdi.tlsf,REALIZABLE,3.3378984928131104,0.0601980686187744
SPI.tlsf,REALIZABLE,4.185245037078857,0.3761813640594482
SPIWriteClk.tlsf,REALIZABLE,3.0237362384796143,0.0519015789031982
SPIWriteManag.tlsf,REALIZABLE,3.689835548400879,0.3224854469299316
SPIWriteSdi.tlsf,REALIZABLE,3.4581408500671387,0.0854508876800537
square5x50.tlsf,UNREALIZABLE,8.319731712341309,4.158953666687012
square5x51.tlsf,UNREALIZABLE,11.07071042060852,7.591158628463745
square5x52.tlsf,UNREALIZABLE,13.8600914478302,8.812630414962769
square5x53.tlsf,UNREALIZABLE,14.794456005096436,13.621691226959229
square5x54.tlsf,UNREALIZABLE,19.63211727142334,17.832822799682617
square5x5-real.tlsf,REALIZABLE,25.07230806350708,20.47335457801819
storage-GF-64-real.tlsf,REALIZABLE,4.402909755706787,0.8609838485717773
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0532946586608886
tasks-real.tlsf,REALIZABLE,4.944439649581909,1.1917822360992432
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,19.46236252784729
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,30.861030101776123
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,38.87736964225769
taxi-service-real.tlsf,REALIZABLE,41.28347563743591,50.437498807907104
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,1.446831226348877
test2_f2774e0b.tlsf,REALIZABLE,3.6259446144104,0.17893648147583
test3_efe2feaf.tlsf,REALIZABLE,3.4303267002105717,0.130394697189331
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0695536136627197
test5_6cbc6174.tlsf,REALIZABLE,3.4001498222351074,0.0565483570098876
test6_0f5381e9.tlsf,REALIZABLE,3.576747417449951,0.0688769817352294
test7_2c5b09da.tlsf,REALIZABLE,3.5717098712921143,0.0706255435943603
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0450882911682128
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0740277767181396
test_f3987563.tlsf,REALIZABLE,3.041500329971313,0.0414292812347412
thermostat-F-real.tlsf,REALIZABLE,7.14412784576416,2.250394821166992
thermostat-GF-real.tlsf,REALIZABLE,61.71923851966858,15.726192951202393
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,6.8711326122283936
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,20.50263738632202
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,48.089370012283325
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.023970603942871
Timer_a50cadd7.tlsf,REALIZABLE,3.208406686782837,0.0735335350036621
tmp_13cfc6f2.tlsf,REALIZABLE,4.281435012817383,1.17128324508667
TorcsAccelerating.tlsf,REALIZABLE,3.263139486312866,0.0717246532440185
TorcsGearing.tlsf,REALIZABLE,3.0405983924865723,0.0506167411804199
TorcsSimple.tlsf,REALIZABLE,3.4479165077209477,0.091327428817749
TorcsSteeringImproved.tlsf,REALIZABLE,3.43183708190918,0.1452546119689941
TorcsSteeringSimple.tlsf,REALIZABLE,3.443768262863159,0.0700433254241943
TorcsSteeringSmart.tlsf,REALIZABLE,3.716090679168701,0.1540393829345703
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.1308584213256836
TwoCounters3.tlsf,REALIZABLE,3.8404462337493896,0.3404629230499267
TwoCounters4.tlsf,REALIZABLE,4.394974708557129,0.4739844799041748
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,1.5451252460479736
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.2123997211456298
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.3137927055358886
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.5493149757385254
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.7922606468200684
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,1.0143029689788818
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,1.6301002502441406
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,1.392336130142212
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,4.595024347305298
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,4.3205931186676025
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,8.447799921035767
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,7.665672063827515
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.5009684562683105
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.159949779510498
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.1937384605407714
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.2998976707458496
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.2979023456573486
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.4676599502563476
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.6233975887298584
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.609807014465332
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.4680984020233154
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.4679374694824219
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.3697705268859863
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.1207611560821533
TwoCountersRefinedRefined.tlsf,REALIZABLE,3.625963687896729,0.1506595611572265
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.1262273788452148
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.1108040809631347
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0228190422058105
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,2.9169344902038574,0.0469460487365722
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,53.86650800704956
unordered-visits-real.tlsf,REALIZABLE,8.488631248474121,5.863394021987915
Warnlight_2d1010f8.tlsf,REALIZABLE,3.3620388507843018,0.0823514461517334
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.039919376373291
Window_235467da.tlsf,REALIZABLE,3.3496811389923096,0.1104748249053955
Window2_54e1f7d2.tlsf,REALIZABLE,3.5033578872680664,0.1894221305847168
Window2_6479ef9a.tlsf,REALIZABLE,3.670319795608521,0.1151015758514404
Window2_9cac58d3.tlsf,REALIZABLE,3.459564447402954,0.1624519824981689
Window2_aeb1d897.tlsf,REALIZABLE,4.247159719467163,0.3072359561920166
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.1068556308746337
Window2Min_88c5c1c3.tlsf,REALIZABLE,3.426652431488037,0.0808446407318115
Window_42dc4fff.tlsf,REALIZABLE,3.632835149765015,0.0978691577911377
Window_54e1f7d2.tlsf,REALIZABLE,3.5859923362731934,0.1025428771972656
WindowMin_a5f99bc6.tlsf,REALIZABLE,3.3393630981445312,0.0694735050201416
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,4.027376890182495,0.3762750625610351
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,5.76972222328186,1.0785279273986816
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,11.10007619857788,4.272759199142456
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,79.05026865005493,55.75427293777466
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,591.655832529068,553.5910456180573
Zoo0.tlsf,REALIZABLE,3.5611138343811035,0.1290299892425537
Zoo10.tlsf,REALIZABLE,3.6046319007873535,0.0921626091003418
Zoo5.tlsf,REALIZABLE,3.5318164825439453,0.1145803928375244


==> data/output_csvs/pairwise_realizability_time_Semml_Ltlsynt.csv <==
name,status_gt,time_Semml,time_Ltlsynt
01.tlsf,REALIZABLE,3.7134759426116943,0.0419545173645019
02.tlsf,REALIZABLE,3.8491873741149902,0.1232633590698242
03.tlsf,REALIZABLE,4.412926435470581,8.634816884994507
05.tlsf,REALIZABLE,6.021905899047852,1478.574330329895
06.tlsf,REALIZABLE,6.277336120605469,0.2683699131011963
07.tlsf,REALIZABLE,6.463099718093872,0.1956543922424316
08.tlsf,REALIZABLE,9.35198712348938,0.2747149467468261
09.tlsf,REALIZABLE,7.756213903427124,0.2632756233215332
10.tlsf,REALIZABLE,7.422362804412842,0.2432260513305664
11.tlsf,REALIZABLE,96.12632441520692,0.2421095371246338
12.tlsf,REALIZABLE,8.043509721755981,0.2122783660888672
13.tlsf,REALIZABLE,8.011281967163086,0.2247164249420166
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.2123708724975586,0.0407099723815918
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.617814779281616,0.0579135417938232
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,12.983155965805054,0.6587574481964111
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,120.90989470481873,30.42461514472961
abcg_arbiter_pb_5_pe_.tlsf,REALIZABLE,1802.9393174648285,1499.6192870140076
ActionConverter.tlsf,REALIZABLE,3.140160322189331,0.0356836318969726
Alarm_06e9cad4.tlsf,REALIZABLE,5.827333211898804,1800.6193451881409
Alarm_2d1010f8.tlsf,REALIZABLE,3.0972325801849365,0.0400576591491699
Alarm_68c86764.tlsf,REALIZABLE,5.687956809997559,1800.584767818451
Alarm_70523fbe.tlsf,REALIZABLE,5.031691789627075,1800.682582616806
Alarm_88c5c1c3.tlsf,REALIZABLE,3.244835376739502,0.0408730506896972
Alarm_9cac58d3.tlsf,REALIZABLE,3.342870712280273,0.0401208400726318
Alarm_a5f99bc6.tlsf,REALIZABLE,9.200350522994995,1800.5694184303284
Alarm_f2774e0b.tlsf,REALIZABLE,4.46612548828125,1800.6596672534945
AlarmMin_efe2feaf.tlsf,REALIZABLE,2.863210678100586,0.0318305492401123
AllHeating_d6376bf9.tlsf,REALIZABLE,3.1233370304107666,0.0512876510620117
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.3379983901978
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.330706357956
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.2709484100342
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.318351984024
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.3471302986145
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.3306031227112
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1800.2964305877686
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,10.942809820175173,201.07492780685425
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,247.2354679107666,1800.1215722560885
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,18.88632130622864
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,1800.018602848053
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1800.021850824356
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,180.64603805541992,1800.041888713837
amba_decomposed_arbiter_pb_11_pe_.tlsf,REALIZABLE,485.50650906562805,1800.1890041828156
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.278570890426636,0.0410654544830322
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.538796901702881,0.0567092895507812
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.084219455718994,0.1642284393310547
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.392301082611084,2.384812355041504
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,6.240113496780396,65.00339674949646
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,9.233167171478271,1397.8798398971558
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,17.297674655914307,1800.0564563274384
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,41.2400975227356,1800.022346496582
amba_decomposed_decode.tlsf,REALIZABLE,2.6806623935699463,0.0357563495635986
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.044068336486816,0.2710180282592773
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,4.240684509277344,0.7428457736968994
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,4.4143500328063965,1.1742372512817385
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,4.926190614700317,2.836507558822632
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,5.931692838668823,7.5296759605407715
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,7.310000658035278,14.543960094451904
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,10.756187200546265,39.68247008323669
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,298.3027181625366,1800.3380658626556
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,2.919990062713623,0.0387217998504638
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,2.93241286277771,0.0379083156585693
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.0042223930358887,0.04012131690979
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,3.1235575675964355,0.0489144325256347
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,3.377376079559326,0.0476546287536621
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,3.6148934364318848,0.0777506828308105
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,3.532773733139038,0.0990693569183349
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,3.9377479553222656,0.2679510116577148
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,3.887948513031006,0.0419654846191406
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,4.274752378463745,0.0407478809356689
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,4.808928489685059,0.0438179969787597
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,5.323789119720459,0.0424776077270507
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,6.828135967254639,0.0480823516845703
amba_decomposed_lock_pb_150_pe_.tlsf,REALIZABLE,1802.276219367981,6.977717161178589
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.225497245788574,0.0481264591217041
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,17.999916553497314,0.0459406375885009
amba_decomposed_lock_pb_200_pe_.tlsf,REALIZABLE,1803.4935998916624,23.0448899269104
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,2.9412102699279785,0.0408873558044433
amba_decomposed_lock_pb_30_pe_.tlsf,REALIZABLE,1802.2606399059296,0.0726585388183593
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,2.961814641952514,0.0425128936767578
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,2.9551405906677246,0.0369372367858886
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3.109048366546631,0.0390067100524902
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.503478527069092,0.039137840270996
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3.52292537689209,0.0444066524505615
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3.2783188819885254,0.0395643711090087
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,3.547316551208496,0.0431437492370605
amba_decomposed_shift.tlsf,REALIZABLE,2.920916557312012,0.0456213951110839
amba_decomposed_tburst4.tlsf,REALIZABLE,3.315840721130371,0.0496060848236084
amba_decomposed_tincr.tlsf,REALIZABLE,3.090362787246704,0.0418150424957275
amba_decomposed_tsingle.tlsf,REALIZABLE,3.0623373985290527,0.0525715351104736
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,38.95136761665344,1800.0505208969116
amba_gr_pb_2_pe_.tlsf,REALIZABLE,34.39038348197937,1800.046266555786
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.039027452468872,0.0376727581024169
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,3.4280779361724854,0.0695912837982177
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,4.508056640625,6.206393718719482
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,8.909109354019165,1800.0597116947174
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,36.99843430519104,209.97187304496765
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,447.2528188228607,1800.0673406124115
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.0627634525299072
arbiter_pb_10_pe_.tlsf,REALIZABLE,1802.1241071224213,338.465366601944
arbiter_pb_1_pe_.tlsf,REALIZABLE,2.852490186691284,0.0375571250915527
arbiter_pb_2_pe_.tlsf,REALIZABLE,3.154282808303833,0.0344476699829101
arbiter_pb_3_pe_.tlsf,REALIZABLE,3.247260332107544,0.0486133098602294
arbiter_pb_4_pe_.tlsf,REALIZABLE,3.8109726905822754,0.0546710491180419
arbiter_pb_5_pe_.tlsf,REALIZABLE,5.551332712173462,0.0936450958251953
arbiter_pb_6_pe_.tlsf,REALIZABLE,9.08208179473877,0.3119556903839111
arbiter_pb_7_pe_.tlsf,REALIZABLE,30.42905569076538,1.414241075515747
arbiter_pb_8_pe_.tlsf,REALIZABLE,168.43750166893005,6.997054576873779
arbiter_pb_9_pe_.tlsf,REALIZABLE,821.8661830425262,49.18932628631592
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,2.441256046295166,0.0341272354125976
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,3.134604930877685,0.0389549732208251
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,3.8545079231262207,0.0466821193695068
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,6.519476890563965,0.0823531150817871
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,22.45237708091736,0.4497334957122803
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,111.15074348449708,3.2405812740325928
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,850.144492149353,24.288740634918213
arbiter_with_buffer_pb_8_pe_.tlsf,REALIZABLE,1822.8057284355164,234.3630347251892
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.4850780963897705,0.0372111797332763
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.3244948387146,0.0389120578765869
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,5.337905168533325,0.0508997440338134
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,11.347747564315796,0.0795567035675048
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,83.13404488563538,0.5175740718841553
arbiter_with_cancel_pb_6_pe_.tlsf,REALIZABLE,1373.0597894191742,3.318414688110352
arbiter_with_cancel_pb_7_pe_.tlsf,REALIZABLE,1805.0457565784452,32.2857232093811
arbiter_with_cancel_pb_8_pe_.tlsf,REALIZABLE,1804.0534031391144,290.3035354614258
arbiter-with-failure-real.tlsf,REALIZABLE,3.293635845184326,0.0471320152282714
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,0.0413458347320556
Automata16S.tlsf,REALIZABLE,6.043797016143799,0.0476329326629638
Automata32S.tlsf,REALIZABLE,1802.6410121917725,0.0632205009460449
Automata.tlsf,REALIZABLE,3.379263639450073,0.0443484783172607
batch-arbiter-real.tlsf,REALIZABLE,3.992275714874268,0.0619394779205322
box0.tlsf,UNREALIZABLE,5.015271425247192,0.0623016357421875
box1.tlsf,UNREALIZABLE,5.340148448944092,0.069582462310791
box-limited-real.tlsf,REALIZABLE,3.924617528915405,0.0522694587707519
box-real.tlsf,REALIZABLE,5.671786546707153,0.0793619155883789
buffer-storage-real.tlsf,REALIZABLE,5.226702690124512,0.2078828811645507
Button.tlsf,REALIZABLE,2.949817419052124,0.0369210243225097
chain-4-real.tlsf,REALIZABLE,7.912071704864502,497.1018335819245
chain-5-real.tlsf,REALIZABLE,15.161037683486938,1800.6037769317627
chain-60.tlsf,REALIZABLE,39.6105740070343,1800.396512746811
chain-70.tlsf,REALIZABLE,183.1218421459198,1800.363248586655
chain-simple-10-real.tlsf,REALIZABLE,6.52260422706604,0.4179966449737549
chain-simple-20-real.tlsf,REALIZABLE,9.516409873962402,0.9398510456085204
chain-simple-30-real.tlsf,REALIZABLE,12.711173295974731,1.8019952774047847
chain-simple-40-real.tlsf,REALIZABLE,17.67262029647827,2.925017833709717
chain-simple-50-real.tlsf,REALIZABLE,22.356087923049927,4.14322566986084
chain-simple-5-real.tlsf,REALIZABLE,5.684420108795166,0.2410643100738525
chain-simple-60-real.tlsf,REALIZABLE,30.395102739334103,6.349988222122192
chain-simple-70-real.tlsf,REALIZABLE,40.17085528373718,9.300357818603516
chain-simple-param-70-real.tlsf,REALIZABLE,5.240626096725464,1.635122299194336
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.0360713005065918
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,2.72359299659729,0.0346767902374267
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.047325849533081
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.146913290023804,0.0454986095428466
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.0396754741668701
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0398781299591064
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.042525291442871
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0441668033599853
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0428502559661865
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0539462566375732
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0484986305236816
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0351908206939697
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0410823822021484
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0397150516510009
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0364136695861816
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0425837039947509
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0400774478912353
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0389673709869384
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0476212501525878
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0371856689453125
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0349774360656738
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0385017395019531
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0344479084014892
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.0355136394500732
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0407400131225585
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0354950428009033
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0343143939971923
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,2.7507922649383545,0.0471189022064209
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.0436742305755615
chomp_pb_2_2_pe_.tlsf,REALIZABLE,3.5295867919921875,0.0639081001281738
chomp_pb_2_3_pe_.tlsf,REALIZABLE,4.121309041976929,0.1644213199615478
chomp_pb_2_4_pe_.tlsf,REALIZABLE,5.059821128845215,2.776318311691284
chomp_pb_2_5_pe_.tlsf,REALIZABLE,7.497723340988159,274.18409276008606
chomp_pb_2_6_pe_.tlsf,REALIZABLE,15.91881513595581,1800.4250004291534
chomp_pb_3_2_pe_.tlsf,REALIZABLE,4.096445560455322,0.2128734588623047
chomp_pb_3_3_pe_.tlsf,REALIZABLE,5.989134788513184,15.785717010498049
chomp_pb_3_4_pe_.tlsf,REALIZABLE,17.066956996917725,1800.6043903827667
chomp_pb_3_5_pe_.tlsf,REALIZABLE,195.25827264785767,1800.38960814476
chomp_pb_4_2_pe_.tlsf,REALIZABLE,4.699118375778198,3.643094778060913
chomp_pb_4_3_pe_.tlsf,REALIZABLE,16.26196527481079,1800.628363609314
chomp_pb_4_4_pe_.tlsf,REALIZABLE,461.0255117416382,1800.2367596626282
Cockpitboard_efe2feaf.tlsf,REALIZABLE,3.3544881343841557,0.0389554500579834
Cockpitboard.tlsf,REALIZABLE,3.782700300216675,0.0401065349578857
Coffee_06e9cad4.tlsf,REALIZABLE,4.493081092834473,0.0854139328002929
Coffee_235467da.tlsf,REALIZABLE,3.38137149810791,0.2660913467407226
Coffee_2c5b09da.tlsf,REALIZABLE,3.376789331436157,0.0505268573760986
Coffee_6479ef9a.tlsf,REALIZABLE,3.8122599124908447,0.0931980609893798
Coffee_d6376bf9.tlsf,REALIZABLE,3.806612968444824,0.0786037445068359
Coffee_efe2feaf.tlsf,REALIZABLE,3.307393789291382,0.2624359130859375
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.083519697189331
CoffeeMin_88f351a6.tlsf,REALIZABLE,2.904284238815308,0.0352973937988281
CoffeMachine_974f4a68.tlsf,REALIZABLE,3.5076303482055664,0.0800869464874267
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.0344235897064209
collector_v1_pb_11_pe_.tlsf,REALIZABLE,23.191770553588867,1800.0261013507843
collector_v1_pb_12_pe_.tlsf,REALIZABLE,59.44382834434509,1800.0319402217865
collector_v1_pb_13_pe_.tlsf,REALIZABLE,174.41489791870117,1800.0931861400604
collector_v1_pb_14_pe_.tlsf,REALIZABLE,530.2194635868073,1800.3009688854218
collector_v1_pb_15_pe_.tlsf,REALIZABLE,1666.8299131393433,1800.584033727646
collector_v1_pb_3_pe_.tlsf,REALIZABLE,3.1889736652374268,0.0458462238311767
collector_v1_pb_5_pe_.tlsf,REALIZABLE,3.6710517406463614,0.0791330337524414
collector_v1_pb_7_pe_.tlsf,REALIZABLE,4.414734363555908,1.1117346286773682
collector_v1_pb_9_pe_.tlsf,REALIZABLE,7.767638444900513,54.75754356384277
collector_v2_pb_10_pe_.tlsf,REALIZABLE,27.76149177551269,11.00133728981018
collector_v2_pb_11_pe_.tlsf,REALIZABLE,98.50037288665771,69.71831631660461
collector_v2_pb_12_pe_.tlsf,REALIZABLE,307.2981057167053,439.4856934547424
collector_v2_pb_13_pe_.tlsf,REALIZABLE,1000.153653383255,1800.1731779575348
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.7807931900024414,0.0406181812286376
collector_v2_pb_5_pe_.tlsf,REALIZABLE,3.5930962562561035,0.0482227802276611
collector_v2_pb_7_pe_.tlsf,REALIZABLE,5.494209289550781,0.1432538032531738
collector_v2_pb_9_pe_.tlsf,REALIZABLE,13.921875,1.666724681854248
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.942296266555786,1801.3421511650083
collector_v3_pb_11_pe_.tlsf,REALIZABLE,15.17388391494751,1800.1734216213226
collector_v3_pb_12_pe_.tlsf,REALIZABLE,41.07915425300598,1800.143690109253
collector_v3_pb_13_pe_.tlsf,REALIZABLE,129.8246419429779,1800.12810587883
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.227994203567505,0.0629582405090332
collector_v3_pb_5_pe_.tlsf,REALIZABLE,3.2916274070739746,45.15894389152527
collector_v3_pb_7_pe_.tlsf,REALIZABLE,3.831043004989624,1800.283509016037
collector_v3_pb_9_pe_.tlsf,REALIZABLE,5.45600152015686,1800.1753752231598
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.192763090133667
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0424647331237793
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.0556044578552246
Core_solved_974f4a68.tlsf,REALIZABLE,3.5307533740997314,0.1412310600280761
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.0433673858642578
diagonal-real.tlsf,REALIZABLE,4.255666732788086,0.053638219833374
Door_2d1010f8.tlsf,REALIZABLE,3.058145046234131,0.0521843433380126
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,3.202263593673706,0.0430972576141357
elevator-paper-real.tlsf,REALIZABLE,4.020342826843262,0.0723004341125488
EnemeyModule.tlsf,REALIZABLE,2.866320848464966,0.0400376319885253
EscalatorBidirectionalInit.tlsf,REALIZABLE,3.400981903076172,0.0459845066070556
EscalatorBidirectional.tlsf,REALIZABLE,3.257777214050293,0.0463299751281738
EscalatorCountingInit.tlsf,REALIZABLE,3.2709240913391118,0.0383353233337402
EscalatorCounting.tlsf,REALIZABLE,3.065315723419189,0.0472426414489746
EscalatorNonCounting.tlsf,REALIZABLE,3.280930519104004,0.0413036346435546
EscalatorNonReactive.tlsf,REALIZABLE,2.843095541000366,0.0402905941009521
EscalatorSmart.tlsf,REALIZABLE,3.089385509490967,0.0591776371002197
evasion0.tlsf,UNREALIZABLE,8.901968479156494,0.6980719566345215
evasion-real.tlsf,REALIZABLE,10.307487487792969,1.11031174659729
example10a_pb_1_pe_.tlsf,REALIZABLE,3.092701196670532,0.0379667282104492
example10a_pb_2_pe_.tlsf,REALIZABLE,3.674694538116455,0.0361161231994628
example10_pb_1_pe_.tlsf,REALIZABLE,2.9560554027557373,0.0396761894226074
example10_pb_2_pe_.tlsf,REALIZABLE,2.8168911933898926,0.0341300964355468
Example1_d6376bf9.tlsf,REALIZABLE,3.135780572891236,0.0447700023651123
example7a_pb_1_pe_.tlsf,REALIZABLE,2.8124120235443115,0.0458972454071044
example7a_pb_2_pe_.tlsf,REALIZABLE,3.293420791625977,0.0395915508270263
example7_pb_1_pe_.tlsf,REALIZABLE,2.8788399696350098,0.0329036712646484
example7_pb_2_pe_.tlsf,REALIZABLE,2.897186040878296,0.048079490661621
example8_pb_1_pe_.tlsf,REALIZABLE,2.616386651992798,0.0350313186645507
example8_pb_2_pe_.tlsf,REALIZABLE,2.983626365661621,0.0370702743530273
example9_pb_1_pe_.tlsf,REALIZABLE,2.959144115447998,0.040581464767456
example9_pb_2_pe_.tlsf,REALIZABLE,3.115525007247925,0.0391762256622314
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.0516233444213867
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,5.3207106590271,0.0606019496917724
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,5.357584476470947,0.0841231346130371
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,5.568057060241699,0.0638132095336914
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,0.3734478950500488
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,6.03213357925415,0.0660254955291748
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.0359976291656494
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,0.057518720626831
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,9.961785554885864
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,11.159303903579712
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,241.59083604812625
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,265.4045162200928
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1713.900451183319
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,1.4772024154663086
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,0.0791010856628418
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,0.0874218940734863
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,0.0968880653381347
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,0.1050543785095214
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,1.5511484146118164
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,2.795149564743042
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,7.815398693084717
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,8.455334424972534
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.0544681549072265
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,3.604508399963379,0.0558466911315918
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.125366926193237,0.0865893363952636
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,6.711549997329712,0.1623890399932861
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,11.577826976776125,0.8383090496063232
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,38.26374530792236,11.245662689208984
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,343.50095987319946,161.82443928718567
follow0.tlsf,UNREALIZABLE,55.64429569244385,36.26844143867493
follow1.tlsf,UNREALIZABLE,65.56544327735901,34.19611620903015
follow2.tlsf,UNREALIZABLE,84.60221242904663,84.8562593460083
follow3.tlsf,UNREALIZABLE,110.03153944015504,185.57255220413208
f-real-real.tlsf,REALIZABLE,11.567093849182127,0.2635242938995361
full_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1803.0137627124784,24.50738549232483
full_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1803.3544011116028,166.6688539981842
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,427.26692485809326,1.742173433303833
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.6681540012359619
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,1.1894385814666748
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,2.2899866104125977
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,4.628470182418823
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,9.819678783416748
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,21.76579999923706
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,46.7181761264801
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,236.7519028186798
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.0484938621520996
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,1738.00408244133
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,1800.7033169269562
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,1800.9956119060516
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,1800.7318367958069
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,1800.7992861270905
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.045013427734375
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.0601124763488769
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.0522787570953369
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.0655641555786132
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.0708072185516357
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.1522738933563232
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.1771490573883056
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.2868752479553222
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.5221619606018
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.479299783707
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1800.5320394039154
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1800.5553913116455
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.6276006698608
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.704211950302
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.7739036083221436
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.3320825099945068
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.3860137462615967
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.6109733581542969
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,2.6814210414886475
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,15.790544033050535
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,106.34043645858765
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,644.5643398761749
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1800.9547095298767
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,1800.2899861335754
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,29.495704174041748
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,45.57528901100159
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,62.06450033187866
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,352.15574765205383
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.4132487773895
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.473174571991
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.0359628200531005
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.0905256271362304
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,4.962741851806641
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1287.6954329013824
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.0443971157073974
Gamelogic.tlsf,REALIZABLE,3.731515645980835,0.0510177612304687
GamemodeChooser.tlsf,REALIZABLE,3.53843355178833,0.0413527488708496
Gamemodule.tlsf,REALIZABLE,3.0152628421783447,0.0354938507080078
generalized_buffer_pb_2_pe_.tlsf,REALIZABLE,27.61004519462585,0.1537432670593261
generalized_buffer_pb_3_pe_.tlsf,REALIZABLE,398.3210389614105,1800.306984424591
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,0.047607421875
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,0.0668010711669921
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,0.092888593673706
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,1.7047021389007568
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,1.64945387840271
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,5.221471786499023
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,133.42540764808655
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,147.83796906471252
gf-real-real.tlsf,REALIZABLE,3.17352557182312,0.0434534549713134
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.0374612808227539
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,0.0534372329711914
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,0.0525629520416259
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,0.0532538890838623
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,0.0551927089691162
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,0.0577380657196044
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,0.0545411109924316
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,0.074697732925415
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,0.0671956539154052
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,0.0691637992858886
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,0.0899136066436767
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.0379209518432617
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,0.0972812175750732
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,0.0937716960906982
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,0.0754766464233398
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,0.0781309604644775
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,0.0954480171203613
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,0.1030035018920898
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,0.0802462100982666
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,0.0831522941589355
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,0.0867326259613037
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,0.0849487781524658
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.04292893409729
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,0.0912134647369384
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,0.0878586769104003
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,0.1093144416809082
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,0.1164562702178955
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,0.113293170928955
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,0.1208312511444091
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,0.1243948936462402
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,0.1337587833404541
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,0.1231632232666015
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,0.1169679164886474
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.043856143951416
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,0.1209814548492431
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,0.128232717514038
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,0.1404170989990234
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,0.1370377540588379
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,0.1339533329010009
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,0.1320760250091552
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,0.1361565589904785
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,0.1602652072906494
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.0434517860412597
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.0412285327911376
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.0618634223937988
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.0491859912872314
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,0.0518300533294677
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,0.0490298271179199
g-real0.tlsf,UNREALIZABLE,5.15223240852356,0.8913922309875488
g-real-real.tlsf,REALIZABLE,6.99720573425293,9.303905487060549
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.0394253730773925
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,0.1073567867279052
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,0.1350445747375488
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,0.1167852878570556
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,0.1278760433197021
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,0.1080353260040283
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,0.1466619968414306
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,0.2368960380554199
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,0.2469315528869629
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,0.3348202705383301
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,0.2274823188781738
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.0562703609466552
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,0.2812180519104004
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,0.051619529724121
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,0.0558137893676757
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,0.0742337703704834
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,0.0680086612701416
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,0.113370656967163
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,0.1140444278717041
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,0.1023664474487304
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,0.1037416458129882
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,0.2840890884399414
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,11.387618064880373
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.0462772846221923
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,33.40064978599548
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,90.68484330177309
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,101.2793674468994
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,112.75969052314758
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1802.9000091552732
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,0.0635688304901123
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,0.0906486511230468
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,0.2534692287445068
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,0.9251754283905028
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,0.7095043659210205
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,0.5704212188720703
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,0.784198522567749
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,12.01511573791504
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,29.951152324676517
Heating_235467da.tlsf,REALIZABLE,2.871410369873047,0.0374305248260498
Heating_974f4a68.tlsf,REALIZABLE,3.181652307510376,0.0643754005432128
Heating_b02056d6.tlsf,REALIZABLE,2.9088335037231445,0.0389647483825683
Heating_b209ff21.tlsf,REALIZABLE,3.0450639724731445,0.0367770195007324
HeatingMin_d6c5ac79.tlsf,REALIZABLE,2.8595049381256104,0.0339186191558837
heim-buechi-real.tlsf,REALIZABLE,5.834423065185547,0.3056435585021972
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.0721945762634277
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,1.0983505249023438
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,1.179182529449463
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,1.1090614795684814
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,1.1722557544708252
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,0.0931148529052734
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,0.116826057434082
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,0.1503360271453857
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,0.1924459934234619
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,0.1928145885467529
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,0.2154004573822021
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,0.3282938003540039
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,0.5496468544006348
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,1.0289618968963623
heim-double-x-real.tlsf,REALIZABLE,5.721672296524048,1.3898751735687256
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.0510675907135009
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,37.05302429199219
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,501.61074471473694
helipad-real.tlsf,REALIZABLE,21.17171740531921,29.15196132659912
Increment.tlsf,REALIZABLE,2.646880388259888,0.0312192440032959
infinite-race-real.tlsf,REALIZABLE,3.345066785812378,0.0403058528900146
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.0488579273223876
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,0.4585788249969482
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,0.5474786758422852
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,0.6749467849731445
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,0.7466006278991699
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,0.6323561668395996
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,0.7721309661865234
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,1.3721790313720703
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,1.2688703536987305
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,1.4789988994598389
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,1.5392906665802002
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.049170970916748
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,1.452162265777588
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,1.6793978214263916
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,1.7396142482757568
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,1.7775835990905762
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,1.8860726356506348
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,1.9082255363464355
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,0.1067090034484863
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,0.1255204677581787
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,0.1826381683349609
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,0.2550015449523926
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,0.3227148056030273
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,0.2943794727325439
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,0.4875657558441162
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,0.591254711151123
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.0438539981842041
infinite-race-unequal-1-real.tlsf,REALIZABLE,4.755558490753174,0.0893881320953369
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.0440783500671386
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,0.0892245769500732
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,0.1400797367095947
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,0.4168660640716553
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,1.0381457805633545
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,28.661935329437256
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,251.48127055168152
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,1.8422856330871584
items_processing-real.tlsf,REALIZABLE,15.585962295532228,222.7263901233673
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.0412948131561279
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.0484459400177001
KitchenTimerV0.tlsf,REALIZABLE,2.700117588043213,0.0360307693481445
KitchenTimerV10.tlsf,REALIZABLE,4.7415993213653564,0.4149463176727295
KitchenTimerV1.tlsf,REALIZABLE,2.876469850540161,0.0533421039581298
KitchenTimerV2.tlsf,REALIZABLE,3.204068660736084,0.0470607280731201
KitchenTimerV3.tlsf,REALIZABLE,3.5611648559570312,0.0768525600433349
KitchenTimerV4.tlsf,REALIZABLE,3.706740140914917,0.0994360446929931
KitchenTimerV5.tlsf,REALIZABLE,3.968271493911743,0.1693513393402099
KitchenTimerV6.tlsf,REALIZABLE,4.605934858322144,0.3681709766387939
KitchenTimerV7.tlsf,REALIZABLE,4.316550970077515,0.3546979427337646
KitchenTimerV8.tlsf,REALIZABLE,4.555018663406372,0.3556623458862304
KitchenTimerV9.tlsf,REALIZABLE,4.630804538726807,0.4766807556152344
LampController_974f4a68.tlsf,REALIZABLE,3.179776906967163,0.0564076900482177
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.1888515949249268,0.1457726955413818
LedMatrix.tlsf,REALIZABLE,364.113669872284,0.5342292785644531
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3.410660743713379,0.0710484981536865
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,3.654386520385742,0.1526706218719482
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,4.147539615631104,0.1951243877410888
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,4.376035451889038,0.9976415634155272
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,34.97141194343567,633.2894477844238
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,55.05726909637451,892.7480599880219
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,186.435213804245,1800.7693691253662
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,253.6782972812653,1800.7342190742493
lift_gr1+_pb_8_pe_.tlsf,REALIZABLE,1350.0637965202332,1800.7373683452606
lift_gr1_pb_9_pe_.tlsf,REALIZABLE,1469.3522107601166,1801.0658226013184
lift_pb_10_pe_.tlsf,REALIZABLE,1802.8089191913605,1102.961588859558
lift_pb_2_pe_.tlsf,REALIZABLE,3.3492252826690674,0.0332899093627929
lift_pb_3_pe_.tlsf,REALIZABLE,3.902513265609741,0.0775825977325439
lift_pb_4_pe_.tlsf,REALIZABLE,4.747067213058472,0.1120295524597168
lift_pb_5_pe_.tlsf,REALIZABLE,6.480068922042847,0.3518543243408203
lift_pb_6_pe_.tlsf,REALIZABLE,11.45339846611023,1.2598059177398682
lift_pb_7_pe_.tlsf,REALIZABLE,34.726863622665405,5.858702898025513
lift_pb_8_pe_.tlsf,REALIZABLE,142.37495684623718,37.16517210006714
lift_pb_9_pe_.tlsf,REALIZABLE,1180.3379004001615,195.1435732841492
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3.548546314239502,0.0456960201263427
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,4.336224555969238,0.100130558013916
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,7.476193428039551,1.2733924388885498
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,22.991050481796265,80.83916687965393
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,211.2560362815857,1800.033552646637
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,92.7307801246643
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3.234383583068848,0.0422635078430175
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.0487818717956543
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,0.0612790584564209
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,0.1051831245422363
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,0.2492122650146484
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,0.714322566986084
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,2.789255857467652
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,15.593020677566528
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.0407717227935791
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.9370684623718262
Light_d65ed84e.tlsf,REALIZABLE,3.4596714973449707,0.0651850700378418
Lights_06e9cad4.tlsf,REALIZABLE,3.602883100509644,0.1196305751800537
Lights2_06e9cad4.tlsf,REALIZABLE,7.922245979309082,2.83691930770874
Lights2_0f5381e9.tlsf,REALIZABLE,7.556392431259155,2.143002986907959
Lights2_2c5b09da.tlsf,REALIZABLE,3.786466360092163,0.0514543056488037
Lights2_9cac58d3.tlsf,REALIZABLE,8.327502965927124,1.884388446807861
Lights2_b02056d6.tlsf,REALIZABLE,7.895662546157837,1.8544058799743648
Lights_2c5b09da.tlsf,REALIZABLE,3.342073917388916,0.0355010032653808
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,1.0415029525756836
Lights2_f3987563.tlsf,REALIZABLE,7.905101776123047,2.8226735591888428
Lights2Min_9cbf2546.tlsf,REALIZABLE,3.477545499801636,0.0412907600402832
Lights3_06e9cad4.tlsf,REALIZABLE,3.684997081756592,0.1705520153045654
Lights3_235467da.tlsf,REALIZABLE,3.510616540908813,0.1086676120758056
Lights3_2c5b09da.tlsf,REALIZABLE,3.257052183151245,0.0447895526885986
Lights3_3916ec59.tlsf,REALIZABLE,3.3149142265319824,0.1604321002960205
Lights_3461125b.tlsf,REALIZABLE,3.404493808746338,0.0705957412719726
Lights3_6bea956e.tlsf,REALIZABLE,3.3868777751922607,0.1065726280212402
Lights3_f1477cc5.tlsf,REALIZABLE,3.1821367740631104,0.1829473972320556
Lights3Min_6479ef9a.tlsf,REALIZABLE,2.947316884994507,0.0407178401947021
Lights_9cac58d3.tlsf,REALIZABLE,3.932628870010376,0.0749099254608154
Lights_b0840146.tlsf,REALIZABLE,3.4928674697875977,0.0860035419464111
Lights_f3987563.tlsf,REALIZABLE,3.336025714874268,0.083991527557373
LightsMin_6bea956e.tlsf,REALIZABLE,2.982114315032959,0.0396597385406494
LightsTotal_06e9cad4.tlsf,REALIZABLE,10.894582033157349,36.57201766967773
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,0.5445230007171631
LightsTotal_9cbf2546.tlsf,REALIZABLE,10.43303632736206,36.50890040397644
LightsTotal_d65ed84e.tlsf,REALIZABLE,10.03783655166626,27.587725400924683
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0382742881774902
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0343062877655029
lilydemo03.tlsf,REALIZABLE,2.9113450050354004,0.0361523628234863
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.0393016338348388
lilydemo04.tlsf,REALIZABLE,2.989531755447388,0.0371265411376953
lilydemo05.tlsf,REALIZABLE,2.97223162651062,0.0358443260192871
lilydemo06.tlsf,REALIZABLE,3.035937547683716,0.048365831375122
lilydemo07.tlsf,REALIZABLE,2.927006483078003,0.0477139949798584
lilydemo08.tlsf,REALIZABLE,2.71057391166687,0.0387353897094726
lilydemo09.tlsf,REALIZABLE,3.1020240783691406,0.0406208038330078
lilydemo10.tlsf,REALIZABLE,2.728909492492676,0.0349659919738769
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.0442838668823242
lilydemo12.tlsf,REALIZABLE,2.440185308456421,0.0458705425262451
lilydemo13.tlsf,REALIZABLE,2.443481683731079,0.0398025512695312
lilydemo14.tlsf,REALIZABLE,2.626004695892334,0.0379867553710937
lilydemo15.tlsf,REALIZABLE,3.0582175254821777,0.0376167297363281
lilydemo16.tlsf,REALIZABLE,3.197657823562622,0.0472629070281982
lilydemo17.tlsf,REALIZABLE,2.8685803413391118,0.0415737628936767
lilydemo18.tlsf,REALIZABLE,2.684340000152588,0.0374782085418701
lilydemo19.tlsf,REALIZABLE,3.1161341667175293,0.0450718402862548
lilydemo20.tlsf,REALIZABLE,3.3312575817108154,0.0373580455780029
lilydemo21.tlsf,REALIZABLE,3.4679746627807617,0.1213033199310302
lilydemo22.tlsf,REALIZABLE,3.157443761825561,0.0472011566162109
lilydemo23.tlsf,REALIZABLE,2.7638213634490967,0.0363481044769287
load_balancer_pb_10_pe_.tlsf,REALIZABLE,1003.0377893447876,1800.119518995285
load_balancer_pb_2_pe_.tlsf,REALIZABLE,3.128897190093994,0.0397186279296875
load_balancer_pb_3_pe_.tlsf,REALIZABLE,3.5703721046447754,0.0433423519134521
load_balancer_pb_4_pe_.tlsf,REALIZABLE,3.854074001312256,0.0580244064331054
load_balancer_pb_5_pe_.tlsf,REALIZABLE,4.58711314201355,0.1244487762451171
load_balancer_pb_6_pe_.tlsf,REALIZABLE,5.95791220664978,0.4323747158050537
load_balancer_pb_7_pe_.tlsf,REALIZABLE,13.265944719314575,33.655858516693115
load_balancer_pb_8_pe_.tlsf,REALIZABLE,41.443175077438354,501.9221861362457
load_balancer_pb_9_pe_.tlsf,REALIZABLE,185.18236541748047,1800.153549671173
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.1237592697143554
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.1871702671051025
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.2863147258758545
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.4735608100891113
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,0.9705750942230223
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.771009922027588
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,3.381495237350464
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.0396656990051269
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.044344425201416
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.0511901378631591
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.0463423728942871
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.0419859886169433
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.0423564910888671
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.0439238548278808
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.0507843494415283
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.0662617683410644
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.4150600433349609
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.8375182151794434
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.4044959545135498
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.0424091815948486
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.0439355373382568
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.0556795597076416
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.0506427288055419
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.0581614971160888
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.0908927917480468
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.0808234214782714
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.1296703815460205
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.2203881740570068
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,1800.5118608474731
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,1800.5446581840515
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,1800.4278025627136
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.0580959320068359
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.0613980293273925
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.069270372390747
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,0.1308562755584716
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,0.4969890117645263
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,2.261475086212158
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,14.67604637145996
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,118.97220921516418
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,1536.7031910419464
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.1030066013336181
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,0.1786515712738037
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,1.3471133708953855
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,22.58724617958069
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,671.235273361206
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,1800.3582277297974
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.1829173564910888
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,0.3378114700317383
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,1.1801769733428955
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,30.386420249938965
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.4023697376251
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.158221960067749,0.0410459041595459
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.0457565784454345
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,0.2474701404571533
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,17.39983630180359
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,1800.2405667304993
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.178588628769
ltl2dba01.tlsf,REALIZABLE,2.8639070987701416,0.0343091487884521
ltl2dba02.tlsf,REALIZABLE,3.036642074584961,0.0318622589111328
ltl2dba03.tlsf,REALIZABLE,2.720863580703736,0.040097951889038
ltl2dba04.tlsf,REALIZABLE,2.776178359985352,0.0375547409057617
ltl2dba05.tlsf,REALIZABLE,2.781541109085083,0.0317344665527343
ltl2dba06.tlsf,REALIZABLE,2.904006242752075,0.0413956642150878
ltl2dba07.tlsf,REALIZABLE,2.931878566741944,0.0433788299560546
ltl2dba08.tlsf,REALIZABLE,2.6945717334747314,0.0331645011901855
ltl2dba09.tlsf,REALIZABLE,2.388450384140014,0.0367794036865234
ltl2dba10.tlsf,REALIZABLE,2.592193365097046,0.0350406169891357
ltl2dba11.tlsf,REALIZABLE,2.8173975944519043,0.0355157852172851
ltl2dba12.tlsf,REALIZABLE,2.644763231277466,0.0410406589508056
ltl2dba13.tlsf,REALIZABLE,2.8738784790039062,0.0356659889221191
ltl2dba14.tlsf,REALIZABLE,2.758408308029175,0.0332109928131103
ltl2dba15.tlsf,REALIZABLE,2.7602672576904297,0.0360403060913085
ltl2dba16.tlsf,REALIZABLE,2.780022144317627,0.0328121185302734
ltl2dba17.tlsf,REALIZABLE,2.782220363616944,0.0327177047729492
ltl2dba18.tlsf,REALIZABLE,2.8662917613983154,0.0388946533203125
ltl2dba19.tlsf,REALIZABLE,2.9061543941497803,0.0349609851837158
ltl2dba20.tlsf,REALIZABLE,2.989841222763061,0.0345022678375244
ltl2dba21.tlsf,REALIZABLE,3.042410373687744,0.0463635921478271
ltl2dba22.tlsf,REALIZABLE,2.5780155658721924,0.0364482402801513
ltl2dba23.tlsf,REALIZABLE,2.853773832321167,0.0403599739074707
ltl2dba25.tlsf,REALIZABLE,2.70162296295166,0.036715030670166
ltl2dba26.tlsf,REALIZABLE,2.825025081634521,0.0351574420928955
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0379202365875244
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,8.744910478591919,0.034621238708496
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,2.7493436336517334,0.0307519435882568
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,2.8508639335632324,0.035135269165039
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.0346572399139404,0.0356512069702148
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,3.154136180877685,0.0374515056610107
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,3.04076623916626,0.0450196266174316
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,3.0949020385742188,0.0357584953308105
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,2.878248691558838,0.037938117980957
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,3.037617921829224,0.0374059677124023
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,3.2551488876342773,0.0335557460784912
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,2.93848180770874,0.032158613204956
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,2.927706241607666,0.0363836288452148
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,2.9923582077026367,0.034698486328125
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,4.026501178741455,0.0335536003112793
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,2.726752519607544,0.0371975898742675
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,2.785097360610962,0.0366697311401367
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,2.945807218551636,0.0359790325164794
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.2200512886047363,0.03485107421875
ltl2dba_beta_pb_100_pe_.tlsf,REALIZABLE,1803.71062207222,0.0359010696411132
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,3.959038734436035,0.0343477725982666
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,4.967825889587402,0.0369389057159423
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,6.381870746612549,0.0367555618286132
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,2.563817977905273,0.0388984680175781
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,7.646035432815552,0.039168357849121
ltl2dba_beta_pb_25_pe_.tlsf,REALIZABLE,10.602190256118774,0.0441117286682128
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,2.9276154041290283,0.0381691455841064
ltl2dba_beta_pb_30_pe_.tlsf,REALIZABLE,16.1732075214386,0.0337085723876953
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.072421073913574,0.0328636169433593
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,3.2362430095672607,0.0370705127716064
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,3.010542392730713,0.032534122467041
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,3.235393524169922,0.033780813217163
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,3.569841146469116,0.0375080108642578
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,3.37496018409729,0.0379626750946044
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,4.583984136581421,0.0402586460113525
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,2.652759075164795,0.0382037162780761
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,2.9841673374176025,0.0340404510498046
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,3.2429800033569336,0.0328114032745361
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,3.149976968765259,0.0365076065063476
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,2.735266923904419,0.0340511798858642
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,3.2486824989318848,0.0331695079803466
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,2.812113046646118,0.0362694263458251
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,2.853109359741211,0.0361177921295166
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,2.909058094024658,0.03407883644104
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,3.5904805660247803,0.0459303855895996
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,2.7273190021514893,0.0383048057556152
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,3.7065725326538086,0.0420978069305419
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,2.708444356918335,0.033632755279541
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,3.948712110519409,0.0337774753570556
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.0918197631835938,0.0386664867401123
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,4.3523595333099365,0.0461814403533935
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.046246290206909,0.0365889072418212
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,2.9601221084594727,0.0445830821990966
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,1800.3342101573944
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.0557680130004882
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.103205919265747
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.1775882244110107
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.2254140377044677
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.404634952545166
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.795670747756958
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,1.7482092380523682
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,1800.5653047561646
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0374670028686523
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.0347135066986084
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.0382802486419677
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,1800.374037981033
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.0417256355285644
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,1800.3325817584991
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.0428290367126464
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,1800.4462931156158
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.0457994937896728
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,1800.3863332271576
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.0461325645446777
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.0499160289764404
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,6.7550013065338135,0.0404555797576904
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,21.828246593475345,0.0467066764831543
ltl2dba_E_pb_14_pe_.tlsf,REALIZABLE,150.3215034008026,0.0352518558502197
ltl2dba_E_pb_15_pe_.tlsf,REALIZABLE,413.5599122047424,0.0449905395507812
ltl2dba_E_pb_16_pe_.tlsf,REALIZABLE,1930.91694188118,0.0384447574615478
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,2.9497313499450684,0.0374574661254882
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,2.805434226989746,0.0398976802825927
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,2.9148266315460205,0.0363268852233886
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,2.7270491123199463,0.0406422615051269
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,2.846775770187378,0.0397517681121826
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,3.3235177993774414,0.0348327159881591
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,3.370300531387329,0.0428354740142822
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,3.7419545650482178,0.0353021621704101
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,4.701306343078613,0.0340497493743896
ltl2dba_Q_pb_100_pe_.tlsf,REALIZABLE,1802.1230931282043,0.0430524349212646
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,23.82537531852722,0.0350961685180664
ltl2dba_Q_pb_12_pe_.tlsf,REALIZABLE,262.80122661590576,0.0331282615661621
ltl2dba_Q_pb_15_pe_.tlsf,REALIZABLE,1827.2959303855896,0.0379872322082519
ltl2dba_Q_pb_18_pe_.tlsf,REALIZABLE,1813.0343701839447,0.0408716201782226
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,2.922191619873047,0.0435690879821777
ltl2dba_Q_pb_25_pe_.tlsf,REALIZABLE,1837.423847913742,0.0397496223449707
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,2.727647304534912,0.0352318286895751
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,2.953742742538452,0.0382137298583984
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,2.923053979873657,0.042980670928955
ltl2dba_Q_pb_50_pe_.tlsf,REALIZABLE,1802.4533414840696,0.0372653007507324
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,3.4015376567840576,0.04423189163208
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,3.694834232330322,0.0362870693206787
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,4.15665864944458,0.037144660949707
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,5.5385143756866455,0.0372874736785888
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,22.78392505645752
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,181.278249502182
ltl2dba_R_pb_12_pe_.tlsf,UNREALIZABLE,1801.1329989433289,1555.8017840385437
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,2.443617343902588,0.0356276035308837
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0340266227722168
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0324912071228027
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.0496938228607177
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.0600295066833496
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.0714097023010253
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,0.1653890609741211
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,0.8407421112060547
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,1800.677012681961
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.1010768413543701
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.2898552417755127
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,1.6643824577331543
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,9.886123895645142
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0381848812103271
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,1800.5320372581482
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0367982387542724
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,1800.4847095012665
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0378196239471435
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0359344482421875
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,1800.524050951004
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,1800.5338191986084
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0489606857299804
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.0563521385192871
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0521013736724853
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.054438829421997
ltl2dba_U1_pb_100_pe_.tlsf,REALIZABLE,1802.090576648712,0.0428566932678222
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,5.452741861343384,0.0388102531433105
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,22.555352687835693,0.0335693359375
ltl2dba_U1_pb_15_pe_.tlsf,REALIZABLE,789.4501628875732,0.0371410846710205
ltl2dba_U1_pb_18_pe_.tlsf,REALIZABLE,1835.9029986858368,0.0351717472076416
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,2.6172571182250977,0.034590721130371
ltl2dba_U1_pb_25_pe_.tlsf,REALIZABLE,1802.5436549186709,0.0458755493164062
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,2.943797826766968,0.0359807014465332
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,2.868315935134888,0.0371224880218505
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,2.8996922969818115,0.0364034175872802
ltl2dba_U1_pb_50_pe_.tlsf,REALIZABLE,1802.6684212684631,0.0348079204559326
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.0750136375427246,0.0344924926757812
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,2.7908384799957275,0.0348331928253173
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,3.129328966140747,0.0316672325134277
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,3.5015130043029785,0.0347521305084228
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,4.441770315170288,0.0427911281585693
ltl2dpa01.tlsf,REALIZABLE,2.941105604171753,0.0368251800537109
ltl2dpa02.tlsf,REALIZABLE,2.819427490234375,0.039691686630249
ltl2dpa03.tlsf,REALIZABLE,2.872180700302124,0.0489387512207031
ltl2dpa04.tlsf,REALIZABLE,2.74498987197876,0.0386435985565185
ltl2dpa05.tlsf,REALIZABLE,2.6754796504974365,0.0407493114471435
ltl2dpa06.tlsf,REALIZABLE,2.834364414215088,0.0341181755065918
ltl2dpa07.tlsf,REALIZABLE,3.006553173065185,0.0374116897583007
ltl2dpa08.tlsf,REALIZABLE,2.9145023822784424,0.0370469093322753
ltl2dpa09.tlsf,REALIZABLE,2.951079130172729,0.0321907997131347
ltl2dpa10.tlsf,REALIZABLE,2.8504350185394287,0.040285587310791
ltl2dpa11.tlsf,REALIZABLE,2.8437187671661377,0.0374352931976318
ltl2dpa12.tlsf,REALIZABLE,3.1392149925231934,0.0349609851837158
ltl2dpa13.tlsf,REALIZABLE,2.7553975582122803,0.0775086879730224
ltl2dpa14.tlsf,REALIZABLE,3.04518461227417,0.0389943122863769
ltl2dpa15.tlsf,REALIZABLE,2.7178640365600586,0.0441703796386718
ltl2dpa16.tlsf,REALIZABLE,3.0795319080352783,0.041339635848999
ltl2dpa17.tlsf,REALIZABLE,2.91704535484314,0.0354382991790771
ltl2dpa18.tlsf,REALIZABLE,2.943349123001098,0.0384204387664794
ltl2dpa19.tlsf,REALIZABLE,3.103482723236084,0.0721387863159179
ltl2dpa20.tlsf,REALIZABLE,3.1196751594543457,0.0373635292053222
ltl2dpa22.tlsf,REALIZABLE,3.175441026687622,0.0413329601287841
ltl2dpa23.tlsf,REALIZABLE,2.818288326263428,0.0409071445465087
ltl2dpa24.tlsf,REALIZABLE,2.9177420139312744,0.0381245613098144
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,3.396460056304932
ModdifiedLedMatrix5X.tlsf,REALIZABLE,4.829549074172974,4.992786884307861
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1800.5341610908508
Morning2_4d4ca5c4.tlsf,REALIZABLE,3.186511516571045,0.0412003993988037
Morning2_9cac58d3.tlsf,REALIZABLE,3.213705539703369,0.0404450893402099
Morning2Min_6cbc6174.tlsf,REALIZABLE,2.815487861633301,0.0360593795776367
Morning_88c5c1c3.tlsf,REALIZABLE,62.47889828681946,1800.3911113739014
Morning_9cac58d3.tlsf,REALIZABLE,64.60547971725464,1800.9139559268951
MorningMin_d6c5ac79.tlsf,REALIZABLE,3.588550567626953,0.0555105209350585
MusicAppFeedback.tlsf,REALIZABLE,3.41671085357666,0.0428764820098876
MusicAppMotivating.tlsf,REALIZABLE,3.211251974105835,0.0568809509277343
MusicAppSimple.tlsf,REALIZABLE,3.09846568107605,0.0519719123840332
mux_pb_100_pe_.tlsf,REALIZABLE,6.390115022659302,0.0668818950653076
mux_pb_10_pe_.tlsf,REALIZABLE,3.0933780670166016,0.0354290008544921
mux_pb_125_pe_.tlsf,REALIZABLE,7.315598726272583,0.0580968856811523
mux_pb_12_pe_.tlsf,REALIZABLE,3.232350826263428,0.0354955196380615
mux_pb_132_pe_.tlsf,REALIZABLE,7.418276071548462,0.0486917495727539
mux_pb_150_pe_.tlsf,REALIZABLE,7.912338733673096,0.0609166622161865
mux_pb_16_pe_.tlsf,REALIZABLE,3.216606616973877,0.0378913879394531
mux_pb_175_pe_.tlsf,REALIZABLE,8.676033973693848,0.0590155124664306
mux_pb_200_pe_.tlsf,REALIZABLE,11.55711841583252,0.0668511390686035
mux_pb_32_pe_.tlsf,REALIZABLE,3.800783395767212,0.0389976501464843
mux_pb_64_pe_.tlsf,REALIZABLE,4.707386493682861,0.039607286453247
mux_pb_8_pe_.tlsf,REALIZABLE,2.8978891372680664,0.0425982475280761
narylatch_pb_10_pe_.tlsf,REALIZABLE,45.40428423881531,0.0444114208221435
narylatch_pb_11_pe_.tlsf,REALIZABLE,181.39133834838867,0.0442039966583251
narylatch_pb_12_pe_.tlsf,REALIZABLE,741.5383434295654,0.045729637145996
narylatch_pb_16_pe_.tlsf,REALIZABLE,1800.7339298725128,0.0466604232788085
narylatch_pb_32_pe_.tlsf,REALIZABLE,1963.0047104358675,0.0610125064849853
narylatch_pb_64_pe_.tlsf,REALIZABLE,1054.689052581787,0.0876438617706298
narylatch_pb_8_pe_.tlsf,REALIZABLE,6.624006986618042,0.0427443981170654
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.0475862026214599
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.0573997497558593
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.10787034034729
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.0998749732971191
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.1016838550567627
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.1427028179168701
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.1653592586517334
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,0.3136253356933594
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.041325569152832
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0470867156982421
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0419895648956298
OneCounterInRangeA3.tlsf,REALIZABLE,3.1371686458587646,0.0435976982116699
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0392746925354003
OneCounter.tlsf,REALIZABLE,6.064897537231445,0.4680426120758056
ordered-visits-choice-real.tlsf,REALIZABLE,3.5380635261535645,0.070019245147705
ordered-visits-real.tlsf,REALIZABLE,3.668735265731812,0.0694243907928466
package-delivery-real.tlsf,REALIZABLE,67.30535411834717,223.7041211128235
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,0.0572800636291503
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,0.2348461151123047
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,0.2536342144012451
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,0.2611300945281982
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,0.301905870437622
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,0.2928581237792969
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,0.4036717414855957
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,0.3024194240570068
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,0.378643274307251
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,0.4077508449554443
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,0.3826558589935303
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,0.0728833675384521
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,0.457935094833374
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,0.4691932201385498
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,0.5085480213165283
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,0.4476921558380127
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,0.5687441825866699
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,0.525022029876709
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,0.0658419132232666
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,0.0808515548706054
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,0.1375362873077392
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,0.1195182800292968
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,0.1612462997436523
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,0.2185993194580078
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,0.1787176132202148
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,0.2058041095733642
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.0587170124053955
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,0.2005198001861572
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,0.2469267845153808
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,0.2939624786376953
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,0.257580041885376
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,0.2704324722290039
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,0.3626270294189453
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,0.3988091945648193
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,0.4208364486694336
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,0.4235482215881347
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,0.527172327041626
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,0.0710492134094238
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,0.5196940898895264
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,0.4638669490814209
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,0.5852875709533691
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,0.613131046295166
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,0.6105220317840576
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,0.6690335273742676
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,0.5964956283569336
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,0.0820980072021484
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,0.1073911190032959
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,0.098804235458374
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,0.13505220413208
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,0.112687349319458
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,0.1593697071075439
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,0.1786630153656005
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,0.2002031803131103
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.3015894889831543,0.0527818202972412
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.0514390468597412
precise-reachability-real.tlsf,REALIZABLE,3.661468267440796,0.0583078861236572
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,695.5522775650024,25.111279487609863
prioritized_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1801.6484236717224,454.3597056865692
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.68331551551819,1.2715415954589844
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,3.909645318984986,0.0485377311706543
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,3.976627349853516,0.0492551326751709
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,2.6149141788482666,0.0372536182403564
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.00369644165039,0.0392870903015136
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.0942602157592773,0.0404458045959472
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,2.868126392364502,0.0384643077850341
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,3.082645893096924,0.0489153861999511
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,3.43635630607605,0.0420436859130859
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,3.3253540992736816,0.0467607975006103
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,3.61597752571106,0.0434706211090087
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,3.550086975097656,0.0426218509674072
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0403602123260498
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0405383110046386
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.0386230945587158
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.0422377586364746
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0386595726013183
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0461108684539794
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.0385768413543701
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0397679805755615
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0411622524261474
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0406882762908935
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0342350006103515
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.042154312133789
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.0399286746978759
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0399730205535888
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0479779243469238
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0380778312683105
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.0392684936523437
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.0406835079193115
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.0443112850189209
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.0503175258636474
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.0369935035705566
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.0435941219329834
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.0392296314239501
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.0356807708740234
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.0407569408416748
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.0382800102233886
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.0388174057006835
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.0418243408203125
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.0360956192016601
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.0403268337249755
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.0405426025390625
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.0373332500457763
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.0415456295013427
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.0410072803497314
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.0412027835845947
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.0436983108520507
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.0410411357879638
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.0448741912841796
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.0404462814331054
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.0368874073028564
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.0377204418182373
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.0360975265502929
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.044065237045288
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.0397031307220459
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.0419263839721679
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.0512504577636718
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.050980806350708
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.040745735168457
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.0405783653259277
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.0352344512939453
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.0485000610351562
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.0378603935241699
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.0466206073760986
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.0433735847473144
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.0451879501342773
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.0425889492034912
prioritized_arbiter_unreal2_pb_100_pe_.tlsf,UNREALIZABLE,1802.3385286331177,0.4276351928710937
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,0.0514461994171142
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.047694444656372
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,0.0827493667602539
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.0366148948669433
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.0414984226226806
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.0433409214019775
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,0.188040018081665
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.0377027988433837
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.0390322208404541
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.0459635257720947
Radarboard.tlsf,REALIZABLE,3.4252028465271,0.0401368141174316
RegManager.tlsf,REALIZABLE,3.2452876567840576,0.039346694946289
reversible-lane-r-real.tlsf,REALIZABLE,8.332671642303467,229.420108795166
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,0.9056503772735596
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,1.4387953281402588
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,2.6832823753356934
robot_analyze_samples_v1-real.tlsf,REALIZABLE,7.634087085723877,21.394944429397583
robot-cat-real-1d-real.tlsf,REALIZABLE,7.867415189743042,0.235952615737915
robot-cat-real-2d-real.tlsf,REALIZABLE,306.4699940681457,251.3479356765747
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,0.2697031497955322
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,248.49993515014648
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.853067874908447,8.027884483337402
robot_collect_samples_v2-real.tlsf,REALIZABLE,5.270519495010376,2.430684804916382
robot_collect_samples_v3-real.tlsf,REALIZABLE,16.854061365127563,1800.4827408790588
robot_collect_samples_v4-real.tlsf,REALIZABLE,14.092852115631104,1800.495301246643
robot_deliver_products_1-real.tlsf,REALIZABLE,10.967692375183104,1800.433575630188
robot_deliver_products_20.tlsf,REALIZABLE,87.72478079795837,1800.4497692584991
robot_deliver_products_30.tlsf,REALIZABLE,333.01515769958496,1800.4354145526886
robot-grid-commute-1d-real.tlsf,REALIZABLE,5.463924169540405,0.1144049167633056
robot-grid-commute-2d-real.tlsf,REALIZABLE,15.804381608963013,13.595141887664797
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,3.7740318775177,2.2521793842315674
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,5.900271654129028,1800.2560596466064
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,9.982249021530151,1800.1309487819672
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,4.809511423110962,205.6994686126709
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,21.95191264152527,1800.167189359665
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,5.472478628158569,1800.369860649109
robot_grid_pb_6_6_pe_.tlsf,REALIZABLE,42.50834107398987,0.1091465950012207
robot_grid_pb_7_7_pe_.tlsf,REALIZABLE,90.23434686660768,0.1705176830291748
robot_grid_pb_8_8_pe_.tlsf,REALIZABLE,143.48068857192993,0.256669282913208
robot-grid-reach-1d-real.tlsf,REALIZABLE,3.853598356246948,0.0608398914337158
robot-grid-reach-2d-real.tlsf,REALIZABLE,5.14516019821167,0.2220721244812011
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,3.653580904006958,0.053635835647583
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,5.772799015045166,0.2107696533203125
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,9.496403694152832,1800.329981803894
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,50.91105818748474
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,109.914972782135
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,122.80114150047302
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,132.21590495109558
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,142.5096046924591
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.44455575943
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.0579109191894531
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.0760643482208252
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,0.106410264968872
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,0.191673994064331
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,7.847084283828735
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,8.778293132781982
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,9.351019382476808
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,9.969357252120972
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,10.626389980316162
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,11.211215496063232
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,26.055391311645508
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,26.672781705856323
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,30.42387294769287
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,29.089405298233032
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,0.3571217060089111
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,29.72200345993042
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,32.51150178909302
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,33.29330563545227
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,139.03720927238464
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,0.8155820369720459
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,0.9026730060577391
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,2.235536336898804
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,2.170002222061157
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,2.689226627349853
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,3.007880687713623
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,6.72904372215271
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,7.282185554504394
robot_running-real.tlsf,REALIZABLE,16.542198657989502,1091.3134837150574
robot-tasks-real.tlsf,REALIZABLE,3.991006374359131,0.067265510559082
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1801.9741661548612
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,1.3422210216522217
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,17.452232599258423
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,17.716051816940308
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,22.851857662200928
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,23.319557189941406
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,22.838754892349243
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,50.67366981506348
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,50.01210713386536
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,49.37928605079651
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,48.24789762496948
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,49.34474349021912
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,3.1569371223449707
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,49.82041716575623
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,50.425315141677856
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,56.04636549949646
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,53.61398410797119
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,47.17169690132141
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,48.12069368362427
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,2.576805353164673
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,6.110567331314087
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.259961843490601
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,6.429943799972534
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,6.62964391708374
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,15.143890857696531
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,15.68802046775818
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,15.76400899887085
robot-to-target-charging-real.tlsf,REALIZABLE,17.302682161331177,129.9911298751831
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,35.602070569992065
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,75.64433002471924
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,120.5046887397766
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,119.2184944152832
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,292.74794483184814
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,370.7795281410217
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,392.4876346588135
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,417.1192924976349
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,1308.2530720233915
robot-to-target-unreal0.tlsf,REALIZABLE,266.59063053131104,230.30500721931455
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0370070934295654
RotationCalculator.tlsf,REALIZABLE,3.183885335922241,0.042496919631958
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.059234857559204,0.0437884330749511
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.5924551486968994,0.049382209777832
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.247479200363159,0.0995252132415771
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,6.286396741867065,0.6423838138580322
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,20.45011281967163,7.515620470046997
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,124.92887592315674,127.36340928077698
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1039.8738973140717,1800.436740875244
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.1701071262359619
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.2485902309417724
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.3582875728607178
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.7541866302490234
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,1.3043768405914309
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,2.379706382751465
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,5.50337553024292
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.0395295619964599
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.037524938583374
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0445015430450439
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0406351089477539
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0528912544250488
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.0434041023254394
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.0534920692443847
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.0589325428009033
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.113239049911499
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,1800.7645227909088
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,1801.1175158023834
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,1801.010907649994
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,1800.7196884155271
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,1800.6423873901367
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,1800.49351978302
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,1800.618577003479
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.049821138381958
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,1800.6253101825714
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,1800.425042629242
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.0498838424682617
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.0622503757476806
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.1285679340362548
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,0.4751958847045898
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,2.1124067306518555
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,12.795800924301147
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,86.21070694923401
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,761.7203121185303
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.5106301307678
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.510782957077
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.4239945411682
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.407623052597
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.4739418029783
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.450973033905
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.1351990699768066
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.1905875205993652
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,0.3847420215606689
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,3.2237021923065186
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,48.55750012397766
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,1135.0422229766846
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,1800.3549544811249
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.3490767478943
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.4065124988556
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.0414273738861084
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,0.0740554332733154
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,2.2640438079833984
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,550.6659171581268
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.2557530403135
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.023373603820801,0.040196418762207
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.460626840591431,0.0787446498870849
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,32.34469223022461,1.9771296977996824
rw_arbiter_pb_4_pe_.tlsf,REALIZABLE,1802.4368155002596,130.15177392959595
scheduler-real.tlsf,REALIZABLE,20.72419810295105,309.39141964912415
Scoreboard.tlsf,REALIZABLE,3.2110159397125244,0.0414774417877197
SensorInit.tlsf,REALIZABLE,3.666649580001831,0.0642094612121582
SensorPart.tlsf,REALIZABLE,3.6822993755340576,0.0501081943511962
SensorRegister.tlsf,REALIZABLE,2.727067232131958,0.0383503437042236
SensorSelector.tlsf,REALIZABLE,8.456038475036621,0.0432054996490478
SensorSubmodulChooser.tlsf,REALIZABLE,3.6679368019104,0.0656850337982177
Sensor.tlsf,REALIZABLE,3.9059183597564697,0.068791389465332
Shades2_235467da.tlsf,REALIZABLE,3.107696294784546,0.043032169342041
Shades2_42dc4fff.tlsf,REALIZABLE,3.179814338684082,0.0465528964996337
Shades2_70523fbe.tlsf,REALIZABLE,3.1359634399414062,0.0442273616790771
Shades2_a5f99bc6.tlsf,REALIZABLE,3.1032955646514893,0.0408875942230224
Shades2Min_63831f8c.tlsf,REALIZABLE,2.869093894958496,0.0431282520294189
Shades_6479ef9a.tlsf,REALIZABLE,3.133561372756958,0.0447895526885986
Shades_974f4a68.tlsf,REALIZABLE,3.5211308002471924,0.1084222793579101
Shades_9cac58d3.tlsf,REALIZABLE,3.022923707962036,0.0403616428375244
Shades_a02758ea.tlsf,REALIZABLE,2.801198482513428,0.0422077178955078
ShadesMin_aeb1d897.tlsf,REALIZABLE,2.919203042984009,0.0375342369079589
shift_pb_100_pe_.tlsf,REALIZABLE,1802.2777137756348,0.0431554317474365
shift_pb_10_pe_.tlsf,REALIZABLE,3.637937545776367,0.0370063781738281
shift_pb_125_pe_.tlsf,REALIZABLE,1802.2309911251068,0.0421757698059082
shift_pb_12_pe_.tlsf,REALIZABLE,5.276705503463745,0.0406086444854736
shift_pb_132_pe_.tlsf,REALIZABLE,1802.020367383957,0.0419034957885742
shift_pb_16_pe_.tlsf,REALIZABLE,28.53882384300232,0.0436866283416748
shift_pb_250_pe_.tlsf,REALIZABLE,1802.0801255702968,0.0466618537902832
shift_pb_32_pe_.tlsf,REALIZABLE,1802.496385097504,0.0400562286376953
shift_pb_500_pe_.tlsf,REALIZABLE,1804.748862504959,0.0537405014038085
shift_pb_64_pe_.tlsf,REALIZABLE,1802.209600687027,0.0439295768737793
shift_pb_8_pe_.tlsf,REALIZABLE,3.2402496337890625,0.0394120216369628
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,247.51609420776367,9.511794090270996
simple_arbiter_enc_pb_11_pe_.tlsf,REALIZABLE,1093.5854966640472,23.341780185699463
simple_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1802.4269528388977,54.673579454422
simple_arbiter_enc_pb_13_pe_.tlsf,REALIZABLE,1803.5484354496,126.2431743144989
simple_arbiter_enc_pb_14_pe_.tlsf,REALIZABLE,1809.5170755386357,282.02648544311523
simple_arbiter_enc_pb_15_pe_.tlsf,REALIZABLE,1841.7102172374723,632.7505679130554
simple_arbiter_enc_pb_16_pe_.tlsf,REALIZABLE,1861.7909758090973,1433.812199831009
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,14.094529390335085,0.3144505023956299
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,0.0613000392913818
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,0.0503714084625244
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,0.0665481090545654
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,0.0568022727966308
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,0.0509364604949951
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.039475679397583
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0421640872955322
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0387830734252929
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0411930084228515
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0399467945098876
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0367243289947509
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0451006889343261
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0411696434020996
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.0370364189147949
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.038581371307373
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0387377738952636
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.045546531677246
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0381202697753906
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0388040542602539
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0388944149017334
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.0454835891723632
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0471179485321044
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0426394939422607
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0471727848052978
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0394573211669921
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.04789400100708
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.0435178279876709
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.0392589569091796
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.0400874614715576
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.0386476516723632
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.0447804927825927
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.0384278297424316
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.0406031608581543
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.040414810180664
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.0388352870941162
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.0436656475067138
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.0417804718017578
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.0408568382263183
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.0418417453765869
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.0387146472930908
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.0447947978973388
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.0384597778320312
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.0400624275207519
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.0525357723236084
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.0414888858795166
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.0501685142517089
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.0407187938690185
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.0476841926574707
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.0401291847229003
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.0373568534851074
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.0395350456237793
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.0420348644256591
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.0504214763641357
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,0.0447642803192138
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,0.0803651809692382
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0373611450195312
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0429692268371582
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.0411336421966552
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,0.2202718257904052
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.0435357093811035
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,0.2275309562683105
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.0397365093231201
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,0.2802495956420898
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.0399613380432128
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.0449545383453369
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,69.00682401657104,10.42996859550476
simple_arbiter_with_hints_pb_12_pe_.tlsf,REALIZABLE,1036.1723449230194,196.8924696445465
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,3.0809967517852783,0.0339910984039306
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,3.4524788856506348,0.0437421798706054
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,5.308791637420654,0.0991392135620117
simple_arbiter_with_hints_pb_8_pe_.tlsf,REALIZABLE,11.062305450439451,0.7478563785552979
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.4001383781433105
SliderDefault.tlsf,REALIZABLE,2.917243242263794,0.0506854057312011
SliderDelayed.tlsf,REALIZABLE,3.5305609703063965,0.1543221473693847
SliderScored.tlsf,REALIZABLE,3.795016050338745,0.0728099346160888
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.046213150024414
solitary-real.tlsf,REALIZABLE,4.032115459442139,0.0498473644256591
sort40.tlsf,UNREALIZABLE,10.744871377944946,0.4507532119750976
sort41.tlsf,UNREALIZABLE,14.519415616989136,0.7880561351776123
sort42.tlsf,UNREALIZABLE,25.20758628845215,2.460627794265747
sort4-real.tlsf,REALIZABLE,38.93446183204651,18.864437103271484
sort50.tlsf,UNREALIZABLE,35.393189430236816,3.662020921707153
sort51.tlsf,UNREALIZABLE,64.008629322052,13.772703647613524
sort52.tlsf,UNREALIZABLE,131.01545119285583,107.61638617515564
sort53.tlsf,REALIZABLE,297.3119606971741,1800.2899990081787
SPIPureNext.tlsf,REALIZABLE,6.252218961715698,1800.4112396240234
SPIReadClk.tlsf,REALIZABLE,2.949807643890381,0.0360121726989746
SPIReadManag.tlsf,REALIZABLE,4.196603775024414,0.0476346015930175
SPIReadSdi.tlsf,REALIZABLE,2.7851388454437256,0.0407543182373046
SPI.tlsf,REALIZABLE,3.571894645690918,0.1312160491943359
SPIWriteClk.tlsf,REALIZABLE,2.886871576309204,0.0382540225982666
SPIWriteManag.tlsf,REALIZABLE,3.67037582397461,0.0391550064086914
SPIWriteSdi.tlsf,REALIZABLE,3.099925994873047,0.0494956970214843
square5x50.tlsf,UNREALIZABLE,8.319731712341309,0.7834231853485107
square5x51.tlsf,UNREALIZABLE,11.07071042060852,1.7252473831176758
square5x52.tlsf,UNREALIZABLE,13.8600914478302,2.6782121658325195
square5x53.tlsf,UNREALIZABLE,14.794456005096436,5.954377174377441
square5x54.tlsf,UNREALIZABLE,19.63211727142334,7.621793031692505
square5x5-real.tlsf,REALIZABLE,23.19198536872864,11.891282558441162
storage-GF-64-real.tlsf,REALIZABLE,4.05383563041687,0.0651588439941406
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0402605533599853
tasks-real.tlsf,REALIZABLE,4.2087695598602295,0.1174454689025878
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,33.85205817222595
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,82.09318113327026
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,134.47656273841858
taxi-service-real.tlsf,REALIZABLE,6.79669451713562,0.1510412693023681
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,0.1310408115386963
test2_f2774e0b.tlsf,REALIZABLE,3.1578714847564697,0.0399000644683837
test3_efe2feaf.tlsf,REALIZABLE,3.081340312957764,0.0382342338562011
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0392212867736816
test5_6cbc6174.tlsf,REALIZABLE,2.841726303100586,0.0436916351318359
test6_0f5381e9.tlsf,REALIZABLE,3.123100757598877,0.0412549972534179
test7_2c5b09da.tlsf,REALIZABLE,3.2464029788970947,0.043572187423706
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0440633296966552
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0481350421905517
test_f3987563.tlsf,REALIZABLE,2.927746295928955,0.039527416229248
thermostat-F-real.tlsf,REALIZABLE,5.736449480056763,0.5693540573120117
thermostat-GF-real.tlsf,REALIZABLE,13.381879806518556,9.310547828674316
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,9.78095769882202
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,22.96685075759888
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,85.22257041931152
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.0370514392852783
Timer_a50cadd7.tlsf,REALIZABLE,2.8329145908355717,0.0320477485656738
tmp_13cfc6f2.tlsf,REALIZABLE,3.94918155670166,1.8353734016418457
TorcsAccelerating.tlsf,REALIZABLE,3.0133309364318848,0.0381107330322265
TorcsGearing.tlsf,REALIZABLE,2.7812180519104004,0.0383741855621337
TorcsSimple.tlsf,REALIZABLE,2.897645711898804,0.0403766632080078
TorcsSteeringImproved.tlsf,REALIZABLE,3.2660200595855717,0.0458662509918212
TorcsSteeringSimple.tlsf,REALIZABLE,2.960501909255981,0.045037031173706
TorcsSteeringSmart.tlsf,REALIZABLE,3.208946228027344,0.0404736995697021
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.0563676357269287
TwoCounters3.tlsf,REALIZABLE,3.5662028789520264,0.4012954235076904
TwoCounters4.tlsf,REALIZABLE,3.98000431060791,0.0607388019561767
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,2.6446807384490967
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.0500106811523437
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.0643658638000488
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.1959254741668701
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.2307655811309814
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,0.220027208328247
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,0.2623298168182373
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,0.2534272670745849
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,0.2800745964050293
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,0.2789559364318847
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,0.3587186336517334
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,0.3616838455200195
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.0513443946838378
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.0450847148895263
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.0473875999450683
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.0488307476043701
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.050931692123413
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.0514719486236572
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.0569760799407959
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.0523898601531982
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.0532927513122558
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.0547621250152587
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.0523991584777832
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.0455291271209716
TwoCountersRefinedRefined.tlsf,REALIZABLE,3.4425806999206543,0.0513262748718261
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.0485625267028808
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.0475986003875732
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0395596027374267
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,2.736340045928955,0.0388634204864501
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,408.9383056163788
unordered-visits-real.tlsf,REALIZABLE,7.3010711669921875,1.221489191055298
Warnlight_2d1010f8.tlsf,REALIZABLE,3.079303979873657,0.0495932102203369
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.0396969318389892
Window_235467da.tlsf,REALIZABLE,3.0886003971099854,0.0473773479461669
Window2_54e1f7d2.tlsf,REALIZABLE,3.0988428592681885,0.2404699325561523
Window2_6479ef9a.tlsf,REALIZABLE,3.358046770095825,0.0515151023864746
Window2_9cac58d3.tlsf,REALIZABLE,3.1664743423461914,0.0502722263336181
Window2_aeb1d897.tlsf,REALIZABLE,3.604104518890381,0.0569579601287841
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.0437238216400146
Window2Min_88c5c1c3.tlsf,REALIZABLE,3.0134754180908203,0.0395689010620117
Window_42dc4fff.tlsf,REALIZABLE,3.406968116760254,0.0472822189331054
Window_54e1f7d2.tlsf,REALIZABLE,3.1550886631011963,0.0465471744537353
WindowMin_a5f99bc6.tlsf,REALIZABLE,2.9831478595733643,0.0442171096801757
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,3.704140901565552,0.0490787029266357
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,4.773869276046753,0.0903794765472412
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,8.599693775177002,0.4416325092315674
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,63.0393967628479,4.011345148086548
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,436.7684645652771,37.389591217041016
workstation_resupply_pb_6_pe_.tlsf,REALIZABLE,1802.5077748298645,412.4261112213135
Zoo0.tlsf,REALIZABLE,3.4793827533721924,0.0433781147003173
Zoo10.tlsf,REALIZABLE,3.4057934284210205,0.0441710948944091
Zoo5.tlsf,REALIZABLE,3.152712106704712,0.0430338382720947


==> data/output_csvs/pairwise_realizability_time_Semml_SemmlTac.csv <==
name,status_gt,time_Semml,time_SemmlTac
01.tlsf,REALIZABLE,3.7134759426116943,3.136070966720581
02.tlsf,REALIZABLE,3.8491873741149902,2.832698345184326
03.tlsf,REALIZABLE,4.412926435470581,4.136644601821899
05.tlsf,REALIZABLE,6.021905899047852,5.7025580406188965
06.tlsf,REALIZABLE,6.277336120605469,6.0038368701934814
07.tlsf,REALIZABLE,6.463099718093872,5.648565292358398
08.tlsf,REALIZABLE,9.35198712348938,6.297793865203857
09.tlsf,REALIZABLE,7.756213903427124,6.248000621795654
10.tlsf,REALIZABLE,7.422362804412842,5.480309009552002
11.tlsf,REALIZABLE,96.12632441520692,6.311249494552612
12.tlsf,REALIZABLE,8.043509721755981,6.164556503295898
13.tlsf,REALIZABLE,8.011281967163086,6.812551975250244
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.2123708724975586,3.071840524673462
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.617814779281616,4.420724153518677
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,12.983155965805054,12.305577516555786
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,120.90989470481873,90.84057760238647
abcg_arbiter_pb_5_pe_.tlsf,REALIZABLE,1802.9393174648285,1706.5463135242462
ActionConverter.tlsf,REALIZABLE,3.140160322189331,2.902709484100342
Alarm_06e9cad4.tlsf,REALIZABLE,5.827333211898804,8.720605611801147
Alarm_2d1010f8.tlsf,REALIZABLE,3.0972325801849365,3.393960237503052
Alarm_68c86764.tlsf,REALIZABLE,5.687956809997559,7.328025817871094
Alarm_70523fbe.tlsf,REALIZABLE,5.031691789627075,4.338810682296753
Alarm_88c5c1c3.tlsf,REALIZABLE,3.244835376739502,2.185369968414306
Alarm_9cac58d3.tlsf,REALIZABLE,3.342870712280273,2.356867790222168
Alarm_a5f99bc6.tlsf,REALIZABLE,9.200350522994995,11.285767793655396
Alarm_f2774e0b.tlsf,REALIZABLE,4.46612548828125,5.536783218383789
AlarmMin_efe2feaf.tlsf,REALIZABLE,2.863210678100586,3.0284435749053955
AllHeating_d6376bf9.tlsf,REALIZABLE,3.1233370304107666,2.407920837402344
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,415.9815492630005
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,260.4106752872467
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,476.3174493312836
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,517.2815735340118
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,544.228729724884
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,670.5383894443512
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,98.55201363563538
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,10.942809820175173,12.935824155807495
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,247.2354679107666,362.2437739372253
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,5.727694034576416
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,43.57172346115112
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,286.5389142036438
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,180.64603805541992,251.70953249931333
amba_decomposed_arbiter_pb_11_pe_.tlsf,REALIZABLE,485.50650906562805,1023.2423605918884
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.278570890426636,2.4574649333953857
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.538796901702881,2.873659133911133
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.084219455718994,3.5167016983032227
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.392301082611084,4.149958610534668
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,6.240113496780396,5.973119497299194
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,9.233167171478271,9.868591547012327
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,17.297674655914307,21.11593770980835
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,41.2400975227356,71.42815685272217
amba_decomposed_decode.tlsf,REALIZABLE,2.6806623935699463,1.9479622840881348
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.044068336486816,2.966236352920532
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,4.240684509277344,3.1429834365844727
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,4.4143500328063965,3.244593381881714
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,4.926190614700317,3.45239520072937
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,5.931692838668823,4.472376823425293
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,7.310000658035278,6.504620552062988
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,10.756187200546265,10.424888134002686
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,298.3027181625366,305.6001093387604
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,2.919990062713623,2.177842617034912
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,2.93241286277771,2.5541815757751465
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.0042223930358887,2.476670265197754
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,3.1235575675964355,2.4339349269866943
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,3.377376079559326,2.5064375400543213
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,3.6148934364318848,2.615762948989868
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,3.532773733139038,2.4546499252319336
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,3.9377479553222656,2.6520793437957764
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,3.887948513031006,3.5682578086853027
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,4.274752378463745,4.2418272495269775
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,4.808928489685059,6.839585304260254
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,5.323789119720459,9.28027892112732
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,6.828135967254639,15.488112688064575
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.225497245788574,26.580796003341675
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,17.999916553497314,52.508366107940674
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,2.9412102699279785,2.3525116443634038
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,2.961814641952514,2.313112735748291
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,2.9551405906677246,2.4048826694488525
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3.109048366546631,2.5905444622039795
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.503478527069092,2.7386345863342285
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3.52292537689209,2.686770439147949
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3.2783188819885254,2.7933132648468018
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,3.547316551208496,2.8093769550323486
amba_decomposed_shift.tlsf,REALIZABLE,2.920916557312012,2.174854040145874
amba_decomposed_tburst4.tlsf,REALIZABLE,3.315840721130371,2.466840982437134
amba_decomposed_tincr.tlsf,REALIZABLE,3.090362787246704,2.268183469772339
amba_decomposed_tsingle.tlsf,REALIZABLE,3.0623373985290527,2.4630699157714844
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,38.95136761665344,61.305359840393066
amba_gr_pb_2_pe_.tlsf,REALIZABLE,34.39038348197937,47.12259149551392
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.039027452468872,2.9721267223358154
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,3.4280779361724854,3.801446914672852
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,4.508056640625,5.071776390075684
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,8.909109354019165,9.083939552307127
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,36.99843430519104,63.676984786987305
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,447.2528188228607,711.3425526618958
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,3.223230123519897
arbiter_pb_1_pe_.tlsf,REALIZABLE,2.852490186691284,2.221607446670532
arbiter_pb_2_pe_.tlsf,REALIZABLE,3.154282808303833,2.4247426986694336
arbiter_pb_3_pe_.tlsf,REALIZABLE,3.247260332107544,2.559178113937378
arbiter_pb_4_pe_.tlsf,REALIZABLE,3.8109726905822754,3.394507646560669
arbiter_pb_5_pe_.tlsf,REALIZABLE,5.551332712173462,4.812114715576172
arbiter_pb_6_pe_.tlsf,REALIZABLE,9.08208179473877,9.268734693527222
arbiter_pb_7_pe_.tlsf,REALIZABLE,30.42905569076538,31.99616527557373
arbiter_pb_8_pe_.tlsf,REALIZABLE,168.43750166893005,146.7582712173462
arbiter_pb_9_pe_.tlsf,REALIZABLE,821.8661830425262,790.8184444904327
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,2.441256046295166,2.722567558288574
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,3.134604930877685,3.615843772888184
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,3.8545079231262207,4.470970153808594
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,6.519476890563965,8.505542755126953
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,22.45237708091736,21.651758909225464
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,111.15074348449708,79.22449851036072
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,850.144492149353,417.7573499679565
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.4850780963897705,2.2641234397888184
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.3244948387146,2.74322247505188
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,5.337905168533325,3.7998206615448
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,11.347747564315796,9.757056713104248
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,83.13404488563538,111.86404204368591
arbiter_with_cancel_pb_6_pe_.tlsf,REALIZABLE,1373.0597894191742,1800.005784034729
arbiter-with-failure-real.tlsf,REALIZABLE,3.293635845184326,2.707280158996582
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,2.7411351203918457
Automata16S.tlsf,REALIZABLE,6.043797016143799,4.91662859916687
Automata.tlsf,REALIZABLE,3.379263639450073,2.376378059387207
batch-arbiter-real.tlsf,REALIZABLE,3.992275714874268,3.622189998626709
box0.tlsf,UNREALIZABLE,5.015271425247192,4.240946292877197
box1.tlsf,UNREALIZABLE,5.340148448944092,4.25884747505188
box-limited-real.tlsf,REALIZABLE,3.924617528915405,3.565166711807251
box-real.tlsf,REALIZABLE,5.671786546707153,5.190778732299805
buffer-storage-real.tlsf,REALIZABLE,5.226702690124512,4.231337785720825
Button.tlsf,REALIZABLE,2.949817419052124,2.0452351570129395
chain-4-real.tlsf,REALIZABLE,7.912071704864502,7.425666570663452
chain-5-real.tlsf,REALIZABLE,15.161037683486938,192.51507234573364
chain-60.tlsf,REALIZABLE,39.6105740070343,1800.013268947601
chain-70.tlsf,REALIZABLE,183.1218421459198,1800.0182540416718
chain-simple-10-real.tlsf,REALIZABLE,6.52260422706604,5.488514423370361
chain-simple-20-real.tlsf,REALIZABLE,9.516409873962402,8.039399862289429
chain-simple-30-real.tlsf,REALIZABLE,12.711173295974731,12.109474182128906
chain-simple-40-real.tlsf,REALIZABLE,17.67262029647827,18.597225666046143
chain-simple-50-real.tlsf,REALIZABLE,22.356087923049927,24.822036266326904
chain-simple-5-real.tlsf,REALIZABLE,5.684420108795166,4.478453636169434
chain-simple-60-real.tlsf,REALIZABLE,30.395102739334103,32.877243518829346
chain-simple-70-real.tlsf,REALIZABLE,40.17085528373718,46.09890413284302
chain-simple-param-70-real.tlsf,REALIZABLE,5.240626096725464,4.067131042480469
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,2.1843740940093994
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,2.72359299659729,1.9333746433258057
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,2.427588939666748
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.146913290023804,2.40958309173584
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,2.464941024780273
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,2.1975929737091064
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,2.34855318069458
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,2.454381227493286
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,2.3316855430603027
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,2.405444622039795
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,2.0194668769836426
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,1.9191675186157229
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,2.0413191318511963
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,1.8691985607147217
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,2.310732364654541
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,2.5553603172302246
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,1.93829345703125
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,2.2454776763916016
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,2.178375005722046
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,2.257765769958496
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,2.082066774368286
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,2.002293586730957
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,2.0243406295776367
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,2.306976318359375
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,2.0976831912994385
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,2.255189895629883
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,2.2709789276123047
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,2.7507922649383545,2.0865628719329834
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,1.894472599029541
chomp_pb_2_2_pe_.tlsf,REALIZABLE,3.5295867919921875,2.54690170288086
chomp_pb_2_3_pe_.tlsf,REALIZABLE,4.121309041976929,3.00817608833313
chomp_pb_2_4_pe_.tlsf,REALIZABLE,5.059821128845215,4.4424896240234375
chomp_pb_2_5_pe_.tlsf,REALIZABLE,7.497723340988159,6.403019189834595
chomp_pb_2_6_pe_.tlsf,REALIZABLE,15.91881513595581,19.106777667999268
chomp_pb_3_2_pe_.tlsf,REALIZABLE,4.096445560455322,3.1923508644104004
chomp_pb_3_3_pe_.tlsf,REALIZABLE,5.989134788513184,4.4838056564331055
chomp_pb_3_4_pe_.tlsf,REALIZABLE,17.066956996917725,15.7113037109375
chomp_pb_3_5_pe_.tlsf,REALIZABLE,195.25827264785767,156.9110119342804
chomp_pb_4_2_pe_.tlsf,REALIZABLE,4.699118375778198,3.883966207504273
chomp_pb_4_3_pe_.tlsf,REALIZABLE,16.26196527481079,15.305124521255491
chomp_pb_4_4_pe_.tlsf,REALIZABLE,461.0255117416382,367.15531754493713
Cockpitboard_efe2feaf.tlsf,REALIZABLE,3.3544881343841557,3.574820280075073
Cockpitboard.tlsf,REALIZABLE,3.782700300216675,3.426063299179077
Coffee_06e9cad4.tlsf,REALIZABLE,4.493081092834473,4.997702360153198
Coffee_235467da.tlsf,REALIZABLE,3.38137149810791,3.695124626159668
Coffee_2c5b09da.tlsf,REALIZABLE,3.376789331436157,4.060966968536377
Coffee_6479ef9a.tlsf,REALIZABLE,3.8122599124908447,3.486156225204468
Coffee_d6376bf9.tlsf,REALIZABLE,3.806612968444824,3.220303773880005
Coffee_efe2feaf.tlsf,REALIZABLE,3.307393789291382,2.6362106800079346
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,2.8392345905303955
CoffeeMin_88f351a6.tlsf,REALIZABLE,2.904284238815308,2.168027639389038
CoffeMachine_974f4a68.tlsf,REALIZABLE,3.5076303482055664,2.752063512802124
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,2.352016925811768
collector_v1_pb_11_pe_.tlsf,REALIZABLE,23.191770553588867,21.78528523445129
collector_v1_pb_12_pe_.tlsf,REALIZABLE,59.44382834434509,49.38876414299011
collector_v1_pb_13_pe_.tlsf,REALIZABLE,174.41489791870117,176.2992806434631
collector_v1_pb_14_pe_.tlsf,REALIZABLE,530.2194635868073,488.48898243904114
collector_v1_pb_15_pe_.tlsf,REALIZABLE,1666.8299131393433,1531.3217968940735
collector_v1_pb_3_pe_.tlsf,REALIZABLE,3.1889736652374268,2.57873010635376
collector_v1_pb_5_pe_.tlsf,REALIZABLE,3.6710517406463614,2.825912952423096
collector_v1_pb_7_pe_.tlsf,REALIZABLE,4.414734363555908,3.5428905487060547
collector_v1_pb_9_pe_.tlsf,REALIZABLE,7.767638444900513,6.754619121551514
collector_v2_pb_10_pe_.tlsf,REALIZABLE,27.76149177551269,28.609540462493896
collector_v2_pb_11_pe_.tlsf,REALIZABLE,98.50037288665771,98.24032330513
collector_v2_pb_12_pe_.tlsf,REALIZABLE,307.2981057167053,304.8135015964508
collector_v2_pb_13_pe_.tlsf,REALIZABLE,1000.153653383255,1142.0969166755676
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.7807931900024414,2.4671757221221924
collector_v2_pb_5_pe_.tlsf,REALIZABLE,3.5930962562561035,2.858522891998291
collector_v2_pb_7_pe_.tlsf,REALIZABLE,5.494209289550781,4.067854642868042
collector_v2_pb_9_pe_.tlsf,REALIZABLE,13.921875,10.994865417480469
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.942296266555786,6.668787479400635
collector_v3_pb_11_pe_.tlsf,REALIZABLE,15.17388391494751,18.04006052017212
collector_v3_pb_12_pe_.tlsf,REALIZABLE,41.07915425300598,56.62890148162842
collector_v3_pb_13_pe_.tlsf,REALIZABLE,129.8246419429779,205.01032781600952
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.227994203567505,3.2123804092407227
collector_v3_pb_5_pe_.tlsf,REALIZABLE,3.2916274070739746,3.3241419792175293
collector_v3_pb_7_pe_.tlsf,REALIZABLE,3.831043004989624,3.7385447025299072
collector_v3_pb_9_pe_.tlsf,REALIZABLE,5.45600152015686,5.475614070892334
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,4.499352216720581
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,3.358549118041992
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,4.633081197738648
Core_solved_974f4a68.tlsf,REALIZABLE,3.5307533740997314,3.221796989440918
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,3.4149057865142822
diagonal-real.tlsf,REALIZABLE,4.255666732788086,4.690773010253906
Door_2d1010f8.tlsf,REALIZABLE,3.058145046234131,3.1688432693481445
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,3.202263593673706,3.141115665435791
elevator-paper-real.tlsf,REALIZABLE,4.020342826843262,4.497613191604614
EnemeyModule.tlsf,REALIZABLE,2.866320848464966,2.905755043029785
EscalatorBidirectionalInit.tlsf,REALIZABLE,3.400981903076172,3.5402066707611084
EscalatorBidirectional.tlsf,REALIZABLE,3.257777214050293,3.3549041748046875
EscalatorCountingInit.tlsf,REALIZABLE,3.2709240913391118,2.876917600631714
EscalatorCounting.tlsf,REALIZABLE,3.065315723419189,2.94620418548584
EscalatorNonCounting.tlsf,REALIZABLE,3.280930519104004,2.772651672363281
EscalatorNonReactive.tlsf,REALIZABLE,2.843095541000366,2.4970877170562744
EscalatorSmart.tlsf,REALIZABLE,3.089385509490967,3.584141969680786
evasion0.tlsf,UNREALIZABLE,8.901968479156494,11.330295085906982
evasion-real.tlsf,REALIZABLE,10.307487487792969,5.34004807472229
example10a_pb_1_pe_.tlsf,REALIZABLE,3.092701196670532,2.788095474243164
example10a_pb_2_pe_.tlsf,REALIZABLE,3.674694538116455,2.727555751800537
example10_pb_1_pe_.tlsf,REALIZABLE,2.9560554027557373,2.2308483123779297
example10_pb_2_pe_.tlsf,REALIZABLE,2.8168911933898926,2.514618158340454
Example1_d6376bf9.tlsf,REALIZABLE,3.135780572891236,2.4387757778167725
example7a_pb_1_pe_.tlsf,REALIZABLE,2.8124120235443115,2.441990375518799
example7a_pb_2_pe_.tlsf,REALIZABLE,3.293420791625977,2.5592856407165527
example7_pb_1_pe_.tlsf,REALIZABLE,2.8788399696350098,2.059755086898804
example7_pb_2_pe_.tlsf,REALIZABLE,2.897186040878296,2.396453619003296
example8_pb_1_pe_.tlsf,REALIZABLE,2.616386651992798,2.2711684703826904
example8_pb_2_pe_.tlsf,REALIZABLE,2.983626365661621,2.2385499477386475
example9_pb_1_pe_.tlsf,REALIZABLE,2.959144115447998,2.2389936447143555
example9_pb_2_pe_.tlsf,REALIZABLE,3.115525007247925,2.560183048248291
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,2.777867794036865
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,5.3207106590271,3.365081787109375
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,5.357584476470947,3.3771212100982666
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,5.568057060241699,3.8504931926727295
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,5.006699562072754
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,6.03213357925415,3.5913755893707275
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,2.522794485092163
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,3.8105762004852295
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,23.25719356536865
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,27.559698343276978
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,49.45076584815979
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,53.281747341156006
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,170.297025680542
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,3.642364978790283
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,4.188529253005981
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,4.638345956802368
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,5.253288269042969
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,4.999473333358765
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,16.407532215118408
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,18.934499263763428
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,21.216759204864506
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,20.925042629241943
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,2.8820199966430664
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,3.604508399963379,2.9255363941192627
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.125366926193237,4.146910905838013
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,6.711549997329712,5.338346719741821
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,11.577826976776125,9.243163585662842
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,38.26374530792236,41.8676381111145
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,343.50095987319946,305.50567603111267
follow0.tlsf,UNREALIZABLE,55.64429569244385,77.45695638656616
follow1.tlsf,UNREALIZABLE,65.56544327735901,103.65560293197632
follow2.tlsf,UNREALIZABLE,84.60221242904663,125.05734777450562
follow3.tlsf,UNREALIZABLE,110.03153944015504,132.25898051261902
f-real-real.tlsf,REALIZABLE,11.567093849182127,10.405561685562134
full_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1803.0137627124784,1059.0815880298617
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,427.26692485809326,114.07237935066225
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,5.186063528060913
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,7.125656366348267
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,8.334968328475952
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,10.737027406692505
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,15.600282907485962
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,18.79120421409607
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,20.924068927764893
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,31.182432651519772
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,2.3488399982452397
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,44.41761088371277
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,54.61924076080322
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,64.64716982841492
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,53.965959310531616
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,80.37360143661499
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,2.53064513206482
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,2.4636526107788086
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,2.544738531112671
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,3.0584514141082764
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,2.944446563720703
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,3.29135537147522
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,3.798938274383545
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,4.226760149002075
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,77.03807854652405
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,163.94802069664
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,760.9845507144928
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,675.4600534439087
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.0063009262085
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.0121138095856
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,4.031715631484985
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,2.6343233585357666
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,3.14953351020813
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,3.592270374298096
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,5.45733118057251
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,11.979808568954468
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,22.73410534858704
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,38.673667669296265
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,59.55121040344238
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,4.440823554992676
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,4.756037473678589
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,5.639880418777466
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,22.98435926437378
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,99.7232494354248
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,359.7507779598236
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,749.8690333366394
full_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,1368.286508560181,1072.303889989853
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,3.615080356597901
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,5.18134617805481
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,28.035649061203003
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,77.48827624320984
full_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,1804.652225017548,542.1635251045227
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,2.370180368423462
Gamelogic.tlsf,REALIZABLE,3.731515645980835,2.539292335510254
GamemodeChooser.tlsf,REALIZABLE,3.53843355178833,2.1429338455200195
Gamemodule.tlsf,REALIZABLE,3.0152628421783447,2.109405279159546
generalized_buffer_pb_2_pe_.tlsf,REALIZABLE,27.61004519462585,36.26140260696411
generalized_buffer_pb_3_pe_.tlsf,REALIZABLE,398.3210389614105,507.7009956836701
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,5.482959270477295
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,5.813379049301148
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,5.074866771697998
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,12.882376670837402
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,12.241361141204834
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,14.218362092971802
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,26.394909620285038
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,29.276309490203857
gf-real-real.tlsf,REALIZABLE,3.17352557182312,2.761770725250244
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,2.3659794330596924
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,3.4653451442718506
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,3.74474573135376
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,3.7064576148986816
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,4.015487432479858
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,3.957972764968872
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,4.102040767669678
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,4.515007734298706
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,4.585001468658447
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,4.90670657157898
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,4.63181209564209
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,2.360593318939209
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,5.719050645828247
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,5.285314321517944
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,5.472670316696167
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,6.083636283874512
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,5.692629814147949
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,5.497667551040649
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,5.970883369445801
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,6.279179334640503
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,6.299114227294922
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,6.04666543006897
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,2.540127277374268
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,6.660547018051148
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,6.304766654968262
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,7.897286653518677
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,7.39920973777771
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,7.876763820648193
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,7.7481584548950195
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,8.81039047241211
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,8.168476343154907
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,10.088121891021729
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,8.638195514678955
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,2.909632444381714
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,8.980830192565918
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,9.17848300933838
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,9.54921817779541
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,9.480489015579224
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,8.79738450050354
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,9.011846542358398
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,11.081390857696531
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,8.695609092712402
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,3.1425650119781494
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,3.0540075302124023
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,2.87708592414856
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,3.2215962409973145
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,3.4330050945281982
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,3.427653312683105
g-real0.tlsf,UNREALIZABLE,5.15223240852356,4.703780889511108
g-real-real.tlsf,REALIZABLE,6.99720573425293,5.674498319625855
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,2.879457473754883
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,5.901138067245483
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,6.6103997230529785
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,6.683027267456055
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,7.209044218063354
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,7.229705810546875
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,7.818068742752075
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,10.17641806602478
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,9.481704235076904
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,9.815679550170898
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,10.113637924194336
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,2.8342294692993164
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,10.076953411102297
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,3.284747362136841
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,3.331459045410156
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,3.8532910346984863
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,4.010651588439941
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,4.510891675949097
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,5.274409294128418
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,5.702310085296631
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,5.783348798751831
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,12.259840965270996
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,176.19673991203308
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,3.4928784370422363
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,23.72874641418457
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,29.842695713043213
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,30.45488667488098
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,32.579010009765625
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,66.58234333992004
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,4.129732370376587
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,5.116181135177612
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,8.803339958190918
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,11.90978741645813
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,11.756551265716553
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,12.99048399925232
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,14.206780910491943
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,18.42526865005493
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,21.75985050201416
Heating_235467da.tlsf,REALIZABLE,2.871410369873047,2.882542610168457
Heating_974f4a68.tlsf,REALIZABLE,3.181652307510376,3.154005765914917
Heating_b02056d6.tlsf,REALIZABLE,2.9088335037231445,2.7219767570495605
Heating_b209ff21.tlsf,REALIZABLE,3.0450639724731445,2.744096040725708
HeatingMin_d6c5ac79.tlsf,REALIZABLE,2.8595049381256104,2.569854497909546
heim-buechi-real.tlsf,REALIZABLE,5.834423065185547,5.8288304805755615
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,3.6556220054626474
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,5.11454701423645
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,5.115188360214233
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,5.537566184997559
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,4.954327344894409
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,3.525369882583618
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,3.907291889190674
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,3.757581233978272
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,3.71160626411438
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,4.082751274108887
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,4.072235822677612
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,4.512070178985596
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,4.219560384750366
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,4.536675930023193
heim-double-x-real.tlsf,REALIZABLE,5.721672296524048,6.032256126403809
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,2.982675552368164
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,35.35774517059326
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,91.73508214950562
helipad-real.tlsf,REALIZABLE,21.17171740531921,21.78907561302185
Increment.tlsf,REALIZABLE,2.646880388259888,1.9675469398498533
infinite-race-real.tlsf,REALIZABLE,3.345066785812378,2.693634033203125
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,2.900267601013184
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,16.411335229873657
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,17.47407054901123
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,16.46160054206848
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,18.560126781463623
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,20.53371953964233
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,21.525527238845825
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,25.36756205558777
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,29.61174964904785
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,30.91083860397339
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,30.20743083953857
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,2.741159200668335
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,30.118024826049805
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,32.81357479095459
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,31.653897762298584
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,33.60559630393982
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,36.89020586013794
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,38.57997131347656
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,6.159332036972046
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,6.421929121017456
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,8.792940378189087
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,8.543976545333862
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,9.043593168258669
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,10.925327777862549
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,13.51870346069336
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,14.85345697402954
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,2.759070634841919
infinite-race-unequal-1-real.tlsf,REALIZABLE,4.755558490753174,3.831001281738281
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,2.5933291912078857
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,4.581417083740234
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,7.498296022415161
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,10.055710792541504
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,14.55556344985962
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,28.847992420196533
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,44.26898002624512
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,2.6432621479034424
items_processing-real.tlsf,REALIZABLE,15.585962295532228,15.82755970954895
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,2.803231954574585
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,2.23645567893982
KitchenTimerV0.tlsf,REALIZABLE,2.700117588043213,2.061454057693481
KitchenTimerV10.tlsf,REALIZABLE,4.7415993213653564,3.711750030517578
KitchenTimerV1.tlsf,REALIZABLE,2.876469850540161,2.6489078998565674
KitchenTimerV2.tlsf,REALIZABLE,3.204068660736084,2.300684928894043
KitchenTimerV3.tlsf,REALIZABLE,3.5611648559570312,2.589751720428467
KitchenTimerV4.tlsf,REALIZABLE,3.706740140914917,2.7929627895355225
KitchenTimerV5.tlsf,REALIZABLE,3.968271493911743,2.9444363117218018
KitchenTimerV6.tlsf,REALIZABLE,4.605934858322144,3.312657117843628
KitchenTimerV7.tlsf,REALIZABLE,4.316550970077515,3.262168884277344
KitchenTimerV8.tlsf,REALIZABLE,4.555018663406372,3.5348925590515137
KitchenTimerV9.tlsf,REALIZABLE,4.630804538726807,3.737714052200317
LampController_974f4a68.tlsf,REALIZABLE,3.179776906967163,2.5945029258728027
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.1888515949249268,2.653738021850586
LedMatrix.tlsf,REALIZABLE,364.113669872284,96.03688216209412
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3.410660743713379,2.7712268829345703
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,3.654386520385742,3.208991527557373
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,4.147539615631104,3.679690599441528
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,4.376035451889038,4.965362310409546
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,34.97141194343567,53.6527042388916
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,55.05726909637451,73.87540698051453
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,186.435213804245,371.79343032836914
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,253.6782972812653,595.9199740886688
lift_gr1+_pb_8_pe_.tlsf,REALIZABLE,1350.0637965202332,1800.0062038898468
lift_gr1_pb_9_pe_.tlsf,REALIZABLE,1469.3522107601166,1800.0066492557526
lift_pb_2_pe_.tlsf,REALIZABLE,3.3492252826690674,2.686265707015991
lift_pb_3_pe_.tlsf,REALIZABLE,3.902513265609741,3.480166435241699
lift_pb_4_pe_.tlsf,REALIZABLE,4.747067213058472,4.459665536880493
lift_pb_5_pe_.tlsf,REALIZABLE,6.480068922042847,6.674406051635742
lift_pb_6_pe_.tlsf,REALIZABLE,11.45339846611023,12.696135997772217
lift_pb_7_pe_.tlsf,REALIZABLE,34.726863622665405,44.33200025558472
lift_pb_8_pe_.tlsf,REALIZABLE,142.37495684623718,245.58294916152957
lift_pb_9_pe_.tlsf,REALIZABLE,1180.3379004001615,1800.0093958377838
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3.548546314239502,4.300348520278931
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,4.336224555969238,5.609319448471069
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,7.476193428039551,12.395796775817873
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,22.991050481796265,54.38824439048767
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,211.2560362815857,279.3256754875183
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,112.91772866249084
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3.234383583068848,2.548931837081909
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,2.8990368843078613
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,3.3065457344055176
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,4.436851501464844
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,5.740370512008667
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,7.668419361114502
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,13.825786828994753
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,24.901801109313965
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,2.091093778610229
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,2.814507246017456
Light_d65ed84e.tlsf,REALIZABLE,3.4596714973449707,2.67108154296875
Lights_06e9cad4.tlsf,REALIZABLE,3.602883100509644,2.7797563076019287
Lights2_06e9cad4.tlsf,REALIZABLE,7.922245979309082,5.692893743515015
Lights2_0f5381e9.tlsf,REALIZABLE,7.556392431259155,6.390619516372681
Lights2_2c5b09da.tlsf,REALIZABLE,3.786466360092163,3.4983763694763184
Lights2_9cac58d3.tlsf,REALIZABLE,8.327502965927124,6.13524603843689
Lights2_b02056d6.tlsf,REALIZABLE,7.895662546157837,5.727098703384399
Lights_2c5b09da.tlsf,REALIZABLE,3.342073917388916,2.4170289039611816
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,5.713822364807129
Lights2_f3987563.tlsf,REALIZABLE,7.905101776123047,5.855631113052368
Lights2Min_9cbf2546.tlsf,REALIZABLE,3.477545499801636,2.6974451541900635
Lights3_06e9cad4.tlsf,REALIZABLE,3.684997081756592,2.810073137283325
Lights3_235467da.tlsf,REALIZABLE,3.510616540908813,2.932476758956909
Lights3_2c5b09da.tlsf,REALIZABLE,3.257052183151245,2.377490997314453
Lights3_3916ec59.tlsf,REALIZABLE,3.3149142265319824,2.5846269130706787
Lights_3461125b.tlsf,REALIZABLE,3.404493808746338,2.880274534225464
Lights3_6bea956e.tlsf,REALIZABLE,3.3868777751922607,2.4599969387054443
Lights3_f1477cc5.tlsf,REALIZABLE,3.1821367740631104,2.7974274158477783
Lights3Min_6479ef9a.tlsf,REALIZABLE,2.947316884994507,2.545773506164551
Lights_9cac58d3.tlsf,REALIZABLE,3.932628870010376,2.783220052719116
Lights_b0840146.tlsf,REALIZABLE,3.4928674697875977,2.940589666366577
Lights_f3987563.tlsf,REALIZABLE,3.336025714874268,2.665508270263672
LightsMin_6bea956e.tlsf,REALIZABLE,2.982114315032959,2.425962448120117
LightsTotal_06e9cad4.tlsf,REALIZABLE,10.894582033157349,10.1660053730011
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,5.246483325958252
LightsTotal_9cbf2546.tlsf,REALIZABLE,10.43303632736206,10.602641820907593
LightsTotal_d65ed84e.tlsf,REALIZABLE,10.03783655166626,9.990320920944214
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,2.1377079486846924
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,1.9796810150146484
lilydemo03.tlsf,REALIZABLE,2.9113450050354004,2.286013126373291
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,2.304885149002075
lilydemo04.tlsf,REALIZABLE,2.989531755447388,2.402390241622925
lilydemo05.tlsf,REALIZABLE,2.97223162651062,2.233814001083374
lilydemo06.tlsf,REALIZABLE,3.035937547683716,2.229755401611328
lilydemo07.tlsf,REALIZABLE,2.927006483078003,2.2886784076690674
lilydemo08.tlsf,REALIZABLE,2.71057391166687,2.02264404296875
lilydemo09.tlsf,REALIZABLE,3.1020240783691406,2.3124520778656006
lilydemo10.tlsf,REALIZABLE,2.728909492492676,2.181695938110352
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,2.155164957046509
lilydemo12.tlsf,REALIZABLE,2.440185308456421,1.954852104187012
lilydemo13.tlsf,REALIZABLE,2.443481683731079,2.067413330078125
lilydemo14.tlsf,REALIZABLE,2.626004695892334,2.0740716457366943
lilydemo15.tlsf,REALIZABLE,3.0582175254821777,2.329639673233032
lilydemo16.tlsf,REALIZABLE,3.197657823562622,2.3633363246917725
lilydemo17.tlsf,REALIZABLE,2.8685803413391118,2.132122039794922
lilydemo18.tlsf,REALIZABLE,2.684340000152588,2.3293325901031494
lilydemo19.tlsf,REALIZABLE,3.1161341667175293,2.312617778778076
lilydemo20.tlsf,REALIZABLE,3.3312575817108154,2.3707969188690186
lilydemo21.tlsf,REALIZABLE,3.4679746627807617,3.006108045578003
lilydemo22.tlsf,REALIZABLE,3.157443761825561,2.534174919128418
lilydemo23.tlsf,REALIZABLE,2.7638213634490967,2.434460163116455
load_balancer_pb_10_pe_.tlsf,REALIZABLE,1003.0377893447876,1375.7127525806427
load_balancer_pb_2_pe_.tlsf,REALIZABLE,3.128897190093994,2.580691337585449
load_balancer_pb_3_pe_.tlsf,REALIZABLE,3.5703721046447754,2.759406328201294
load_balancer_pb_4_pe_.tlsf,REALIZABLE,3.854074001312256,2.9811501502990723
load_balancer_pb_5_pe_.tlsf,REALIZABLE,4.58711314201355,3.837867975234986
load_balancer_pb_6_pe_.tlsf,REALIZABLE,5.95791220664978,6.498138904571533
load_balancer_pb_7_pe_.tlsf,REALIZABLE,13.265944719314575,15.311640977859495
load_balancer_pb_8_pe_.tlsf,REALIZABLE,41.443175077438354,51.00485587120056
load_balancer_pb_9_pe_.tlsf,REALIZABLE,185.18236541748047,222.2427914142609
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,2.6167550086975098
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,2.8222343921661377
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,2.96420955657959
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,3.025463342666626
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,2.964653491973877
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,3.032982587814331
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,3.40739369392395
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,2.3921356201171875
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,2.506561279296875
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,2.4286413192749023
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,2.5754544734954834
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,2.6160202026367188
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,2.5928943157196045
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,2.623309373855591
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,2.6321356296539307
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,2.678281307220459
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,6.577917575836182
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,3.600053548812866
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,6.123753309249878
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,2.608393430709839
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,2.6042122840881348
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,2.742047071456909
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,2.610764503479004
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,2.959714412689209
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,3.792033433914185
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,3.969297647476196
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,3.325650930404663
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,3.81094741821289
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,103.18155479431152
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,122.93422436714172
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,201.51266169548035
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,2.7552831172943115
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,2.895531177520752
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,3.1441783905029297
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,4.991152286529541
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,8.888705253601074
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,10.55168628692627
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,24.607046127319336
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,74.17619109153748
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,52.10197710990906
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,3.3292901515960693
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,4.6020050048828125
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,29.78256607055664
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,150.21782183647156
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,213.5407691001892
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,220.46808099746704
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,3.47568416595459
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,5.027273416519165
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,33.6037175655365
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,779.5401885509491
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.0050339698792
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.158221960067749,3.75309944152832
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,2.881332874298096
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,3.702547073364258
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,6.793047904968262
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,26.2179696559906
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,117.71726870536804
load_balancer_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,1804.4035549163816,379.60381031036377
ltl2dba01.tlsf,REALIZABLE,2.8639070987701416,2.081328630447388
ltl2dba02.tlsf,REALIZABLE,3.036642074584961,2.172825574874878
ltl2dba03.tlsf,REALIZABLE,2.720863580703736,2.099043607711792
ltl2dba04.tlsf,REALIZABLE,2.776178359985352,2.235544443130493
ltl2dba05.tlsf,REALIZABLE,2.781541109085083,2.192753791809082
ltl2dba06.tlsf,REALIZABLE,2.904006242752075,2.252624750137329
ltl2dba07.tlsf,REALIZABLE,2.931878566741944,2.2768282890319824
ltl2dba08.tlsf,REALIZABLE,2.6945717334747314,2.291917324066162
ltl2dba09.tlsf,REALIZABLE,2.388450384140014,2.1357758045196533
ltl2dba10.tlsf,REALIZABLE,2.592193365097046,2.000314950942993
ltl2dba11.tlsf,REALIZABLE,2.8173975944519043,2.271498918533325
ltl2dba12.tlsf,REALIZABLE,2.644763231277466,2.0686285495758057
ltl2dba13.tlsf,REALIZABLE,2.8738784790039062,2.2472262382507324
ltl2dba14.tlsf,REALIZABLE,2.758408308029175,2.400303602218628
ltl2dba15.tlsf,REALIZABLE,2.7602672576904297,2.1202738285064697
ltl2dba16.tlsf,REALIZABLE,2.780022144317627,2.2788286209106445
ltl2dba17.tlsf,REALIZABLE,2.782220363616944,2.224252939224243
ltl2dba18.tlsf,REALIZABLE,2.8662917613983154,2.3870689868927
ltl2dba19.tlsf,REALIZABLE,2.9061543941497803,2.3570902347564697
ltl2dba20.tlsf,REALIZABLE,2.989841222763061,2.157089233398437
ltl2dba21.tlsf,REALIZABLE,3.042410373687744,2.3169641494750977
ltl2dba22.tlsf,REALIZABLE,2.5780155658721924,2.062418937683105
ltl2dba23.tlsf,REALIZABLE,2.853773832321167,2.506721258163452
ltl2dba25.tlsf,REALIZABLE,2.70162296295166,2.3147714138031006
ltl2dba26.tlsf,REALIZABLE,2.825025081634521,2.153157949447632
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,2.013500928878784
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,8.744910478591919,7.391104459762573
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,2.7493436336517334,2.256574869155884
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,2.8508639335632324,2.282654285430908
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.0346572399139404,2.724240779876709
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,3.154136180877685,2.514430284500122
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,3.04076623916626,2.4413390159606934
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,3.0949020385742188,2.529138803482056
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,2.878248691558838,2.157824993133545
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,3.037617921829224,2.633788585662842
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,3.2551488876342773,2.632829189300537
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,2.93848180770874,2.199795722961426
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,2.927706241607666,2.3661229610443115
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,2.9923582077026367,2.3158295154571533
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,4.026501178741455,3.472282886505127
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,2.726752519607544,2.2610340118408203
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,2.785097360610962,2.34831166267395
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,2.945807218551636,2.370713710784912
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.2200512886047363,2.425506353378296
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,3.959038734436035,2.9119884967803955
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,4.967825889587402,4.342534065246582
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,6.381870746612549,5.272376775741577
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,2.563817977905273,2.120077133178711
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,7.646035432815552,6.753912448883057
ltl2dba_beta_pb_25_pe_.tlsf,REALIZABLE,10.602190256118774,10.379605054855348
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,2.9276154041290283,2.3414525985717773
ltl2dba_beta_pb_30_pe_.tlsf,REALIZABLE,16.1732075214386,15.840607166290283
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.072421073913574,2.4052388668060303
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,3.2362430095672607,2.228958368301392
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,3.010542392730713,2.361386299133301
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,3.235393524169922,2.6682069301605225
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,3.569841146469116,2.60605263710022
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,3.37496018409729,2.8086864948272705
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,4.583984136581421,1800.0053279399872
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,2.652759075164795,2.6492090225219727
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,2.9841673374176025,2.6059787273406982
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,3.2429800033569336,3.403982162475586
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,3.149976968765259,4.804789066314697
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,2.735266923904419,2.0228888988494877
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,3.2486824989318848,1800.0057876110077
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,2.812113046646118,4.009745597839356
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,2.853109359741211,4.186889886856079
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,2.909058094024658,4.53267240524292
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,3.5904805660247803,1800.0056266784668
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,2.7273190021514893,2.4015257358551025
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,3.7065725326538086,1800.006042957306
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,2.708444356918335,3.1669156551361084
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,3.948712110519409,1800.004671573639
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.0918197631835938,2.5875189304351807
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,4.3523595333099365,1800.005729675293
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.046246290206909,2.3146815299987797
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,2.9601221084594727,2.4443793296813965
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,31.39424967765808
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,3.041445732116699
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,3.142503023147583
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,3.209781646728516
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,3.540834665298462
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,4.242661952972412
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,5.857506036758423
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,11.4200177192688
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,1800.0076532363892
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,3.2710494995117188
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,3.660001277923584
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,2.994002103805542
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,1800.0141053199768
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,2.406158447265625
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,1800.019947052002
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,2.5800235271453857
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,1800.022076129913
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,2.586543321609497
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,1800.0255715847015
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,2.684498786926269
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,2.5731093883514404
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,6.7550013065338135,5.667843818664551
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,21.828246593475345,20.70065975189209
ltl2dba_E_pb_14_pe_.tlsf,REALIZABLE,150.3215034008026,145.37658309936523
ltl2dba_E_pb_15_pe_.tlsf,REALIZABLE,413.5599122047424,442.9954137802124
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,2.9497313499450684,2.812575578689575
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,2.805434226989746,2.933980703353882
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,2.9148266315460205,3.007700204849243
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,2.7270491123199463,3.4249613285064697
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,2.846775770187378,3.2989418506622314
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,3.3235177993774414,3.5402448177337646
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,3.370300531387329,3.861939191818237
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,3.7419545650482178,5.1338887214660645
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,4.701306343078613,5.98796534538269
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,23.82537531852722,28.884034633636475
ltl2dba_Q_pb_12_pe_.tlsf,REALIZABLE,262.80122661590576,344.2932584285736
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,2.922191619873047,1.9444189071655276
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,2.727647304534912,2.3912525177001958
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,2.953742742538452,2.5377254486083984
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,2.923053979873657,2.684204578399658
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,3.4015376567840576,2.7659831047058105
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,3.694834232330322,2.959887742996216
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,4.15665864944458,3.9110047817230233
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,5.5385143756866455,5.220526218414307
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,693.9131722450256
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,1800.0049920082092
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,2.443617343902588,1.990476131439209
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,2.2243752479553223
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,2.371391534805298
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,2.601654052734375
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,2.5701382160186768
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,3.0689384937286377
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,5.616059303283691
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,14.096072673797607
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,1800.005663394928
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,2.5602922439575195
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,3.0094118118286133
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,3.947413206100464
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,8.402953624725342
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,2.2160706520080566
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,1800.005719423294
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,3.407633066177368
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,1800.0052874088287
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,2.408005952835083
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,2.297696828842163
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,2.0061614513397217
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,1800.005260705948
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,2.514190196990967
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,2.4032022953033447
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,2.4022364616394043
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,2.7443737983703613
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,5.452741861343384,6.105832576751709
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,22.555352687835693,35.571446895599365
ltl2dba_U1_pb_15_pe_.tlsf,REALIZABLE,789.4501628875732,1800.0059769153595
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,2.6172571182250977,2.131948232650757
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,2.943797826766968,1.9653778076171875
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,2.868315935134888,2.118936538696289
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,2.8996922969818115,2.148956060409546
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.0750136375427246,2.155172109603882
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,2.7908384799957275,2.2848830223083496
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,3.129328966140747,2.7437334060668945
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,3.5015130043029785,2.817323923110962
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,4.441770315170288,3.884434461593628
ltl2dpa01.tlsf,REALIZABLE,2.941105604171753,2.2591772079467773
ltl2dpa02.tlsf,REALIZABLE,2.819427490234375,2.0318589210510254
ltl2dpa03.tlsf,REALIZABLE,2.872180700302124,2.416274070739746
ltl2dpa04.tlsf,REALIZABLE,2.74498987197876,1.9488818645477293
ltl2dpa05.tlsf,REALIZABLE,2.6754796504974365,2.020994186401367
ltl2dpa06.tlsf,REALIZABLE,2.834364414215088,2.082754611968994
ltl2dpa07.tlsf,REALIZABLE,3.006553173065185,1.9663972854614256
ltl2dpa08.tlsf,REALIZABLE,2.9145023822784424,2.087077617645264
ltl2dpa09.tlsf,REALIZABLE,2.951079130172729,2.1295042037963867
ltl2dpa10.tlsf,REALIZABLE,2.8504350185394287,2.6199653148651123
ltl2dpa11.tlsf,REALIZABLE,2.8437187671661377,2.4896669387817383
ltl2dpa12.tlsf,REALIZABLE,3.1392149925231934,2.6038930416107178
ltl2dpa13.tlsf,REALIZABLE,2.7553975582122803,2.1524016857147217
ltl2dpa14.tlsf,REALIZABLE,3.04518461227417,2.4443280696868896
ltl2dpa15.tlsf,REALIZABLE,2.7178640365600586,2.430986166000366
ltl2dpa16.tlsf,REALIZABLE,3.0795319080352783,2.208012342453003
ltl2dpa17.tlsf,REALIZABLE,2.91704535484314,2.1577513217926025
ltl2dpa18.tlsf,REALIZABLE,2.943349123001098,2.2322821617126465
ltl2dpa19.tlsf,REALIZABLE,3.103482723236084,2.2180867195129395
ltl2dpa20.tlsf,REALIZABLE,3.1196751594543457,2.25461220741272
ltl2dpa22.tlsf,REALIZABLE,3.175441026687622,2.6455447673797607
ltl2dpa23.tlsf,REALIZABLE,2.818288326263428,2.097474336624145
ltl2dpa24.tlsf,REALIZABLE,2.9177420139312744,2.315786600112915
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,3.0055172443389893
ModdifiedLedMatrix5X.tlsf,REALIZABLE,4.829549074172974,3.4376220703125
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,395.79428482055664
Morning2_4d4ca5c4.tlsf,REALIZABLE,3.186511516571045,2.5677638053894043
Morning2_9cac58d3.tlsf,REALIZABLE,3.213705539703369,2.450888156890869
Morning2Min_6cbc6174.tlsf,REALIZABLE,2.815487861633301,2.070854902267456
Morning_88c5c1c3.tlsf,REALIZABLE,62.47889828681946,26.407306432724
Morning_9cac58d3.tlsf,REALIZABLE,64.60547971725464,25.47373604774475
MorningMin_d6c5ac79.tlsf,REALIZABLE,3.588550567626953,3.154050827026367
MusicAppFeedback.tlsf,REALIZABLE,3.41671085357666,2.6542108058929443
MusicAppMotivating.tlsf,REALIZABLE,3.211251974105835,2.7852659225463867
MusicAppSimple.tlsf,REALIZABLE,3.09846568107605,2.703427791595459
mux_pb_100_pe_.tlsf,REALIZABLE,6.390115022659302,1800.0079550743103
mux_pb_10_pe_.tlsf,REALIZABLE,3.0933780670166016,2.529270648956299
mux_pb_125_pe_.tlsf,REALIZABLE,7.315598726272583,1800.0087871551514
mux_pb_12_pe_.tlsf,REALIZABLE,3.232350826263428,2.962165594100952
mux_pb_132_pe_.tlsf,REALIZABLE,7.418276071548462,1800.006561756134
mux_pb_150_pe_.tlsf,REALIZABLE,7.912338733673096,1800.0148179531095
mux_pb_16_pe_.tlsf,REALIZABLE,3.216606616973877,6.550074338912964
mux_pb_175_pe_.tlsf,REALIZABLE,8.676033973693848,1800.0112183094025
mux_pb_200_pe_.tlsf,REALIZABLE,11.55711841583252,1800.0093579292295
mux_pb_32_pe_.tlsf,REALIZABLE,3.800783395767212,1800.0060551166534
mux_pb_64_pe_.tlsf,REALIZABLE,4.707386493682861,1800.006234884262
mux_pb_8_pe_.tlsf,REALIZABLE,2.8978891372680664,2.9511518478393555
narylatch_pb_10_pe_.tlsf,REALIZABLE,45.40428423881531,45.66093850135803
narylatch_pb_11_pe_.tlsf,REALIZABLE,181.39133834838867,170.07673573493958
narylatch_pb_12_pe_.tlsf,REALIZABLE,741.5383434295654,842.2473948001862
narylatch_pb_8_pe_.tlsf,REALIZABLE,6.624006986618042,5.488396644592285
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,2.586732625961304
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,2.822005271911621
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,2.919139862060547
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,3.605802059173584
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,3.699690341949463
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,3.537714958190918
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,4.50240969657898
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,5.491018056869507
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,2.5351290702819824
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,2.364110946655273
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,2.4078097343444824
OneCounterInRangeA3.tlsf,REALIZABLE,3.1371686458587646,2.035560131072998
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,2.336443901062012
OneCounter.tlsf,REALIZABLE,6.064897537231445,5.983141660690308
ordered-visits-choice-real.tlsf,REALIZABLE,3.5380635261535645,2.8999834060668945
ordered-visits-real.tlsf,REALIZABLE,3.668735265731812,3.098463535308838
package-delivery-real.tlsf,REALIZABLE,67.30535411834717,72.39302253723145
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,3.33577561378479
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,8.418503522872925
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,8.884913921356201
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,9.412310361862184
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,9.91821265220642
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,10.03949809074402
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,11.191211700439451
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,12.1516273021698
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,13.075415849685667
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,14.680143117904665
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,15.258817195892334
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,3.8130290508270255
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,14.76165246963501
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,14.700865030288696
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,15.210020065307615
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,15.55570149421692
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,15.882906675338743
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,16.562856435775757
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,4.310022592544556
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,5.14610481262207
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,5.354237794876099
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,5.711710214614868
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,6.185498952865601
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,7.2362353801727295
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,7.748980760574341
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,8.483177661895752
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,3.652701139450073
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,8.977442979812622
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,9.490023374557495
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,9.28696894645691
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,10.241148233413696
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,9.780847072601318
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,11.844585418701172
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,13.054961442947388
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,13.196376085281372
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,12.62211298942566
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,13.714776992797852
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,3.849277257919312
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,14.401789903640749
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,14.537536144256592
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,14.840054035186768
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,15.32466173171997
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,15.406840085983276
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,16.084999322891235
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,17.401663303375244
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,4.433374404907227
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,4.824837684631348
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,5.257489442825317
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,5.80889892578125
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,5.639821290969849
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,7.257052183151245
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,7.759188175201416
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,8.161438941955566
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.3015894889831543,2.5727689266204834
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,3.158036231994629
precise-reachability-real.tlsf,REALIZABLE,3.661468267440796,3.2354331016540527
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,695.5522775650024,182.81069588661197
prioritized_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1801.6484236717224,962.687566280365
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.68331551551819,50.16636681556702
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,3.909645318984986,4.469119548797607
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,3.976627349853516,4.945338249206543
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,2.6149141788482666,3.1378321647644043
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.00369644165039,3.180943250656128
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.0942602157592773,2.968163013458252
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,2.868126392364502,2.4611077308654785
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,3.082645893096924,2.6106245517730717
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,3.43635630607605,2.526945114135742
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,3.3253540992736816,2.569488286972046
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,3.61597752571106,2.6684465408325195
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,3.550086975097656,2.756641387939453
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,2.155255079269409
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,2.1190013885498047
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,2.007161855697632
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,2.161623239517212
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,1.9679172039031985
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,2.397897720336914
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,2.282583951950073
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,1.8883600234985352
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,1.9075047969818115
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,2.104020357131958
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,2.131246566772461
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,1.9640955924987795
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,2.043264627456665
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,2.052927255630493
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,2.0015039443969727
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,1.9589309692382808
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,2.431023120880127
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,2.753269672393799
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,2.580453634262085
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,2.473243474960327
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,2.769101142883301
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,2.551715612411499
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,2.634215831756592
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,2.206364393234253
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,2.364392042160034
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,2.4019925594329834
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,2.5131053924560547
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,2.3603248596191406
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,2.522286891937256
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,2.3256542682647705
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,2.439382076263428
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,2.639282703399658
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,2.55159854888916
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,2.667339563369751
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,2.5737009048461914
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,2.57948899269104
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,2.541126012802124
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,2.878422260284424
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,2.6180214881896973
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,2.236281633377075
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,2.3279616832733154
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,2.462811231613159
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,2.557981491088867
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,2.7127697467803955
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,2.865067720413208
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,2.704452991485596
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,2.484275579452514
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,2.533581495285034
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,2.82708740234375
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,2.4955408573150635
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,2.959488868713379
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,2.778427600860596
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,3.3192367553710938
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,2.681980609893799
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,3.514019012451172
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,2.979564666748047
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,3.961211919784546
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,1.991495370864868
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,25.17295289039612
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,2.2777819633483887
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,2.5501809120178223
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,2.5536253452301025
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,226.97327589988708
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,3.05257248878479
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,2.765824556350708
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,3.5681862831115723
Radarboard.tlsf,REALIZABLE,3.4252028465271,2.4938361644744877
RegManager.tlsf,REALIZABLE,3.2452876567840576,2.319148540496826
reversible-lane-r-real.tlsf,REALIZABLE,8.332671642303467,7.882351875305176
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,5.902130603790283
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,6.37408971786499
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,6.516887664794922
robot_analyze_samples_v1-real.tlsf,REALIZABLE,7.634087085723877,7.109532594680786
robot-cat-real-1d-real.tlsf,REALIZABLE,7.867415189743042,6.870579242706299
robot-cat-real-2d-real.tlsf,REALIZABLE,306.4699940681457,330.6959884166717
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,7.347215890884399
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,39.13387846946716
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.853067874908447,5.624408721923828
robot_collect_samples_v2-real.tlsf,REALIZABLE,5.270519495010376,4.47878098487854
robot_collect_samples_v3-real.tlsf,REALIZABLE,16.854061365127563,95.88962268829346
robot_collect_samples_v4-real.tlsf,REALIZABLE,14.092852115631104,1800.0155019760132
robot_deliver_products_1-real.tlsf,REALIZABLE,10.967692375183104,145.1180272102356
robot_deliver_products_20.tlsf,REALIZABLE,87.72478079795837,1800.0399069786072
robot_deliver_products_30.tlsf,REALIZABLE,333.01515769958496,1800.0441825389862
robot-grid-commute-1d-real.tlsf,REALIZABLE,5.463924169540405,4.904996156692505
robot-grid-commute-2d-real.tlsf,REALIZABLE,15.804381608963013,20.697951555252075
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,3.7740318775177,2.890960454940796
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,5.900271654129028,4.899625301361084
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,9.982249021530151,6.804069519042969
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,4.809511423110962,3.9096405506134033
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,21.95191264152527,14.738617658615112
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,5.472478628158569,3.972813844680786
robot_grid_pb_6_6_pe_.tlsf,REALIZABLE,42.50834107398987,29.108067750930783
robot_grid_pb_7_7_pe_.tlsf,REALIZABLE,90.23434686660768,55.3902804851532
robot_grid_pb_8_8_pe_.tlsf,REALIZABLE,143.48068857192993,75.10712313652039
robot-grid-reach-1d-real.tlsf,REALIZABLE,3.853598356246948,2.9243276119232178
robot-grid-reach-2d-real.tlsf,REALIZABLE,5.14516019821167,4.177820205688477
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,3.653580904006958,3.043027639389038
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,5.772799015045166,4.839583873748779
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,9.496403694152832,7.757330179214477
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,8.213256120681763
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,10.70305585861206
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,11.105419158935549
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,10.778831720352173
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,12.302542686462402
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,64.38131380081177
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,2.8352975845336914
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,3.261716365814209
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,3.6675853729248047
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,4.053445339202881
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,11.252704620361328
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,10.943181037902832
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,11.950344800949097
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,12.150954008102415
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,12.936919927597046
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,14.21731185913086
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,15.696183443069458
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,18.75827550888061
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,19.06271314620972
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,18.53087592124939
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,4.671339511871338
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,19.715688705444336
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,20.14338207244873
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,23.09178352355957
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,22.786768674850464
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,4.900483369827271
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,5.376631498336792
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,6.268223524093628
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,6.37823748588562
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,7.253554821014404
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,7.938932180404663
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,10.00153112411499
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,9.690614223480225
robot_running-real.tlsf,REALIZABLE,16.542198657989502,48.72920727729797
robot-tasks-real.tlsf,REALIZABLE,3.991006374359131,2.82353138923645
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,230.32484984397888
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,4.414527654647827
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,8.4335777759552
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,8.324747562408447
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,8.408522844314575
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,8.836185455322266
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,9.416961669921877
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,10.139179229736328
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,11.227516889572144
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,12.389960527420044
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,11.47536325454712
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,11.936598539352415
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,5.3859803676605225
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,11.9567391872406
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,12.994287967681885
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,12.586994409561155
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,13.3123197555542
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,13.185084342956545
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,15.45535135269165
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,6.497020483016968
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,5.990501403808594
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.073258638381958
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,6.192636013031006
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,6.565431833267212
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,7.623183488845825
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,7.714616775512695
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,7.583449602127075
robot-to-target-charging-real.tlsf,REALIZABLE,17.302682161331177,15.71530532836914
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,29.088520050048828
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,30.290250539779663
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,84.41388058662415
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,34.483545541763306
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,86.91381001472473
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,93.1715612411499
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,70.03202652931213
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,82.1781530380249
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,145.95821714401245
robot-to-target-unreal0.tlsf,REALIZABLE,266.59063053131104,243.09142446517944
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,2.043134927749634
RotationCalculator.tlsf,REALIZABLE,3.183885335922241,2.1112499237060547
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.059234857559204,2.304034948348999
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.5924551486968994,2.926509380340576
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.247479200363159,3.8040406703948975
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,6.286396741867065,6.420881748199463
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,20.45011281967163,19.3905348777771
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,124.92887592315674,138.55848383903503
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1039.8738973140717,1176.6260714530945
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,4.46489405632019
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,6.13264012336731
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,6.583531379699707
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,7.058641672134399
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,23.74306845664978
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,50.613064765930176
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,20.563663482666016
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,2.677263021469116
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,2.662096738815308
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,2.537213087081909
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,2.66663146018982
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,3.0094125270843506
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,2.815755605697632
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,3.214638948440552
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,3.062875986099243
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,3.180949211120605
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,19.15494441986084
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,124.87550902366638
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,1137.309404850006
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,656.508308172226
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,1800.0060210227966
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,1800.0051934719086
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,1800.0051262378693
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,3.1781105995178223
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,1800.0091607570648
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,1800.0051608085632
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,4.222627401351929
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,4.582442045211792
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,4.54279899597168
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,3.648885488510132
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,7.079740762710571
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,5.371143341064453
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,5.2276246547698975
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,15.732268571853638
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.0057094097135
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.0047347545624
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.0057530403135
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.006531238556
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.0058181285858
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.0058279037476
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,4.288623809814453
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,4.739852666854858
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,5.805659532546997
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,6.96382737159729
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,6.872263431549072
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,9.585205793380736
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,28.48978543281555
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,54.60681939125061
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,144.65373730659485
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,2.453056573867798
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,3.6208980083465576
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,10.564999103546144
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,174.72705101966858
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.005624294281
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.023373603820801,2.365035057067871
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.460626840591431,4.044990539550781
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,32.34469223022461,34.53237223625183
scheduler-real.tlsf,REALIZABLE,20.72419810295105,27.31746530532837
Scoreboard.tlsf,REALIZABLE,3.2110159397125244,2.2258739471435547
SensorInit.tlsf,REALIZABLE,3.666649580001831,2.746756792068481
SensorPart.tlsf,REALIZABLE,3.6822993755340576,2.8849363327026367
SensorRegister.tlsf,REALIZABLE,2.727067232131958,1.89379358291626
SensorSelector.tlsf,REALIZABLE,8.456038475036621,2.904653549194336
SensorSubmodulChooser.tlsf,REALIZABLE,3.6679368019104,2.467315673828125
Sensor.tlsf,REALIZABLE,3.9059183597564697,3.179612874984741
Shades2_235467da.tlsf,REALIZABLE,3.107696294784546,2.359237670898437
Shades2_42dc4fff.tlsf,REALIZABLE,3.179814338684082,2.3757483959198
Shades2_70523fbe.tlsf,REALIZABLE,3.1359634399414062,2.4172658920288086
Shades2_a5f99bc6.tlsf,REALIZABLE,3.1032955646514893,2.255687952041626
Shades2Min_63831f8c.tlsf,REALIZABLE,2.869093894958496,2.180722236633301
Shades_6479ef9a.tlsf,REALIZABLE,3.133561372756958,2.2522964477539062
Shades_974f4a68.tlsf,REALIZABLE,3.5211308002471924,2.677598237991333
Shades_9cac58d3.tlsf,REALIZABLE,3.022923707962036,2.3932363986968994
Shades_a02758ea.tlsf,REALIZABLE,2.801198482513428,2.4512476921081543
ShadesMin_aeb1d897.tlsf,REALIZABLE,2.919203042984009,2.1294515132904053
shift_pb_10_pe_.tlsf,REALIZABLE,3.637937545776367,2.439107894897461
shift_pb_12_pe_.tlsf,REALIZABLE,5.276705503463745,2.8398354053497314
shift_pb_16_pe_.tlsf,REALIZABLE,28.53882384300232,10.247413873672484
shift_pb_8_pe_.tlsf,REALIZABLE,3.2402496337890625,4.485103130340576
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,247.51609420776367,152.80023074150083
simple_arbiter_enc_pb_11_pe_.tlsf,REALIZABLE,1093.5854966640472,342.5937113761902
simple_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1802.4269528388977,828.3069865703583
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,14.094529390335085,22.485742807388306
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,8.1277015209198
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,9.133718013763428
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,9.806042909622192
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,7.683351516723633
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,6.67765474319458
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,1.957350254058838
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,2.244549036026001
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,1.9400169849395752
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,2.002547264099121
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,1.966119766235352
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,1.93418550491333
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,2.027392625808716
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,2.0408551692962646
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,2.041857481002808
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,1.9077413082122805
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,1.9295196533203125
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,2.195213079452514
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,2.1716880798339844
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,2.0304670333862305
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,2.210264205932617
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,2.127225637435913
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,2.104600429534912
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,2.223719358444214
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,2.24951720237732
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,2.118943214416504
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,2.293182373046875
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,2.34681248664856
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,2.1133954524993896
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,2.051513195037842
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,2.044682264328003
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,2.0541112422943115
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,2.285718441009521
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,2.143787384033203
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,2.157653570175171
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,2.293288469314575
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,2.143461227416992
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,2.3667330741882324
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,2.2887871265411377
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,2.1275174617767334
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,2.2686753273010254
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,2.271718263626098
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,2.2307915687561035
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,2.3015384674072266
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,2.3104939460754395
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,2.3017544746398926
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,2.326824426651001
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,2.474550485610962
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,2.4402835369110107
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,2.246925115585327
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,2.2504231929779053
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,2.388798713684082
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,2.484015703201294
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,2.7094085216522217
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,3.695120334625244
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,1800.0085253715515
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,1.988428831100464
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,2.2224528789520264
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,2.364457368850708
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,83.27928113937378
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,2.3648078441619877
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,145.13313603401184
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,2.751797199249268
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,446.95974111557007
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,2.687575340270996
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,3.198786497116089
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,69.00682401657104,88.9477128982544
simple_arbiter_with_hints_pb_12_pe_.tlsf,REALIZABLE,1036.1723449230194,1665.9593625068665
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,3.0809967517852783,2.5691888332366943
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,3.4524788856506348,3.0176548957824707
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,5.308791637420654,4.189478635787964
simple_arbiter_with_hints_pb_8_pe_.tlsf,REALIZABLE,11.062305450439451,10.078820943832396
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,3.220749616622925
SliderDefault.tlsf,REALIZABLE,2.917243242263794,2.4397318363189697
SliderDelayed.tlsf,REALIZABLE,3.5305609703063965,3.0715408325195312
SliderScored.tlsf,REALIZABLE,3.795016050338745,2.612347364425659
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,2.934847116470337
solitary-real.tlsf,REALIZABLE,4.032115459442139,3.0559842586517334
sort40.tlsf,UNREALIZABLE,10.744871377944946,9.700153350830078
sort41.tlsf,UNREALIZABLE,14.519415616989136,13.570103645324709
sort42.tlsf,UNREALIZABLE,25.20758628845215,23.720271587371823
sort4-real.tlsf,REALIZABLE,38.93446183204651,40.334476709365845
sort50.tlsf,UNREALIZABLE,35.393189430236816,30.687312364578247
sort51.tlsf,UNREALIZABLE,64.008629322052,61.33206701278687
sort52.tlsf,UNREALIZABLE,131.01545119285583,251.6636388301849
sort53.tlsf,REALIZABLE,297.3119606971741,1800.075653076172
SPIPureNext.tlsf,REALIZABLE,6.252218961715698,4.95781397819519
SPIReadClk.tlsf,REALIZABLE,2.949807643890381,2.0571846961975098
SPIReadManag.tlsf,REALIZABLE,4.196603775024414,3.6146411895751953
SPIReadSdi.tlsf,REALIZABLE,2.7851388454437256,1.9803895950317385
SPI.tlsf,REALIZABLE,3.571894645690918,2.8037526607513428
SPIWriteClk.tlsf,REALIZABLE,2.886871576309204,2.093440055847168
SPIWriteManag.tlsf,REALIZABLE,3.67037582397461,2.588220357894897
SPIWriteSdi.tlsf,REALIZABLE,3.099925994873047,2.276298761367798
square5x50.tlsf,UNREALIZABLE,8.319731712341309,7.695439100265503
square5x51.tlsf,UNREALIZABLE,11.07071042060852,9.589573621749878
square5x52.tlsf,UNREALIZABLE,13.8600914478302,12.014407634735107
square5x53.tlsf,UNREALIZABLE,14.794456005096436,16.266762256622314
square5x54.tlsf,UNREALIZABLE,19.63211727142334,16.987751007080078
square5x5-real.tlsf,REALIZABLE,23.19198536872864,22.12909722328186
storage-GF-64-real.tlsf,REALIZABLE,4.05383563041687,3.150542974472046
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,2.209383726119995
tasks-real.tlsf,REALIZABLE,4.2087695598602295,3.699062585830689
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,10.591227054595947
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,13.338799715042114
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,16.22083616256714
taxi-service-real.tlsf,REALIZABLE,6.79669451713562,6.368896484375
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,4.890999794006348
test2_f2774e0b.tlsf,REALIZABLE,3.1578714847564697,2.1588425636291504
test3_efe2feaf.tlsf,REALIZABLE,3.081340312957764,2.3095626831054688
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,2.292431354522705
test5_6cbc6174.tlsf,REALIZABLE,2.841726303100586,2.3789422512054443
test6_0f5381e9.tlsf,REALIZABLE,3.123100757598877,2.1665496826171875
test7_2c5b09da.tlsf,REALIZABLE,3.2464029788970947,2.419296979904175
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,2.4636638164520264
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,2.4374449253082275
test_f3987563.tlsf,REALIZABLE,2.927746295928955,2.128126859664917
thermostat-F-real.tlsf,REALIZABLE,5.736449480056763,4.374762773513794
thermostat-GF-real.tlsf,REALIZABLE,13.381879806518556,13.427422285079956
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,9.143447160720823
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,14.241888046264648
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,25.878758192062374
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,1.955697774887085
Timer_a50cadd7.tlsf,REALIZABLE,2.8329145908355717,2.0867435932159424
tmp_13cfc6f2.tlsf,REALIZABLE,3.94918155670166,3.983445644378662
TorcsAccelerating.tlsf,REALIZABLE,3.0133309364318848,1.990840435028076
TorcsGearing.tlsf,REALIZABLE,2.7812180519104004,2.1502859592437744
TorcsSimple.tlsf,REALIZABLE,2.897645711898804,2.09429144859314
TorcsSteeringImproved.tlsf,REALIZABLE,3.2660200595855717,2.3493363857269287
TorcsSteeringSimple.tlsf,REALIZABLE,2.960501909255981,2.04044771194458
TorcsSteeringSmart.tlsf,REALIZABLE,3.208946228027344,2.376368284225464
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,2.5709547996521
TwoCounters3.tlsf,REALIZABLE,3.5662028789520264,2.4908909797668457
TwoCounters4.tlsf,REALIZABLE,3.98000431060791,2.431318759918213
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,3.3664638996124268
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,2.673403739929199
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,2.58027458190918
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,2.98111629486084
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,3.328685760498047
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,3.098329782485962
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,4.126574516296387
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,4.018476963043213
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,5.212318658828735
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,5.073876857757568
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,7.225720167160034
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,7.058905601501465
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,2.7671995162963867
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,2.5397181510925293
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,2.783703088760376
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,2.841519832611084
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,3.059380054473877
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,3.150107145309448
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,3.4521114826202397
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,3.627715826034546
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,3.376988410949707
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,3.1419308185577397
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,3.425544261932373
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,2.3671350479125977
TwoCountersRefinedRefined.tlsf,REALIZABLE,3.4425806999206543,2.439651727676392
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,2.527766466140747
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,2.384565114974976
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,1.854884386062622
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,2.736340045928955,1.9488093852996824
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,24.91596627235413
unordered-visits-real.tlsf,REALIZABLE,7.3010711669921875,6.710144519805908
Warnlight_2d1010f8.tlsf,REALIZABLE,3.079303979873657,2.2929368019104004
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,2.116488218307495
Window_235467da.tlsf,REALIZABLE,3.0886003971099854,2.221599817276001
Window2_54e1f7d2.tlsf,REALIZABLE,3.0988428592681885,2.198375940322876
Window2_6479ef9a.tlsf,REALIZABLE,3.358046770095825,2.3683459758758545
Window2_9cac58d3.tlsf,REALIZABLE,3.1664743423461914,2.14612889289856
Window2_aeb1d897.tlsf,REALIZABLE,3.604104518890381,2.848484992980957
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,2.496956825256348
Window2Min_88c5c1c3.tlsf,REALIZABLE,3.0134754180908203,2.10451078414917
Window_42dc4fff.tlsf,REALIZABLE,3.406968116760254,2.46759033203125
Window_54e1f7d2.tlsf,REALIZABLE,3.1550886631011963,2.2835488319396973
WindowMin_a5f99bc6.tlsf,REALIZABLE,2.9831478595733643,2.1451804637908936
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,3.704140901565552,2.6946654319763184
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,4.773869276046753,4.221693754196167
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,8.599693775177002,11.047429084777832
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,63.0393967628479,83.97103571891785
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,436.7684645652771,890.6287598609924
Zoo0.tlsf,REALIZABLE,3.4793827533721924,2.491244316101074
Zoo10.tlsf,REALIZABLE,3.4057934284210205,2.6388580799102783
Zoo5.tlsf,REALIZABLE,3.152712106704712,2.7585854530334477


==> data/output_csvs/pairwise_realizability_time_Semml_Strix.csv <==
name,status_gt,time_Semml,time_Strix
01.tlsf,REALIZABLE,3.7134759426116943,0.2734467983245849
02.tlsf,REALIZABLE,3.8491873741149902,0.4290168285369873
03.tlsf,REALIZABLE,4.412926435470581,1.7433459758758545
05.tlsf,REALIZABLE,6.021905899047852,3.5935959815979004
06.tlsf,REALIZABLE,6.277336120605469,4.7413482666015625
07.tlsf,REALIZABLE,6.463099718093872,4.762329339981079
08.tlsf,REALIZABLE,9.35198712348938,7.222982168197632
09.tlsf,REALIZABLE,7.756213903427124,5.04315185546875
10.tlsf,REALIZABLE,7.422362804412842,5.832892179489136
11.tlsf,REALIZABLE,96.12632441520692,4.710462093353272
12.tlsf,REALIZABLE,8.043509721755981,7.180357694625855
13.tlsf,REALIZABLE,8.011281967163086,6.34125566482544
abcg_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.2123708724975586,0.0591287612915039
abcg_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.617814779281616,0.4574387073516845
abcg_arbiter_pb_3_pe_.tlsf,REALIZABLE,12.983155965805054,15.360475301742554
abcg_arbiter_pb_4_pe_.tlsf,REALIZABLE,120.90989470481873,241.2296905517578
ActionConverter.tlsf,REALIZABLE,3.140160322189331,0.0636403560638427
Alarm_06e9cad4.tlsf,REALIZABLE,5.827333211898804,2.991767644882202
Alarm_2d1010f8.tlsf,REALIZABLE,3.0972325801849365,0.0622589588165283
Alarm_68c86764.tlsf,REALIZABLE,5.687956809997559,2.941526174545288
Alarm_70523fbe.tlsf,REALIZABLE,5.031691789627075,1.84498929977417
Alarm_88c5c1c3.tlsf,REALIZABLE,3.244835376739502,0.1236031055450439
Alarm_9cac58d3.tlsf,REALIZABLE,3.342870712280273,0.1015429496765136
Alarm_a5f99bc6.tlsf,REALIZABLE,9.200350522994995,15.413879156112673
Alarm_f2774e0b.tlsf,REALIZABLE,4.46612548828125,1.903319358825684
AlarmMin_efe2feaf.tlsf,REALIZABLE,2.863210678100586,0.0453133583068847
AllHeating_d6376bf9.tlsf,REALIZABLE,3.1233370304107666,0.079254150390625
AllLights_06e9cad4.tlsf,UNREALIZABLE,421.21253538131714,1800.959974050522
AllLights_2c5b09da.tlsf,UNREALIZABLE,306.94009041786194,1800.48037981987
AllLights_63831f8c.tlsf,UNREALIZABLE,398.7748637199402,1800.6247262954712
AllLights_aeb1d897.tlsf,UNREALIZABLE,586.9959464073181,1800.391497373581
AllLights_b209ff21.tlsf,UNREALIZABLE,445.1734972000122,1800.733510017395
AllLights_d6c5ac79.tlsf,UNREALIZABLE,402.7787597179413,1800.4054129123688
AllShades_66f450a4.tlsf,UNREALIZABLE,112.92587900161745,1103.0091700553894
amba_case_study_pb_2_pe_.tlsf,REALIZABLE,10.942809820175173,8.448105335235596
amba_case_study_pb_3_pe_.tlsf,REALIZABLE,247.2354679107666,462.7440414428711
amba_case_study_unreal_pb_2_pe_.tlsf,UNREALIZABLE,7.155314683914185,2.581257104873657
amba_case_study_unreal_pb_3_pe_.tlsf,UNREALIZABLE,73.62252902984619,137.0384283065796
amba_case_study_unreal_pb_4_pe_.tlsf,UNREALIZABLE,425.9782357215881,1291.084240913391
amba_decomposed_arbiter_pb_10_pe_.tlsf,REALIZABLE,180.64603805541992,749.324063539505
amba_decomposed_arbiter_pb_11_pe_.tlsf,REALIZABLE,485.50650906562805,1800.1125164031982
amba_decomposed_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.278570890426636,0.1158349514007568
amba_decomposed_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.538796901702881,0.2196695804595947
amba_decomposed_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.084219455718994,0.3395113945007324
amba_decomposed_arbiter_pb_5_pe_.tlsf,REALIZABLE,4.392301082611084,0.6510145664215088
amba_decomposed_arbiter_pb_6_pe_.tlsf,REALIZABLE,6.240113496780396,1.6366205215454102
amba_decomposed_arbiter_pb_7_pe_.tlsf,REALIZABLE,9.233167171478271,5.27474856376648
amba_decomposed_arbiter_pb_8_pe_.tlsf,REALIZABLE,17.297674655914307,20.53181862831116
amba_decomposed_arbiter_pb_9_pe_.tlsf,REALIZABLE,41.2400975227356,122.58288407325745
amba_decomposed_decode.tlsf,REALIZABLE,2.6806623935699463,0.0333397388458251
amba_decomposed_encode_pb_10_pe_.tlsf,REALIZABLE,4.044068336486816,0.5285298824310303
amba_decomposed_encode_pb_11_pe_.tlsf,REALIZABLE,4.240684509277344,0.9069080352783204
amba_decomposed_encode_pb_12_pe_.tlsf,REALIZABLE,4.4143500328063965,1.846790075302124
amba_decomposed_encode_pb_13_pe_.tlsf,REALIZABLE,4.926190614700317,3.991309642791748
amba_decomposed_encode_pb_14_pe_.tlsf,REALIZABLE,5.931692838668823,8.483850002288818
amba_decomposed_encode_pb_15_pe_.tlsf,REALIZABLE,7.310000658035278,23.98141860961914
amba_decomposed_encode_pb_16_pe_.tlsf,REALIZABLE,10.756187200546265,60.637624740600586
amba_decomposed_encode_pb_20_pe_.tlsf,REALIZABLE,298.3027181625366,1800.807485818863
amba_decomposed_encode_pb_2_pe_.tlsf,REALIZABLE,2.919990062713623,0.0396950244903564
amba_decomposed_encode_pb_3_pe_.tlsf,REALIZABLE,2.93241286277771,0.0670948028564453
amba_decomposed_encode_pb_4_pe_.tlsf,REALIZABLE,3.0042223930358887,0.0718140602111816
amba_decomposed_encode_pb_5_pe_.tlsf,REALIZABLE,3.1235575675964355,0.1027977466583252
amba_decomposed_encode_pb_6_pe_.tlsf,REALIZABLE,3.377376079559326,0.1309959888458252
amba_decomposed_encode_pb_7_pe_.tlsf,REALIZABLE,3.6148934364318848,0.1543781757354736
amba_decomposed_encode_pb_8_pe_.tlsf,REALIZABLE,3.532773733139038,0.189887523651123
amba_decomposed_encode_pb_9_pe_.tlsf,REALIZABLE,3.9377479553222656,0.4649369716644287
amba_decomposed_lock_pb_10_pe_.tlsf,REALIZABLE,3.887948513031006,30.679605722427368
amba_decomposed_lock_pb_11_pe_.tlsf,REALIZABLE,4.274752378463745,2.9034624099731445
amba_decomposed_lock_pb_12_pe_.tlsf,REALIZABLE,4.808928489685059,10.814155340194702
amba_decomposed_lock_pb_13_pe_.tlsf,REALIZABLE,5.323789119720459,64.8460488319397
amba_decomposed_lock_pb_14_pe_.tlsf,REALIZABLE,6.828135967254639,1800.0509417057035
amba_decomposed_lock_pb_15_pe_.tlsf,REALIZABLE,11.225497245788574,1800.0827956199646
amba_decomposed_lock_pb_16_pe_.tlsf,REALIZABLE,17.999916553497314,1800.3045036792755
amba_decomposed_lock_pb_2_pe_.tlsf,REALIZABLE,2.9412102699279785,0.0381281375885009
amba_decomposed_lock_pb_3_pe_.tlsf,REALIZABLE,2.961814641952514,0.0519921779632568
amba_decomposed_lock_pb_4_pe_.tlsf,REALIZABLE,2.9551405906677246,0.0760247707366943
amba_decomposed_lock_pb_5_pe_.tlsf,REALIZABLE,3.109048366546631,0.0965747833251953
amba_decomposed_lock_pb_6_pe_.tlsf,REALIZABLE,3.503478527069092,0.22160005569458
amba_decomposed_lock_pb_7_pe_.tlsf,REALIZABLE,3.52292537689209,0.1816661357879638
amba_decomposed_lock_pb_8_pe_.tlsf,REALIZABLE,3.2783188819885254,0.3356416225433349
amba_decomposed_lock_pb_9_pe_.tlsf,REALIZABLE,3.547316551208496,5.923680305480957
amba_decomposed_shift.tlsf,REALIZABLE,2.920916557312012,0.0211391448974609
amba_decomposed_tburst4.tlsf,REALIZABLE,3.315840721130371,0.1105270385742187
amba_decomposed_tincr.tlsf,REALIZABLE,3.090362787246704,0.0759389400482177
amba_decomposed_tsingle.tlsf,REALIZABLE,3.0623373985290527,0.060077428817749
amba_gr+_pb_2_pe_.tlsf,REALIZABLE,38.95136761665344,339.588573217392
amba_gr_pb_2_pe_.tlsf,REALIZABLE,34.39038348197937,382.4452207088471
arbiter_on_inpchange_pb_1_pe_.tlsf,REALIZABLE,3.039027452468872,0.0846753120422363
arbiter_on_inpchange_pb_2_pe_.tlsf,REALIZABLE,3.4280779361724854,0.1734857559204101
arbiter_on_inpchange_pb_3_pe_.tlsf,REALIZABLE,4.508056640625,0.742685079574585
arbiter_on_inpchange_pb_4_pe_.tlsf,REALIZABLE,8.909109354019165,3.486300468444824
arbiter_on_inpchange_pb_5_pe_.tlsf,REALIZABLE,36.99843430519104,33.899822473526
arbiter_on_inpchange_pb_6_pe_.tlsf,REALIZABLE,447.2528188228607,455.9118974208832
arbiter-paper-unreal-unreal.tlsf,UNREALIZABLE,4.225557804107666,0.9188203811645508
arbiter_pb_1_pe_.tlsf,REALIZABLE,2.852490186691284,0.0349671840667724
arbiter_pb_2_pe_.tlsf,REALIZABLE,3.154282808303833,0.0696110725402832
arbiter_pb_3_pe_.tlsf,REALIZABLE,3.247260332107544,0.1544287204742431
arbiter_pb_4_pe_.tlsf,REALIZABLE,3.8109726905822754,0.5472996234893799
arbiter_pb_5_pe_.tlsf,REALIZABLE,5.551332712173462,1.7902355194091797
arbiter_pb_6_pe_.tlsf,REALIZABLE,9.08208179473877,9.094544410705566
arbiter_pb_7_pe_.tlsf,REALIZABLE,30.42905569076538,51.06221437454224
arbiter_pb_8_pe_.tlsf,REALIZABLE,168.43750166893005,413.893473148346
arbiter_pb_9_pe_.tlsf,REALIZABLE,821.8661830425262,1800.3741586208344
arbiter_with_buffer_pb_1_pe_.tlsf,REALIZABLE,2.441256046295166,0.0181882381439209
arbiter_with_buffer_pb_2_pe_.tlsf,REALIZABLE,3.134604930877685,0.0338969230651855
arbiter_with_buffer_pb_3_pe_.tlsf,REALIZABLE,3.8545079231262207,0.1190419197082519
arbiter_with_buffer_pb_4_pe_.tlsf,REALIZABLE,6.519476890563965,0.6569232940673828
arbiter_with_buffer_pb_5_pe_.tlsf,REALIZABLE,22.45237708091736,3.8355884552001953
arbiter_with_buffer_pb_6_pe_.tlsf,REALIZABLE,111.15074348449708,36.96118927001953
arbiter_with_buffer_pb_7_pe_.tlsf,REALIZABLE,850.144492149353,340.2413351535797
arbiter_with_cancel_pb_1_pe_.tlsf,REALIZABLE,3.4850780963897705,0.0693807601928711
arbiter_with_cancel_pb_2_pe_.tlsf,REALIZABLE,4.3244948387146,0.1632492542266845
arbiter_with_cancel_pb_3_pe_.tlsf,REALIZABLE,5.337905168533325,0.9645044803619384
arbiter_with_cancel_pb_4_pe_.tlsf,REALIZABLE,11.347747564315796,9.472505807876589
arbiter_with_cancel_pb_5_pe_.tlsf,REALIZABLE,83.13404488563538,256.28315591812134
arbiter_with_cancel_pb_6_pe_.tlsf,REALIZABLE,1373.0597894191742,1800.6095156669617
arbiter-with-failure-real.tlsf,REALIZABLE,3.293635845184326,0.3222858905792236
Assumptions_a50cadd7.tlsf,UNREALIZABLE,4.049070596694946,1.051604986190796
Automata16S.tlsf,REALIZABLE,6.043797016143799,1.0190017223358154
Automata32S.tlsf,REALIZABLE,1802.6410121917725,2.585731029510498
Automata.tlsf,REALIZABLE,3.379263639450073,0.4484434127807617
batch-arbiter-real.tlsf,REALIZABLE,3.992275714874268,0.8586602210998535
box0.tlsf,UNREALIZABLE,5.015271425247192,2.244402408599853
box1.tlsf,UNREALIZABLE,5.340148448944092,2.929386615753174
box-limited-real.tlsf,REALIZABLE,3.924617528915405,1.324479341506958
box-real.tlsf,REALIZABLE,5.671786546707153,4.112050533294678
buffer-storage-real.tlsf,REALIZABLE,5.226702690124512,2.8436858654022217
Button.tlsf,REALIZABLE,2.949817419052124,0.0321450233459472
chain-4-real.tlsf,REALIZABLE,7.912071704864502,74.19644045829773
chain-5-real.tlsf,REALIZABLE,15.161037683486938,915.3507046699524
chain-60.tlsf,REALIZABLE,39.6105740070343,1800.1272733211515
chain-70.tlsf,REALIZABLE,183.1218421459198,1802.5456807613373
chain-simple-10-real.tlsf,REALIZABLE,6.52260422706604,4.652623653411865
chain-simple-20-real.tlsf,REALIZABLE,9.516409873962402,9.807900667190552
chain-simple-30-real.tlsf,REALIZABLE,12.711173295974731,24.664209604263306
chain-simple-40-real.tlsf,REALIZABLE,17.67262029647827,35.293822050094604
chain-simple-50-real.tlsf,REALIZABLE,22.356087923049927,40.70625972747803
chain-simple-5-real.tlsf,REALIZABLE,5.684420108795166,1.989320993423462
chain-simple-60-real.tlsf,REALIZABLE,30.395102739334103,72.7155032157898
chain-simple-70-real.tlsf,REALIZABLE,40.17085528373718,109.58783388137816
chain-simple-param-70-real.tlsf,REALIZABLE,5.240626096725464,4.159148216247559
CheckAlarm_6bea956e.tlsf,UNREALIZABLE,2.7121174335479736,0.0497410297393798
CheckAlarmBroken1_1a2942e3.tlsf,REALIZABLE,2.72359299659729,0.037581443786621
CheckCoffeMachine_3461125b.tlsf,UNREALIZABLE,3.0925655364990234,0.1831738948822021
CheckCoffeMachineBroken1_a5f99bc6.tlsf,REALIZABLE,3.146913290023804,0.0919454097747802
CheckCoffeMachine_f3987563.tlsf,UNREALIZABLE,3.318220853805542,0.1851966381072998
CheckDoor_c2b9e44d.tlsf,UNREALIZABLE,3.22986912727356,0.0457680225372314
CheckHeating_2418b67e.tlsf,UNREALIZABLE,3.028931140899658,0.0579116344451904
CheckHeating_3461125b.tlsf,UNREALIZABLE,3.154010772705078,0.0517568588256835
CheckLight_007df645.tlsf,UNREALIZABLE,3.166940212249756,0.0779867172241211
CheckLight_aeb1d897.tlsf,UNREALIZABLE,3.164381265640259,0.0763404369354248
CheckRoom_06e9cad4.tlsf,UNREALIZABLE,2.9174880981445312,0.0333349704742431
CheckRoom_2c5b09da.tlsf,UNREALIZABLE,2.687205076217652,0.0398166179656982
CheckRoom_3916ec59.tlsf,UNREALIZABLE,2.8927810192108154,0.0408539772033691
CheckRoom_70523fbe.tlsf,UNREALIZABLE,2.913005113601685,0.0293817520141601
CheckShades_1a2942e3.tlsf,UNREALIZABLE,3.042057037353516,0.0595738887786865
CheckShades_3461125b.tlsf,UNREALIZABLE,3.1324408054351807,0.0555379390716552
CheckShades_4d4ca5c4.tlsf,UNREALIZABLE,2.70167875289917,0.0483336448669433
CheckShades_aeb1d897.tlsf,UNREALIZABLE,3.0875494480133057,0.0772955417633056
CheckTime_3916ec59.tlsf,UNREALIZABLE,3.205573797225952,0.0407817363739013
CheckTime_4b5e6eaa.tlsf,UNREALIZABLE,2.7170209884643555,0.0361199378967285
CheckTime_54e1f7d2.tlsf,UNREALIZABLE,3.132487773895264,0.0342395305633544
CheckTimer_54e1f7d2.tlsf,UNREALIZABLE,2.9791359901428223,0.0466194152832031
CheckTimer_fa8592c8.tlsf,UNREALIZABLE,2.605132579803467,0.0467245578765869
CheckWarnlight_1cf58fc1.tlsf,UNREALIZABLE,2.98525071144104,0.0442559719085693
CheckWarnlight_4b5a2bad.tlsf,UNREALIZABLE,2.870227813720703,0.0454108715057373
CheckWarnlight_54e1f7d2.tlsf,UNREALIZABLE,2.8721225261688232,0.0445222854614257
CheckWarnlight_6bea956e.tlsf,UNREALIZABLE,2.9490678310394287,0.0452072620391845
CheckWarnlightBroken1_70523fbe.tlsf,REALIZABLE,2.7507922649383545,0.0449857711791992
CheckWindows_54e1f7d2.tlsf,UNREALIZABLE,2.4557697772979736,0.0172958374023437
chomp_pb_2_2_pe_.tlsf,REALIZABLE,3.5295867919921875,0.3250901699066162
chomp_pb_2_3_pe_.tlsf,REALIZABLE,4.121309041976929,0.6648755073547363
chomp_pb_2_4_pe_.tlsf,REALIZABLE,5.059821128845215,2.109744071960449
chomp_pb_2_5_pe_.tlsf,REALIZABLE,7.497723340988159,14.101714372634888
chomp_pb_2_6_pe_.tlsf,REALIZABLE,15.91881513595581,124.0581533908844
chomp_pb_3_2_pe_.tlsf,REALIZABLE,4.096445560455322,0.6113252639770508
chomp_pb_3_3_pe_.tlsf,REALIZABLE,5.989134788513184,4.903756141662598
chomp_pb_3_4_pe_.tlsf,REALIZABLE,17.066956996917725,103.90955305099487
chomp_pb_3_5_pe_.tlsf,REALIZABLE,195.25827264785767,1800.589827299118
chomp_pb_4_2_pe_.tlsf,REALIZABLE,4.699118375778198,1.8498382568359373
chomp_pb_4_3_pe_.tlsf,REALIZABLE,16.26196527481079,94.33148694038393
chomp_pb_4_4_pe_.tlsf,REALIZABLE,461.0255117416382,1800.7394063472748
Cockpitboard_efe2feaf.tlsf,REALIZABLE,3.3544881343841557,0.2201263904571533
Cockpitboard.tlsf,REALIZABLE,3.782700300216675,0.2668955326080322
Coffee_06e9cad4.tlsf,REALIZABLE,4.493081092834473,1.0570564270019531
Coffee_235467da.tlsf,REALIZABLE,3.38137149810791,0.236713171005249
Coffee_2c5b09da.tlsf,REALIZABLE,3.376789331436157,0.2660372257232666
Coffee_6479ef9a.tlsf,REALIZABLE,3.8122599124908447,1.2112491130828855
Coffee_d6376bf9.tlsf,REALIZABLE,3.806612968444824,1.007316827774048
Coffee_efe2feaf.tlsf,REALIZABLE,3.307393789291382,0.1816174983978271
Coffee_f1477cc5.tlsf,UNREALIZABLE,3.6644344329833984,0.5092966556549072
CoffeeMin_88f351a6.tlsf,REALIZABLE,2.904284238815308,0.0494117736816406
CoffeMachine_974f4a68.tlsf,REALIZABLE,3.5076303482055664,0.261070966720581
CoffeMachine_a50cadd7.tlsf,UNREALIZABLE,2.8867552280426025,0.083766222000122
collector_v1_pb_11_pe_.tlsf,REALIZABLE,23.191770553588867,27.33968210220337
collector_v1_pb_12_pe_.tlsf,REALIZABLE,59.44382834434509,125.58172845840454
collector_v1_pb_13_pe_.tlsf,REALIZABLE,174.41489791870117,422.7383794784546
collector_v1_pb_14_pe_.tlsf,REALIZABLE,530.2194635868073,1717.413413286209
collector_v1_pb_15_pe_.tlsf,REALIZABLE,1666.8299131393433,1800.0463752746582
collector_v1_pb_3_pe_.tlsf,REALIZABLE,3.1889736652374268,0.0431792736053466
collector_v1_pb_5_pe_.tlsf,REALIZABLE,3.6710517406463614,0.1202998161315918
collector_v1_pb_7_pe_.tlsf,REALIZABLE,4.414734363555908,0.5035693645477295
collector_v1_pb_9_pe_.tlsf,REALIZABLE,7.767638444900513,2.7952182292938232
collector_v2_pb_10_pe_.tlsf,REALIZABLE,27.76149177551269,99.47159051895142
collector_v2_pb_11_pe_.tlsf,REALIZABLE,98.50037288665771,263.82929491996765
collector_v2_pb_12_pe_.tlsf,REALIZABLE,307.2981057167053,1127.9407441616058
collector_v2_pb_13_pe_.tlsf,REALIZABLE,1000.153653383255,1801.5536108016968
collector_v2_pb_3_pe_.tlsf,REALIZABLE,3.7807931900024414,0.043360948562622
collector_v2_pb_5_pe_.tlsf,REALIZABLE,3.5930962562561035,0.1422207355499267
collector_v2_pb_7_pe_.tlsf,REALIZABLE,5.494209289550781,1.181774616241455
collector_v2_pb_9_pe_.tlsf,REALIZABLE,13.921875,13.100040435791016
collector_v3_pb_10_pe_.tlsf,REALIZABLE,8.942296266555786,129.96231722831726
collector_v3_pb_11_pe_.tlsf,REALIZABLE,15.17388391494751,658.9903128147125
collector_v3_pb_12_pe_.tlsf,REALIZABLE,41.07915425300598,1800.8394985198977
collector_v3_pb_13_pe_.tlsf,REALIZABLE,129.8246419429779,1800.5309965610504
collector_v3_pb_3_pe_.tlsf,REALIZABLE,3.227994203567505,0.0582804679870605
collector_v3_pb_5_pe_.tlsf,REALIZABLE,3.2916274070739746,0.3108267784118652
collector_v3_pb_7_pe_.tlsf,REALIZABLE,3.831043004989624,1.449674129486084
collector_v3_pb_9_pe_.tlsf,REALIZABLE,5.45600152015686,24.44792914390564
Core_4b5a2bad.tlsf,UNREALIZABLE,4.053117990493774,0.7617812156677246
Core_66f450a4.tlsf,UNREALIZABLE,3.0717251300811768,0.0633442401885986
Core_fa4d4ce3.tlsf,UNREALIZABLE,4.299153804779053,0.4707200527191162
Core_solved_974f4a68.tlsf,REALIZABLE,3.5307533740997314,0.4877214431762695
DeviceBehaviorChec_fa8592c8.tlsf,UNREALIZABLE,3.43277359008789,0.1433956623077392
diagonal-real.tlsf,REALIZABLE,4.255666732788086,1.0230510234832764
Door_2d1010f8.tlsf,REALIZABLE,3.058145046234131,0.0670981407165527
door_locking_problem_d6c5ac79.tlsf,REALIZABLE,3.202263593673706,0.1384205818176269
elevator-paper-real.tlsf,REALIZABLE,4.020342826843262,0.6539826393127441
EnemeyModule.tlsf,REALIZABLE,2.866320848464966,0.0596587657928466
EscalatorBidirectionalInit.tlsf,REALIZABLE,3.400981903076172,0.1562111377716064
EscalatorBidirectional.tlsf,REALIZABLE,3.257777214050293,0.156146764755249
EscalatorCountingInit.tlsf,REALIZABLE,3.2709240913391118,0.0783312320709228
EscalatorCounting.tlsf,REALIZABLE,3.065315723419189,0.0603160858154296
EscalatorNonCounting.tlsf,REALIZABLE,3.280930519104004,0.0364367961883544
EscalatorNonReactive.tlsf,REALIZABLE,2.843095541000366,0.0191526412963867
EscalatorSmart.tlsf,REALIZABLE,3.089385509490967,0.1410086154937744
evasion0.tlsf,UNREALIZABLE,8.901968479156494,4.8743979930877686
evasion-real.tlsf,REALIZABLE,10.307487487792969,6.889228105545044
example10a_pb_1_pe_.tlsf,REALIZABLE,3.092701196670532,0.0589971542358398
example10a_pb_2_pe_.tlsf,REALIZABLE,3.674694538116455,0.0981087684631347
example10_pb_1_pe_.tlsf,REALIZABLE,2.9560554027557373,0.0201189517974853
example10_pb_2_pe_.tlsf,REALIZABLE,2.8168911933898926,0.0353009700775146
Example1_d6376bf9.tlsf,REALIZABLE,3.135780572891236,0.0579099655151367
example7a_pb_1_pe_.tlsf,REALIZABLE,2.8124120235443115,0.0178649425506591
example7a_pb_2_pe_.tlsf,REALIZABLE,3.293420791625977,0.0328829288482666
example7_pb_1_pe_.tlsf,REALIZABLE,2.8788399696350098,0.014075756072998
example7_pb_2_pe_.tlsf,REALIZABLE,2.897186040878296,0.023752212524414
example8_pb_1_pe_.tlsf,REALIZABLE,2.616386651992798,0.0214509963989257
example8_pb_2_pe_.tlsf,REALIZABLE,2.983626365661621,0.0366275310516357
example9_pb_1_pe_.tlsf,REALIZABLE,2.959144115447998,0.020251989364624
example9_pb_2_pe_.tlsf,REALIZABLE,3.115525007247925,0.0280768871307373
FelixSpecFixed2.2.core_fa8592c8.tlsf,UNREALIZABLE,3.2933242321014404,0.1173481941223144
FelixSpecFixed_2418b67e.tlsf,REALIZABLE,5.3207106590271,0.7982139587402344
FelixSpecFixed2_fa4d4ce3.tlsf,REALIZABLE,5.357584476470947,0.9062867164611816
FelixSpecFixed3_b0840146.tlsf,REALIZABLE,5.568057060241699,0.889535665512085
FelixSpecFixed3.core_b209ff21.tlsf,UNREALIZABLE,5.903640508651733,5.287787199020386
FelixSpecFixed4_3916ec59.tlsf,REALIZABLE,6.03213357925415,0.7315263748168945
FelixSpecFixed4GuaranteesOnly_88f351a6.tlsf,UNREALIZABLE,3.5389528274536133,0.2735750675201416
F-G-contradiction-10.tlsf,UNREALIZABLE,4.661734342575073,1.023599624633789
F-G-contradiction-110.tlsf,UNREALIZABLE,27.67891240119934,74.49190425872803
F-G-contradiction-111.tlsf,UNREALIZABLE,30.094072580337524,84.32371973991394
F-G-contradiction-112.tlsf,UNREALIZABLE,47.33487892150879,411.0474848747253
F-G-contradiction-113.tlsf,UNREALIZABLE,49.62562966346741,451.4476001262665
F-G-contradiction-114.tlsf,UNREALIZABLE,157.46410870552063,1802.822694540024
F-G-contradiction-11.tlsf,UNREALIZABLE,5.152849435806274,1.371629238128662
F-G-contradiction-12.tlsf,UNREALIZABLE,5.499366044998169,1.9594817161560056
F-G-contradiction-13.tlsf,UNREALIZABLE,5.897743463516235,2.52154541015625
F-G-contradiction-14.tlsf,UNREALIZABLE,5.681068420410156,2.654629230499268
F-G-contradiction-15.tlsf,UNREALIZABLE,6.464875936508179,2.796255826950073
F-G-contradiction-16.tlsf,UNREALIZABLE,18.206976175308228,37.60093688964844
F-G-contradiction-17.tlsf,UNREALIZABLE,21.102771282196045,50.41749143600464
F-G-contradiction-18.tlsf,UNREALIZABLE,22.473748445510864,63.55427765846253
F-G-contradiction-19.tlsf,UNREALIZABLE,24.281822443008423,65.09075689315796
F-G-contradiction-2-unreal.tlsf,UNREALIZABLE,3.858485698699951,0.5604207515716553
finding_nemo_pb_1_pe_.tlsf,REALIZABLE,3.604508399963379,0.4060301780700683
finding_nemo_pb_2_pe_.tlsf,REALIZABLE,5.125366926193237,1.017794132232666
finding_nemo_pb_3_pe_.tlsf,REALIZABLE,6.711549997329712,1.7641596794128418
finding_nemo_pb_4_pe_.tlsf,REALIZABLE,11.577826976776125,46.27336025238037
finding_nemo_pb_5_pe_.tlsf,REALIZABLE,38.26374530792236,1800.0446119308472
finding_nemo_pb_6_pe_.tlsf,REALIZABLE,343.50095987319946,1800.394452571869
follow0.tlsf,UNREALIZABLE,55.64429569244385,151.61701726913452
follow1.tlsf,UNREALIZABLE,65.56544327735901,177.40626549720764
follow2.tlsf,UNREALIZABLE,84.60221242904663,239.2798159122467
follow3.tlsf,UNREALIZABLE,110.03153944015504,322.0616478919983
f-real-real.tlsf,REALIZABLE,11.567093849182127,10.86523461341858
full_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,1803.0137627124784,1434.9222447872162
full_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,427.26692485809326,170.76145577430725
full_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,5.489823579788208,0.8042237758636475
full_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,6.657853126525879,1.0221498012542725
full_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,8.194623470306396,1.3110485076904297
full_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,10.337189435958862,2.922669649124145
full_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,10.243540287017822,3.5767362117767334
full_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,15.065285205841064,4.085753917694092
full_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,11.59353518486023,4.32318377494812
full_arbiter_unreal1_pb_2_18_pe_.tlsf,UNREALIZABLE,12.854853868484495,5.219241142272949
full_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9836342334747314,0.1207787990570068
full_arbiter_unreal1_pb_2_20_pe_.tlsf,UNREALIZABLE,21.876758337020878,44.01886796951294
full_arbiter_unreal1_pb_2_21_pe_.tlsf,UNREALIZABLE,31.97325301170349,50.27933263778687
full_arbiter_unreal1_pb_2_22_pe_.tlsf,UNREALIZABLE,14.901252746582031,123.7906653881073
full_arbiter_unreal1_pb_2_24_pe_.tlsf,UNREALIZABLE,30.16460227966309,313.4195222854614
full_arbiter_unreal1_pb_2_26_pe_.tlsf,UNREALIZABLE,44.133665561676025,514.2028696537018
full_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.4383459091186523,0.1210126876831054
full_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.455610513687134,0.1411986351013183
full_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.5429155826568604,0.1515944004058838
full_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.813124418258667,0.1622054576873779
full_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,4.155137300491333,0.1862914562225341
full_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,4.4673051834106445,0.3718295097351074
full_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,4.642441272735596,0.5132362842559814
full_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,5.402191638946533,0.6300745010375977
full_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,200.77035546302795,1800.5661404132843
full_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,91.86023211479188,1800.5320568084717
full_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,298.49777007102966,1800.886344909668
full_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,252.8287682533264,1800.4776911735537
full_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,240.79696249961853,1800.609947681427
full_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,665.9506599903107,1800.518793106079
full_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.882412433624268,0.4815430641174316
full_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.7556982040405273,0.5062923431396484
full_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.460747480392456,0.6692194938659668
full_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,4.803158044815064,0.8728971481323242
full_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,6.578083038330078,5.124543190002441
full_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,12.422611713409424,19.01801705360413
full_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,35.57865071296692,78.45138716697693
full_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,81.74799990653992,279.9199459552765
full_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,8.048506259918213,1377.4437017440796
full_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.397035837173462,0.8351151943206787
full_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.641206979751587,0.9268345832824708
full_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.85516881942749,1.6610870361328125
full_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,4.363701105117798,9.12174153327942
full_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,20.16826105117798,271.55782651901245
full_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,44.423871755599976,1800.340371131897
full_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,49.78730845451355,1800.525056600571
full_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.1969714164733887,0.156602144241333
full_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.461700201034546,0.911508560180664
full_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,15.846200466156006,72.48502326011658
full_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,262.7265121936798,1800.7433335781095
f-unreal-unreal.tlsf,UNREALIZABLE,3.2137157917022705,0.2862501144409179
Gamelogic.tlsf,REALIZABLE,3.731515645980835,0.7713963985443115
GamemodeChooser.tlsf,REALIZABLE,3.53843355178833,0.1578738689422607
Gamemodule.tlsf,REALIZABLE,3.0152628421783447,0.0666959285736084
generalized_buffer_pb_2_pe_.tlsf,REALIZABLE,27.61004519462585,151.14295482635498
generalized_buffer_pb_3_pe_.tlsf,REALIZABLE,398.3210389614105,1801.1166558265686
GF-G-contradiction0.tlsf,UNREALIZABLE,4.155487537384033,1.1762561798095703
GF-G-contradiction1.tlsf,UNREALIZABLE,5.12450098991394,1.8741705417633057
GF-G-contradiction2.tlsf,UNREALIZABLE,5.751102685928345,3.894080400466919
GF-G-contradiction3.tlsf,UNREALIZABLE,12.242244005203249,24.33368992805481
GF-G-contradiction4.tlsf,UNREALIZABLE,13.54317045211792,31.750946044921875
GF-G-contradiction5.tlsf,UNREALIZABLE,14.128059148788452,32.01494479179382
GF-G-contradiction6.tlsf,UNREALIZABLE,24.03756356239319,152.44029641151428
GF-G-contradiction7.tlsf,UNREALIZABLE,26.44180011749268,144.24460172653198
gf-real-real.tlsf,REALIZABLE,3.17352557182312,0.4933879375457763
gf-unreal0.tlsf,UNREALIZABLE,3.12434458732605,0.0909132957458496
gf-unreal10.tlsf,UNREALIZABLE,4.028218984603882,3.084603786468506
gf-unreal11.tlsf,UNREALIZABLE,4.66780948638916,2.736372232437134
gf-unreal12.tlsf,UNREALIZABLE,4.434937000274658,3.272737503051758
gf-unreal13.tlsf,UNREALIZABLE,4.748731374740601,2.3759937286376958
gf-unreal14.tlsf,UNREALIZABLE,4.554693222045898,2.383621454238892
gf-unreal15.tlsf,UNREALIZABLE,5.118286848068237,3.554241895675659
gf-unreal16.tlsf,UNREALIZABLE,5.06643009185791,5.744826078414917
gf-unreal17.tlsf,UNREALIZABLE,5.455453395843506,6.15407919883728
gf-unreal18.tlsf,UNREALIZABLE,5.80596399307251,5.050249338150024
gf-unreal19.tlsf,UNREALIZABLE,5.709033250808716,6.975930213928223
gf-unreal1.tlsf,UNREALIZABLE,2.9773061275482178,0.2467761039733886
gf-unreal20.tlsf,UNREALIZABLE,5.765219926834106,6.958064794540405
gf-unreal21.tlsf,UNREALIZABLE,6.154273986816406,9.277421236038208
gf-unreal22.tlsf,UNREALIZABLE,5.955660343170166,8.69915771484375
gf-unreal23.tlsf,UNREALIZABLE,6.58105206489563,8.119628667831421
gf-unreal24.tlsf,UNREALIZABLE,6.369006395339966,8.646787405014038
gf-unreal25.tlsf,UNREALIZABLE,6.493130922317505,6.349458456039429
gf-unreal26.tlsf,UNREALIZABLE,5.994150876998901,8.934967279434204
gf-unreal27.tlsf,UNREALIZABLE,6.6149115562438965,9.21632957458496
gf-unreal28.tlsf,UNREALIZABLE,6.636486053466797,12.128567457199097
gf-unreal29.tlsf,UNREALIZABLE,7.149030208587647,9.913538217544556
gf-unreal2.tlsf,UNREALIZABLE,3.258113145828247,0.5570740699768066
gf-unreal30.tlsf,UNREALIZABLE,6.917605638504028,12.538559436798096
gf-unreal31.tlsf,UNREALIZABLE,6.841879367828369,14.261049270629885
gf-unreal32.tlsf,UNREALIZABLE,8.31690526008606,16.796082258224487
gf-unreal33.tlsf,UNREALIZABLE,7.886640071868896,15.723045349121094
gf-unreal34.tlsf,UNREALIZABLE,8.108465671539307,20.046876430511475
gf-unreal35.tlsf,UNREALIZABLE,8.41246771812439,16.40606427192688
gf-unreal36.tlsf,UNREALIZABLE,8.355414390563965,17.651259899139404
gf-unreal37.tlsf,UNREALIZABLE,8.89203691482544,20.923264741897583
gf-unreal38.tlsf,UNREALIZABLE,9.1704683303833,17.158740997314453
gf-unreal39.tlsf,UNREALIZABLE,9.052722692489624,13.587201118469238
gf-unreal3.tlsf,UNREALIZABLE,3.384120464324951,0.345130443572998
gf-unreal40.tlsf,UNREALIZABLE,9.380956411361694,14.000208616256714
gf-unreal41.tlsf,UNREALIZABLE,9.90333342552185,14.17662525177002
gf-unreal42.tlsf,UNREALIZABLE,9.615594148635864,12.539146184921265
gf-unreal43.tlsf,UNREALIZABLE,9.606018781661987,12.918681383132936
gf-unreal44.tlsf,UNREALIZABLE,9.702049970626833,13.2998046875
gf-unreal45.tlsf,UNREALIZABLE,9.690165996551514,13.961268424987791
gf-unreal46.tlsf,UNREALIZABLE,9.885981559753418,14.182757377624512
gf-unreal47.tlsf,UNREALIZABLE,9.69186544418335,15.339932203292848
gf-unreal4.tlsf,UNREALIZABLE,3.757345914840698,0.6540191173553467
gf-unreal5.tlsf,UNREALIZABLE,3.762320756912232,0.6506414413452148
gf-unreal6.tlsf,UNREALIZABLE,3.632708549499512,0.8951389789581299
gf-unreal7.tlsf,UNREALIZABLE,3.731467962265015,0.7810003757476807
gf-unreal8.tlsf,UNREALIZABLE,4.204246044158936,1.0930659770965576
gf-unreal9.tlsf,UNREALIZABLE,4.291441917419434,1.3045504093170166
g-real0.tlsf,UNREALIZABLE,5.15223240852356,2.1208667755126958
g-real-real.tlsf,REALIZABLE,6.99720573425293,5.471219062805176
g-unreal-10.tlsf,UNREALIZABLE,3.2182908058166504,0.3534095287322998
g-unreal-110.tlsf,UNREALIZABLE,6.415355920791626,6.919266939163208
g-unreal-111.tlsf,UNREALIZABLE,7.282437801361084,7.925029516220093
g-unreal-112.tlsf,UNREALIZABLE,7.484906911849976,8.146915912628174
g-unreal-113.tlsf,UNREALIZABLE,7.611913204193115,8.748016595840454
g-unreal-114.tlsf,UNREALIZABLE,8.21505331993103,8.384613513946533
g-unreal-115.tlsf,UNREALIZABLE,8.188820600509644,8.907816410064697
g-unreal-116.tlsf,UNREALIZABLE,10.334454536437988,12.819317102432253
g-unreal-117.tlsf,UNREALIZABLE,10.235787868499756,14.221550703048706
g-unreal-118.tlsf,UNREALIZABLE,11.244063138961792,16.21004605293274
g-unreal-119.tlsf,UNREALIZABLE,11.240723848342896,15.93030047416687
g-unreal-11.tlsf,UNREALIZABLE,3.559600591659546,0.6168472766876221
g-unreal-120.tlsf,UNREALIZABLE,11.327248573303224,17.00290298461914
g-unreal-12.tlsf,UNREALIZABLE,3.9508535861968994,1.0759742259979248
g-unreal-13.tlsf,UNREALIZABLE,4.133001804351807,1.1961004734039309
g-unreal-14.tlsf,UNREALIZABLE,4.854937791824341,1.9531068801879885
g-unreal-15.tlsf,UNREALIZABLE,5.363497257232666,2.0991320610046387
g-unreal-16.tlsf,UNREALIZABLE,5.012419700622559,2.3273966312408447
g-unreal-17.tlsf,UNREALIZABLE,5.287053823471069,2.674532413482666
g-unreal-18.tlsf,UNREALIZABLE,6.865577220916748,4.529917478561401
g-unreal-19.tlsf,UNREALIZABLE,6.310170412063599,5.256062746047974
g-unreal-1-unreal.tlsf,UNREALIZABLE,11.60692858695984,19.369275093078613
g-unreal-20.tlsf,UNREALIZABLE,155.77840375900269,1132.0059580802915
g-unreal-30.tlsf,UNREALIZABLE,4.061918497085571,0.8589155673980713
g-unreal-310.tlsf,UNREALIZABLE,24.580077409744263,62.31264424324036
g-unreal-311.tlsf,UNREALIZABLE,32.891234397888184,101.26095485687256
g-unreal-312.tlsf,UNREALIZABLE,33.23882699012756,111.17670559883118
g-unreal-313.tlsf,UNREALIZABLE,37.95355725288391,122.16424942016602
g-unreal-314.tlsf,UNREALIZABLE,83.27249765396118,1800.47718000412
g-unreal-31.tlsf,UNREALIZABLE,4.588672399520874,1.2364251613616943
g-unreal-32.tlsf,UNREALIZABLE,5.692417621612549,2.550632238388061
g-unreal-33.tlsf,UNREALIZABLE,9.29766321182251,9.537737607955933
g-unreal-34.tlsf,UNREALIZABLE,11.469064712524414,18.96920084953308
g-unreal-35.tlsf,UNREALIZABLE,12.175394296646118,21.697628021240234
g-unreal-36.tlsf,UNREALIZABLE,14.098412036895752,28.179224014282227
g-unreal-37.tlsf,UNREALIZABLE,14.393750190734863,29.51876664161682
g-unreal-38.tlsf,UNREALIZABLE,19.69014835357666,43.21069598197937
g-unreal-39.tlsf,UNREALIZABLE,21.71959328651428,50.361536502838135
Heating_235467da.tlsf,REALIZABLE,2.871410369873047,0.0530605316162109
Heating_974f4a68.tlsf,REALIZABLE,3.181652307510376,0.0881264209747314
Heating_b02056d6.tlsf,REALIZABLE,2.9088335037231445,0.0540785789489746
Heating_b209ff21.tlsf,REALIZABLE,3.0450639724731445,0.053128957748413
HeatingMin_d6c5ac79.tlsf,REALIZABLE,2.8595049381256104,0.0392713546752929
heim-buechi-real.tlsf,REALIZABLE,5.834423065185547,3.171226501464844
heim-double-x0.tlsf,UNREALIZABLE,3.756455421447754,0.9610979557037354
heim-double-x10.tlsf,UNREALIZABLE,5.969822883605957,3.089139461517334
heim-double-x11.tlsf,UNREALIZABLE,5.880064725875855,2.852626085281372
heim-double-x12.tlsf,UNREALIZABLE,5.857826471328735,2.9185173511505127
heim-double-x13.tlsf,UNREALIZABLE,6.081418752670288,2.8022356033325195
heim-double-x1.tlsf,UNREALIZABLE,4.536684513092041,1.1153347492218018
heim-double-x2.tlsf,UNREALIZABLE,4.100125789642334,1.1502461433410645
heim-double-x3.tlsf,UNREALIZABLE,4.5238471031188965,1.220691204071045
heim-double-x4.tlsf,UNREALIZABLE,4.722832202911377,1.50203275680542
heim-double-x5.tlsf,UNREALIZABLE,4.385398387908936,1.5198163986206057
heim-double-x6.tlsf,UNREALIZABLE,4.8980796337127686,1.4223217964172363
heim-double-x7.tlsf,UNREALIZABLE,5.051601409912109,1.438532829284668
heim-double-x8.tlsf,UNREALIZABLE,5.131713628768921,2.2892768383026123
heim-double-x9.tlsf,UNREALIZABLE,5.759434461593628,2.9024529457092285
heim-double-x-real.tlsf,REALIZABLE,5.721672296524048,3.256312370300293
heim-fig7-unreal.tlsf,UNREALIZABLE,3.711456060409546,0.7259886264801025
helipad-contradict0.tlsf,UNREALIZABLE,23.017449140548703,69.74744486808777
helipad-contradict1.tlsf,UNREALIZABLE,64.81744337081909,467.2044911384583
helipad-real.tlsf,REALIZABLE,21.17171740531921,75.44577050209045
Increment.tlsf,REALIZABLE,2.646880388259888,0.0213980674743652
infinite-race-real.tlsf,REALIZABLE,3.345066785812378,0.2277297973632812
infinite-race-u0.tlsf,UNREALIZABLE,3.4246938228607178,0.2446203231811523
infinite-race-u10.tlsf,UNREALIZABLE,15.164226293563845,30.39655876159668
infinite-race-u11.tlsf,UNREALIZABLE,15.951642036437988,33.5140380859375
infinite-race-u12.tlsf,UNREALIZABLE,17.43903350830078,40.20555782318115
infinite-race-u13.tlsf,UNREALIZABLE,17.634995460510254,41.82853841781616
infinite-race-u14.tlsf,UNREALIZABLE,18.255892992019653,45.51535987854004
infinite-race-u15.tlsf,UNREALIZABLE,20.484771728515625,39.74384951591492
infinite-race-u16.tlsf,UNREALIZABLE,24.39649033546448,56.47960615158081
infinite-race-u17.tlsf,UNREALIZABLE,23.73905372619629,59.57927560806274
infinite-race-u18.tlsf,UNREALIZABLE,26.42396378517151,65.88410377502441
infinite-race-u19.tlsf,UNREALIZABLE,28.768367767333984,73.18314361572266
infinite-race-u1.tlsf,UNREALIZABLE,3.616490125656128,0.4423081874847412
infinite-race-u20.tlsf,UNREALIZABLE,27.28244090080261,76.52841854095459
infinite-race-u21.tlsf,UNREALIZABLE,28.541900157928467,82.66881895065308
infinite-race-u22.tlsf,UNREALIZABLE,30.78675436973572,92.37367463111876
infinite-race-u23.tlsf,UNREALIZABLE,31.613056182861328,94.50177454948424
infinite-race-u24.tlsf,UNREALIZABLE,32.14376950263977,96.33374786376952
infinite-race-u25.tlsf,UNREALIZABLE,32.37647247314453,99.97209477424622
infinite-race-u2.tlsf,UNREALIZABLE,6.307528495788574,3.14595103263855
infinite-race-u3.tlsf,UNREALIZABLE,7.047291040420532,4.296790838241577
infinite-race-u4.tlsf,UNREALIZABLE,8.568411111831665,8.789404153823853
infinite-race-u5.tlsf,UNREALIZABLE,9.539384126663208,11.719974279403688
infinite-race-u6.tlsf,UNREALIZABLE,10.51127815246582,12.396261930465698
infinite-race-u7.tlsf,UNREALIZABLE,11.333889245986938,15.7650728225708
infinite-race-u8.tlsf,UNREALIZABLE,12.787862300872805,21.4615318775177
infinite-race-u9.tlsf,UNREALIZABLE,13.370821952819824,25.076722621917725
infinite-race-unequal-10.tlsf,UNREALIZABLE,3.1685588359832764,0.2856473922729492
infinite-race-unequal-1-real.tlsf,REALIZABLE,4.755558490753174,1.8187150955200195
infinite-race-unequal-20.tlsf,UNREALIZABLE,3.4450337886810303,0.3141665458679199
infinite-race-unequal-21.tlsf,UNREALIZABLE,5.575857877731323,2.3594744205474854
infinite-race-unequal-22.tlsf,UNREALIZABLE,7.9145002365112305,8.21733808517456
infinite-race-unequal-23.tlsf,UNREALIZABLE,10.87184762954712,15.40023422241211
infinite-race-unequal-24.tlsf,UNREALIZABLE,15.424832582473757,32.973989963531494
infinite-race-unequal-25.tlsf,UNREALIZABLE,31.963074445724487,177.9252996444702
infinite-race-unequal-26.tlsf,UNREALIZABLE,61.59322500228882,1800.3467161655426
IntendDemo_42dc4fff.tlsf,UNREALIZABLE,3.554147243499756,0.2640831470489502
items_processing-real.tlsf,REALIZABLE,15.585962295532228,106.95576214790344
jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,4.021946907043457,0.905268669128418
jarvis_philippe_484face8.tlsf,UNREALIZABLE,4.34731650352478,0.3483502864837646
KitchenTimerV0.tlsf,REALIZABLE,2.700117588043213,0.0214297771453857
KitchenTimerV10.tlsf,REALIZABLE,4.7415993213653564,1.0363078117370603
KitchenTimerV1.tlsf,REALIZABLE,2.876469850540161,0.0971696376800537
KitchenTimerV2.tlsf,REALIZABLE,3.204068660736084,0.15547776222229
KitchenTimerV3.tlsf,REALIZABLE,3.5611648559570312,0.319990873336792
KitchenTimerV4.tlsf,REALIZABLE,3.706740140914917,0.2937421798706054
KitchenTimerV5.tlsf,REALIZABLE,3.968271493911743,0.5577089786529541
KitchenTimerV6.tlsf,REALIZABLE,4.605934858322144,0.6535053253173828
KitchenTimerV7.tlsf,REALIZABLE,4.316550970077515,0.9040162563323976
KitchenTimerV8.tlsf,REALIZABLE,4.555018663406372,1.0879018306732178
KitchenTimerV9.tlsf,REALIZABLE,4.630804538726807,1.3453803062438965
LampController_974f4a68.tlsf,REALIZABLE,3.179776906967163,0.1541953086853027
lazy_shades_problem_d6376bf9.tlsf,REALIZABLE,3.1888515949249268,0.3154008388519287
LedMatrix.tlsf,REALIZABLE,364.113669872284,363.4742872714996
lift_gr1_pb_2_pe_.tlsf,REALIZABLE,3.410660743713379,0.3105747699737549
lift_gr1+_pb_2_pe_.tlsf,REALIZABLE,3.654386520385742,0.3173959255218506
lift_gr1_pb_3_pe_.tlsf,REALIZABLE,4.147539615631104,0.7928390502929688
lift_gr1+_pb_3_pe_.tlsf,REALIZABLE,4.376035451889038,0.8324942588806152
lift_gr1+_pb_6_pe_.tlsf,REALIZABLE,34.97141194343567,40.896923303604126
lift_gr1_pb_7_pe_.tlsf,REALIZABLE,55.05726909637451,65.54601454734802
lift_gr1+_pb_7_pe_.tlsf,REALIZABLE,186.435213804245,184.83670234680176
lift_gr1_pb_8_pe_.tlsf,REALIZABLE,253.6782972812653,274.5106294155121
lift_gr1+_pb_8_pe_.tlsf,REALIZABLE,1350.0637965202332,761.7614603042603
lift_gr1_pb_9_pe_.tlsf,REALIZABLE,1469.3522107601166,1355.092086315155
lift_pb_2_pe_.tlsf,REALIZABLE,3.3492252826690674,0.2038280963897705
lift_pb_3_pe_.tlsf,REALIZABLE,3.902513265609741,0.5597410202026367
lift_pb_4_pe_.tlsf,REALIZABLE,4.747067213058472,1.0866320133209229
lift_pb_5_pe_.tlsf,REALIZABLE,6.480068922042847,2.416954517364502
lift_pb_6_pe_.tlsf,REALIZABLE,11.45339846611023,6.800344944000244
lift_pb_7_pe_.tlsf,REALIZABLE,34.726863622665405,34.51176929473877
lift_pb_8_pe_.tlsf,REALIZABLE,142.37495684623718,147.51907682418823
lift_pb_9_pe_.tlsf,REALIZABLE,1180.3379004001615,737.9638679027557
lift_unary_enc_pb_2_pe_.tlsf,REALIZABLE,3.548546314239502,0.1121842861175537
lift_unary_enc_pb_3_pe_.tlsf,REALIZABLE,4.336224555969238,0.4159622192382812
lift_unary_enc_pb_4_pe_.tlsf,REALIZABLE,7.476193428039551,1.905336141586304
lift_unary_enc_pb_5_pe_.tlsf,REALIZABLE,22.991050481796265,16.897183895111084
lift_unary_enc_pb_6_pe_.tlsf,REALIZABLE,211.2560362815857,245.96522188186648
lift_wrong_physics_unreal_pb_10_pe_.tlsf,UNREALIZABLE,75.46900343894958,227.4113869667053
lift_wrong_physics_unreal_pb_2_pe_.tlsf,REALIZABLE,3.234383583068848,0.2110049724578857
lift_wrong_physics_unreal_pb_3_pe_.tlsf,UNREALIZABLE,3.4917104244232178,0.7457540035247803
lift_wrong_physics_unreal_pb_4_pe_.tlsf,UNREALIZABLE,4.100329875946045,1.1569831371307373
lift_wrong_physics_unreal_pb_5_pe_.tlsf,UNREALIZABLE,4.610530853271484,2.930130243301392
lift_wrong_physics_unreal_pb_6_pe_.tlsf,UNREALIZABLE,5.778077840805054,3.267669200897217
lift_wrong_physics_unreal_pb_7_pe_.tlsf,UNREALIZABLE,7.003283739089966,7.223982572555542
lift_wrong_physics_unreal_pb_8_pe_.tlsf,UNREALIZABLE,11.03953456878662,17.032117128372192
lift_wrong_physics_unreal_pb_9_pe_.tlsf,UNREALIZABLE,23.531168460845947,75.1213755607605
Light_a50cadd7.tlsf,UNREALIZABLE,2.8156182765960693,0.1029419898986816
Light_aeb1d897.tlsf,UNREALIZABLE,3.586700916290283,0.4795210361480713
Light_d65ed84e.tlsf,REALIZABLE,3.4596714973449707,0.3059358596801758
Lights_06e9cad4.tlsf,REALIZABLE,3.602883100509644,0.3339364528656006
Lights2_06e9cad4.tlsf,REALIZABLE,7.922245979309082,9.617560625076294
Lights2_0f5381e9.tlsf,REALIZABLE,7.556392431259155,13.580971002578735
Lights2_2c5b09da.tlsf,REALIZABLE,3.786466360092163,0.6744482517242432
Lights2_9cac58d3.tlsf,REALIZABLE,8.327502965927124,9.76380181312561
Lights2_b02056d6.tlsf,REALIZABLE,7.895662546157837,11.543429851531982
Lights_2c5b09da.tlsf,REALIZABLE,3.342073917388916,0.1527938842773437
Lights2_f1477cc5.tlsf,UNREALIZABLE,6.157009363174439,7.013385057449341
Lights2_f3987563.tlsf,REALIZABLE,7.905101776123047,12.100373029708862
Lights2Min_9cbf2546.tlsf,REALIZABLE,3.477545499801636,0.0913608074188232
Lights3_06e9cad4.tlsf,REALIZABLE,3.684997081756592,0.2199902534484863
Lights3_235467da.tlsf,REALIZABLE,3.510616540908813,0.2966973781585693
Lights3_2c5b09da.tlsf,REALIZABLE,3.257052183151245,0.1905243396759033
Lights3_3916ec59.tlsf,REALIZABLE,3.3149142265319824,0.4235234260559082
Lights_3461125b.tlsf,REALIZABLE,3.404493808746338,0.3177714347839355
Lights3_6bea956e.tlsf,REALIZABLE,3.3868777751922607,0.3417813777923584
Lights3_f1477cc5.tlsf,REALIZABLE,3.1821367740631104,0.3626935482025146
Lights3Min_6479ef9a.tlsf,REALIZABLE,2.947316884994507,0.0997974872589111
Lights_9cac58d3.tlsf,REALIZABLE,3.932628870010376,0.3204061985015869
Lights_b0840146.tlsf,REALIZABLE,3.4928674697875977,0.3838510513305664
Lights_f3987563.tlsf,REALIZABLE,3.336025714874268,0.3580782413482666
LightsMin_6bea956e.tlsf,REALIZABLE,2.982114315032959,0.1095387935638427
LightsTotal_06e9cad4.tlsf,REALIZABLE,10.894582033157349,24.17970466613769
LightsTotal_2c5b09da.tlsf,UNREALIZABLE,5.280720233917236,8.028241395950317
LightsTotal_9cbf2546.tlsf,REALIZABLE,10.43303632736206,31.113868474960327
LightsTotal_d65ed84e.tlsf,REALIZABLE,10.03783655166626,32.139073610305786
lilydemo01.tlsf,UNREALIZABLE,2.680154323577881,0.0335688591003418
lilydemo02.tlsf,UNREALIZABLE,2.6549251079559326,0.0343449115753173
lilydemo03.tlsf,REALIZABLE,2.9113450050354004,0.0488784313201904
lilydemo04_modified.tlsf,UNREALIZABLE,3.0186781883239746,0.0531675815582275
lilydemo04.tlsf,REALIZABLE,2.989531755447388,0.0521948337554931
lilydemo05.tlsf,REALIZABLE,2.97223162651062,0.0598630905151367
lilydemo06.tlsf,REALIZABLE,3.035937547683716,0.0624723434448242
lilydemo07.tlsf,REALIZABLE,2.927006483078003,0.0691390037536621
lilydemo08.tlsf,REALIZABLE,2.71057391166687,0.0177819728851318
lilydemo09.tlsf,REALIZABLE,3.1020240783691406,0.0398342609405517
lilydemo10.tlsf,REALIZABLE,2.728909492492676,0.0390620231628418
lilydemo11.tlsf,UNREALIZABLE,2.426574230194092,0.0407390594482421
lilydemo12.tlsf,REALIZABLE,2.440185308456421,0.0189273357391357
lilydemo13.tlsf,REALIZABLE,2.443481683731079,0.0196592807769775
lilydemo14.tlsf,REALIZABLE,2.626004695892334,0.0238769054412841
lilydemo15.tlsf,REALIZABLE,3.0582175254821777,0.0373244285583496
lilydemo16.tlsf,REALIZABLE,3.197657823562622,0.0888311862945556
lilydemo17.tlsf,REALIZABLE,2.8685803413391118,0.0377435684204101
lilydemo18.tlsf,REALIZABLE,2.684340000152588,0.0597920417785644
lilydemo19.tlsf,REALIZABLE,3.1161341667175293,0.0484538078308105
lilydemo20.tlsf,REALIZABLE,3.3312575817108154,0.1063013076782226
lilydemo21.tlsf,REALIZABLE,3.4679746627807617,0.486438512802124
lilydemo22.tlsf,REALIZABLE,3.157443761825561,0.0876660346984863
lilydemo23.tlsf,REALIZABLE,2.7638213634490967,0.0325582027435302
load_balancer_pb_10_pe_.tlsf,REALIZABLE,1003.0377893447876,1800.7320652008057
load_balancer_pb_2_pe_.tlsf,REALIZABLE,3.128897190093994,0.0890030860900878
load_balancer_pb_3_pe_.tlsf,REALIZABLE,3.5703721046447754,0.2030286788940429
load_balancer_pb_4_pe_.tlsf,REALIZABLE,3.854074001312256,0.3101892471313476
load_balancer_pb_5_pe_.tlsf,REALIZABLE,4.58711314201355,0.6901116371154785
load_balancer_pb_6_pe_.tlsf,REALIZABLE,5.95791220664978,1.941727638244629
load_balancer_pb_7_pe_.tlsf,REALIZABLE,13.265944719314575,8.596780776977539
load_balancer_pb_8_pe_.tlsf,REALIZABLE,41.443175077438354,64.75642967224121
load_balancer_pb_9_pe_.tlsf,REALIZABLE,185.18236541748047,449.72205209732056
load_balancer_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.1936886310577397,0.2167944908142089
load_balancer_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,3.2749669551849365,0.5130774974822998
load_balancer_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,3.5815517902374268,0.5774500370025635
load_balancer_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,3.441657304763794,0.615891695022583
load_balancer_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,3.4828875064849854,1.5272698402404783
load_balancer_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,3.4376373291015625,1.5651538372039795
load_balancer_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,3.337524652481079,1.8301589488983157
load_balancer_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.3034815788269043,0.0967440605163574
load_balancer_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.0342049598693848,0.1201443672180175
load_balancer_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.308279514312744,0.1349959373474121
load_balancer_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.2375290393829346,0.1340248584747314
load_balancer_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.00323748588562,0.1066370010375976
load_balancer_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.0848724842071533,0.1511659622192382
load_balancer_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.2321105003356934,0.1903424263000488
load_balancer_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.329718589782715,0.2281956672668457
load_balancer_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.942133903503418,0.2423882484436035
load_balancer_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,8.967925071716309,0.7943544387817383
load_balancer_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.637847423553467,0.9605658054351808
load_balancer_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,11.531971216201782,1.0911602973937988
load_balancer_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.3650712966918945,0.1970703601837158
load_balancer_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1943893432617188,0.1848907470703125
load_balancer_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.3334832191467285,0.1732048988342285
load_balancer_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.357992172241211,0.2278692722320556
load_balancer_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,3.551448106765747,0.3451616764068603
load_balancer_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,4.598928928375244,0.4732193946838379
load_balancer_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.763951778411865,0.4766309261322021
load_balancer_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,5.578648567199707,0.5207574367523193
load_balancer_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,5.2315287590026855,0.5863618850708008
load_balancer_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,50.558318853378296,5.744951248168945
load_balancer_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,4.219501733779907,5.924987554550171
load_balancer_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,4.303163766860962,22.19579029083252
load_balancer_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.706328868865967,0.3612732887268066
load_balancer_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.7882559299468994,0.3844325542449951
load_balancer_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.136572599411011,0.8810129165649414
load_balancer_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,5.442671537399292,2.1826210021972656
load_balancer_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.9419004917144775,3.447035312652588
load_balancer_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,4.208650827407837,4.449514627456665
load_balancer_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,43.10576105117798,5.041621446609497
load_balancer_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.86335563659668,5.302416324615479
load_balancer_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,41.72614932060242,5.681271314620972
load_balancer_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,4.469625949859619,0.8772006034851074
load_balancer_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,4.444930076599121,6.32778000831604
load_balancer_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,26.05151605606079,87.96769380569458
load_balancer_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,105.00443363189696,141.61069083213806
load_balancer_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,198.86613488197327,196.59943985939023
load_balancer_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,472.9172801971436,207.31534099578855
load_balancer_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,4.133022308349609,0.9459075927734376
load_balancer_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,6.456277132034302,3.670788764953613
load_balancer_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,8.599816083908081,161.5280020236969
load_balancer_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,11.18291711807251,1800.8042225837708
load_balancer_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,1709.4235622882843,1800.2406606674194
load_balancer_unreal2_pb_2_pe_.tlsf,REALIZABLE,3.158221960067749,0.1236662864685058
load_balancer_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,3.629460334777832,0.3158013820648193
load_balancer_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,6.68097448348999,1.2482433319091797
load_balancer_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,117.45409798622131,21.267659664154053
load_balancer_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,412.1405510902405,861.9839422702789
load_balancer_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,1368.5107080936432,1800.7425093650818
ltl2dba01.tlsf,REALIZABLE,2.8639070987701416,0.0209338665008544
ltl2dba02.tlsf,REALIZABLE,3.036642074584961,0.0254249572753906
ltl2dba03.tlsf,REALIZABLE,2.720863580703736,0.0248980522155761
ltl2dba04.tlsf,REALIZABLE,2.776178359985352,0.0208818912506103
ltl2dba05.tlsf,REALIZABLE,2.781541109085083,0.0305795669555664
ltl2dba06.tlsf,REALIZABLE,2.904006242752075,0.0299949645996093
ltl2dba07.tlsf,REALIZABLE,2.931878566741944,0.0415184497833251
ltl2dba08.tlsf,REALIZABLE,2.6945717334747314,0.0236208438873291
ltl2dba09.tlsf,REALIZABLE,2.388450384140014,0.0202119350433349
ltl2dba10.tlsf,REALIZABLE,2.592193365097046,0.0174036026000976
ltl2dba11.tlsf,REALIZABLE,2.8173975944519043,0.0258262157440185
ltl2dba12.tlsf,REALIZABLE,2.644763231277466,0.0214204788208007
ltl2dba13.tlsf,REALIZABLE,2.8738784790039062,0.0251436233520507
ltl2dba14.tlsf,REALIZABLE,2.758408308029175,0.0209858417510986
ltl2dba15.tlsf,REALIZABLE,2.7602672576904297,0.0232126712799072
ltl2dba16.tlsf,REALIZABLE,2.780022144317627,0.0239934921264648
ltl2dba17.tlsf,REALIZABLE,2.782220363616944,0.0219662189483642
ltl2dba18.tlsf,REALIZABLE,2.8662917613983154,0.023198127746582
ltl2dba19.tlsf,REALIZABLE,2.9061543941497803,0.0262660980224609
ltl2dba20.tlsf,REALIZABLE,2.989841222763061,0.0337085723876953
ltl2dba21.tlsf,REALIZABLE,3.042410373687744,0.028470754623413
ltl2dba22.tlsf,REALIZABLE,2.5780155658721924,0.0150213241577148
ltl2dba23.tlsf,REALIZABLE,2.853773832321167,0.0173993110656738
ltl2dba25.tlsf,REALIZABLE,2.70162296295166,0.0271968841552734
ltl2dba26.tlsf,REALIZABLE,2.825025081634521,0.0207765102386474
ltl2dba27.tlsf,UNREALIZABLE,2.6025757789611816,0.0162570476531982
ltl2dba_alpha_pb_100_pe_.tlsf,REALIZABLE,8.744910478591919,2.6634106636047363
ltl2dba_alpha_pb_10_pe_.tlsf,REALIZABLE,2.7493436336517334,0.0624294281005859
ltl2dba_alpha_pb_12_pe_.tlsf,REALIZABLE,2.8508639335632324,0.0926523208618164
ltl2dba_alpha_pb_14_pe_.tlsf,REALIZABLE,3.0346572399139404,0.1131784915924072
ltl2dba_alpha_pb_16_pe_.tlsf,REALIZABLE,3.154136180877685,0.1912863254547119
ltl2dba_alpha_pb_17_pe_.tlsf,REALIZABLE,3.04076623916626,0.119081974029541
ltl2dba_alpha_pb_18_pe_.tlsf,REALIZABLE,3.0949020385742188,0.1861615180969238
ltl2dba_alpha_pb_1_pe_.tlsf,REALIZABLE,2.878248691558838,0.0300245285034179
ltl2dba_alpha_pb_20_pe_.tlsf,REALIZABLE,3.037617921829224,0.1510488986968994
ltl2dba_alpha_pb_25_pe_.tlsf,REALIZABLE,3.2551488876342773,0.244908332824707
ltl2dba_alpha_pb_2_pe_.tlsf,REALIZABLE,2.93848180770874,0.0450971126556396
ltl2dba_alpha_pb_3_pe_.tlsf,REALIZABLE,2.927706241607666,0.046504259109497
ltl2dba_alpha_pb_4_pe_.tlsf,REALIZABLE,2.9923582077026367,0.0368032455444335
ltl2dba_alpha_pb_50_pe_.tlsf,REALIZABLE,4.026501178741455,0.8413486480712891
ltl2dba_alpha_pb_5_pe_.tlsf,REALIZABLE,2.726752519607544,0.0412187576293945
ltl2dba_alpha_pb_6_pe_.tlsf,REALIZABLE,2.785097360610962,0.0492341518402099
ltl2dba_alpha_pb_7_pe_.tlsf,REALIZABLE,2.945807218551636,0.067650556564331
ltl2dba_alpha_pb_8_pe_.tlsf,REALIZABLE,3.2200512886047363,0.079374074935913
ltl2dba_beta_pb_10_pe_.tlsf,REALIZABLE,3.959038734436035,0.4168241024017334
ltl2dba_beta_pb_15_pe_.tlsf,REALIZABLE,4.967825889587402,1.044381618499756
ltl2dba_beta_pb_18_pe_.tlsf,REALIZABLE,6.381870746612549,1.8712921142578125
ltl2dba_beta_pb_1_pe_.tlsf,REALIZABLE,2.563817977905273,0.0168380737304687
ltl2dba_beta_pb_20_pe_.tlsf,REALIZABLE,7.646035432815552,2.452059507369995
ltl2dba_beta_pb_25_pe_.tlsf,REALIZABLE,10.602190256118774,6.128780841827393
ltl2dba_beta_pb_2_pe_.tlsf,REALIZABLE,2.9276154041290283,0.025480031967163
ltl2dba_beta_pb_30_pe_.tlsf,REALIZABLE,16.1732075214386,14.835418224334717
ltl2dba_beta_pb_3_pe_.tlsf,REALIZABLE,3.072421073913574,0.030489444732666
ltl2dba_beta_pb_4_pe_.tlsf,REALIZABLE,3.2362430095672607,0.0413029193878173
ltl2dba_beta_pb_5_pe_.tlsf,REALIZABLE,3.010542392730713,0.0632436275482177
ltl2dba_beta_pb_6_pe_.tlsf,REALIZABLE,3.235393524169922,0.0984172821044921
ltl2dba_beta_pb_7_pe_.tlsf,REALIZABLE,3.569841146469116,0.1633145809173584
ltl2dba_beta_pb_8_pe_.tlsf,REALIZABLE,3.37496018409729,0.2239143848419189
ltl2dba_C2_pb_100_pe_.tlsf,REALIZABLE,4.583984136581421,1.205141544342041
ltl2dba_C2_pb_10_pe_.tlsf,REALIZABLE,2.652759075164795,0.0345633029937744
ltl2dba_C2_pb_12_pe_.tlsf,REALIZABLE,2.9841673374176025,0.0413155555725097
ltl2dba_C2_pb_14_pe_.tlsf,REALIZABLE,3.2429800033569336,0.0472280979156494
ltl2dba_C2_pb_16_pe_.tlsf,REALIZABLE,3.149976968765259,0.0545418262481689
ltl2dba_C2_pb_1_pe_.tlsf,REALIZABLE,2.735266923904419,0.0160467624664306
ltl2dba_C2_pb_25_pe_.tlsf,REALIZABLE,3.2486824989318848,0.0836813449859619
ltl2dba_C2_pb_2_pe_.tlsf,REALIZABLE,2.812113046646118,0.0247943401336669
ltl2dba_C2_pb_3_pe_.tlsf,REALIZABLE,2.853109359741211,0.0225317478179931
ltl2dba_C2_pb_4_pe_.tlsf,REALIZABLE,2.909058094024658,0.0235254764556884
ltl2dba_C2_pb_50_pe_.tlsf,REALIZABLE,3.5904805660247803,0.4174151420593261
ltl2dba_C2_pb_5_pe_.tlsf,REALIZABLE,2.7273190021514893,0.0273189544677734
ltl2dba_C2_pb_60_pe_.tlsf,REALIZABLE,3.7065725326538086,0.5070233345031738
ltl2dba_C2_pb_6_pe_.tlsf,REALIZABLE,2.708444356918335,0.0322401523590087
ltl2dba_C2_pb_70_pe_.tlsf,REALIZABLE,3.948712110519409,0.5731854438781738
ltl2dba_C2_pb_7_pe_.tlsf,REALIZABLE,3.0918197631835938,0.0306358337402343
ltl2dba_C2_pb_80_pe_.tlsf,REALIZABLE,4.3523595333099365,0.6344015598297119
ltl2dba_C2_pb_8_pe_.tlsf,REALIZABLE,3.046246290206909,0.0322265625
ltl2dba_C2_pb_9_pe_.tlsf,REALIZABLE,2.9601221084594727,0.0343902111053466
ltl2dba_C2_unreal_pb_100_pe_.tlsf,UNREALIZABLE,95.55285596847534,250.18913340568545
ltl2dba_C2_unreal_pb_10_pe_.tlsf,UNREALIZABLE,3.5002663135528564,0.3688046932220459
ltl2dba_C2_unreal_pb_11_pe_.tlsf,UNREALIZABLE,3.731536626815796,0.4103198051452636
ltl2dba_C2_unreal_pb_12_pe_.tlsf,UNREALIZABLE,3.59572172164917,0.423192024230957
ltl2dba_C2_unreal_pb_13_pe_.tlsf,UNREALIZABLE,3.5288748741149902,0.6716785430908203
ltl2dba_C2_unreal_pb_14_pe_.tlsf,UNREALIZABLE,4.1381494998931885,0.7137956619262695
ltl2dba_C2_unreal_pb_15_pe_.tlsf,UNREALIZABLE,3.836710214614868,0.6393129825592041
ltl2dba_C2_unreal_pb_16_pe_.tlsf,UNREALIZABLE,4.240952014923096,0.6991729736328125
ltl2dba_C2_unreal_pb_25_pe_.tlsf,UNREALIZABLE,5.836583852767944,2.127302408218384
ltl2dba_C2_unreal_pb_2_pe_.tlsf,UNREALIZABLE,2.752182722091675,0.0345795154571533
ltl2dba_C2_unreal_pb_3_pe_.tlsf,UNREALIZABLE,2.97489070892334,0.0401210784912109
ltl2dba_C2_unreal_pb_4_pe_.tlsf,UNREALIZABLE,2.886152029037476,0.059131383895874
ltl2dba_C2_unreal_pb_50_pe_.tlsf,UNREALIZABLE,19.520402908325195,17.524600744247437
ltl2dba_C2_unreal_pb_5_pe_.tlsf,UNREALIZABLE,3.016183376312256,0.0821266174316406
ltl2dba_C2_unreal_pb_60_pe_.tlsf,UNREALIZABLE,30.522629976272583,37.339091062545776
ltl2dba_C2_unreal_pb_6_pe_.tlsf,UNREALIZABLE,3.1920394897460938,0.1160659790039062
ltl2dba_C2_unreal_pb_70_pe_.tlsf,UNREALIZABLE,39.20257472991944,61.45752692222595
ltl2dba_C2_unreal_pb_7_pe_.tlsf,UNREALIZABLE,3.1125259399414062,0.2057373523712158
ltl2dba_C2_unreal_pb_80_pe_.tlsf,UNREALIZABLE,51.73369455337525,99.07787203788756
ltl2dba_C2_unreal_pb_8_pe_.tlsf,UNREALIZABLE,3.428861379623413,0.1770992279052734
ltl2dba_C2_unreal_pb_9_pe_.tlsf,UNREALIZABLE,3.360239028930664,0.2383646965026855
ltl2dba_E_pb_10_pe_.tlsf,REALIZABLE,6.7550013065338135,2.384833574295044
ltl2dba_E_pb_12_pe_.tlsf,REALIZABLE,21.828246593475345,28.12207865715027
ltl2dba_E_pb_14_pe_.tlsf,REALIZABLE,150.3215034008026,330.458153963089
ltl2dba_E_pb_15_pe_.tlsf,REALIZABLE,413.5599122047424,1108.3437564373016
ltl2dba_E_pb_1_pe_.tlsf,REALIZABLE,2.9497313499450684,0.0154011249542236
ltl2dba_E_pb_2_pe_.tlsf,REALIZABLE,2.805434226989746,0.0161933898925781
ltl2dba_E_pb_3_pe_.tlsf,REALIZABLE,2.9148266315460205,0.0199744701385498
ltl2dba_E_pb_4_pe_.tlsf,REALIZABLE,2.7270491123199463,0.0232529640197753
ltl2dba_E_pb_5_pe_.tlsf,REALIZABLE,2.846775770187378,0.044041633605957
ltl2dba_E_pb_6_pe_.tlsf,REALIZABLE,3.3235177993774414,0.0654096603393554
ltl2dba_E_pb_7_pe_.tlsf,REALIZABLE,3.370300531387329,0.1766753196716308
ltl2dba_E_pb_8_pe_.tlsf,REALIZABLE,3.7419545650482178,0.3933947086334228
ltl2dba_E_pb_9_pe_.tlsf,REALIZABLE,4.701306343078613,0.8682961463928223
ltl2dba_Q_pb_10_pe_.tlsf,REALIZABLE,23.82537531852722,28.389150381088257
ltl2dba_Q_pb_12_pe_.tlsf,REALIZABLE,262.80122661590576,540.9936549663544
ltl2dba_Q_pb_1_pe_.tlsf,REALIZABLE,2.922191619873047,0.0177078247070312
ltl2dba_Q_pb_2_pe_.tlsf,REALIZABLE,2.727647304534912,0.0182404518127441
ltl2dba_Q_pb_3_pe_.tlsf,REALIZABLE,2.953742742538452,0.0255358219146728
ltl2dba_Q_pb_4_pe_.tlsf,REALIZABLE,2.923053979873657,0.0354857444763183
ltl2dba_Q_pb_5_pe_.tlsf,REALIZABLE,3.4015376567840576,0.0703253746032714
ltl2dba_Q_pb_6_pe_.tlsf,REALIZABLE,3.694834232330322,0.206923246383667
ltl2dba_Q_pb_7_pe_.tlsf,REALIZABLE,4.15665864944458,0.5423791408538818
ltl2dba_Q_pb_8_pe_.tlsf,REALIZABLE,5.5385143756866455,1.4158005714416504
ltl2dba_R_pb_10_pe_.tlsf,UNREALIZABLE,65.43753099441528,480.7535812854767
ltl2dba_R_pb_11_pe_.tlsf,UNREALIZABLE,388.69135999679565,1800.0527789592743
ltl2dba_R_pb_1_pe_.tlsf,REALIZABLE,2.443617343902588,0.018019676208496
ltl2dba_R_pb_2_pe_.tlsf,UNREALIZABLE,2.56620454788208,0.0230236053466796
ltl2dba_R_pb_3_pe_.tlsf,UNREALIZABLE,3.1845765113830566,0.0418822765350341
ltl2dba_R_pb_4_pe_.tlsf,UNREALIZABLE,2.873227119445801,0.0748612880706787
ltl2dba_R_pb_5_pe_.tlsf,UNREALIZABLE,3.3820230960845947,0.2160425186157226
ltl2dba_R_pb_6_pe_.tlsf,UNREALIZABLE,3.731132984161377,0.7363803386688232
ltl2dba_R_pb_7_pe_.tlsf,UNREALIZABLE,4.484251260757446,2.4515089988708496
ltl2dba_R_pb_8_pe_.tlsf,UNREALIZABLE,6.805172920227051,11.517592906951904
ltl2dba_theta_pb_100_pe_.tlsf,UNREALIZABLE,6.2076287269592285,2.9876418113708496
ltl2dba_theta_pb_10_pe_.tlsf,UNREALIZABLE,3.2268526554107666,0.0798828601837158
ltl2dba_theta_pb_12_pe_.tlsf,UNREALIZABLE,3.3031580448150635,0.0817875862121582
ltl2dba_theta_pb_14_pe_.tlsf,UNREALIZABLE,3.397613286972046,0.1140789985656738
ltl2dba_theta_pb_16_pe_.tlsf,UNREALIZABLE,3.3170790672302246,0.1352896690368652
ltl2dba_theta_pb_1_pe_.tlsf,UNREALIZABLE,2.5825841426849365,0.0246973037719726
ltl2dba_theta_pb_25_pe_.tlsf,UNREALIZABLE,3.5499918460845947,0.2815101146697998
ltl2dba_theta_pb_2_pe_.tlsf,UNREALIZABLE,2.9243109226226807,0.0286712646484375
ltl2dba_theta_pb_300_pe_.tlsf,UNREALIZABLE,28.79650068283081,55.34196949005127
ltl2dba_theta_pb_3_pe_.tlsf,UNREALIZABLE,3.019752264022827,0.0367960929870605
ltl2dba_theta_pb_4_pe_.tlsf,UNREALIZABLE,2.8799595832824707,0.0434563159942626
ltl2dba_theta_pb_500_pe_.tlsf,UNREALIZABLE,120.31145024299622,304.382390499115
ltl2dba_theta_pb_50_pe_.tlsf,UNREALIZABLE,4.129733085632324,0.7534575462341309
ltl2dba_theta_pb_5_pe_.tlsf,UNREALIZABLE,3.129429340362549,0.0465407371520996
ltl2dba_theta_pb_6_pe_.tlsf,UNREALIZABLE,3.104465961456299,0.0473856925964355
ltl2dba_theta_pb_7_pe_.tlsf,UNREALIZABLE,3.528573036193848,0.0606927871704101
ltl2dba_theta_pb_8_pe_.tlsf,UNREALIZABLE,3.2191944122314453,0.0644063949584961
ltl2dba_U1_pb_10_pe_.tlsf,REALIZABLE,5.452741861343384,3.699467182159424
ltl2dba_U1_pb_12_pe_.tlsf,REALIZABLE,22.555352687835693,83.25863981246948
ltl2dba_U1_pb_15_pe_.tlsf,REALIZABLE,789.4501628875732,1801.8858172893524
ltl2dba_U1_pb_1_pe_.tlsf,REALIZABLE,2.6172571182250977,0.015862226486206
ltl2dba_U1_pb_2_pe_.tlsf,REALIZABLE,2.943797826766968,0.0181527137756347
ltl2dba_U1_pb_3_pe_.tlsf,REALIZABLE,2.868315935134888,0.0171210765838623
ltl2dba_U1_pb_4_pe_.tlsf,REALIZABLE,2.8996922969818115,0.021585464477539
ltl2dba_U1_pb_5_pe_.tlsf,REALIZABLE,3.0750136375427246,0.0302245616912841
ltl2dba_U1_pb_6_pe_.tlsf,REALIZABLE,2.7908384799957275,0.062349796295166
ltl2dba_U1_pb_7_pe_.tlsf,REALIZABLE,3.129328966140747,0.1610603332519531
ltl2dba_U1_pb_8_pe_.tlsf,REALIZABLE,3.5015130043029785,0.4178080558776855
ltl2dba_U1_pb_9_pe_.tlsf,REALIZABLE,4.441770315170288,1.0662238597869873
ltl2dpa01.tlsf,REALIZABLE,2.941105604171753,0.0384426116943359
ltl2dpa02.tlsf,REALIZABLE,2.819427490234375,0.0207886695861816
ltl2dpa03.tlsf,REALIZABLE,2.872180700302124,0.0447967052459716
ltl2dpa04.tlsf,REALIZABLE,2.74498987197876,0.0190978050231933
ltl2dpa05.tlsf,REALIZABLE,2.6754796504974365,0.0228168964385986
ltl2dpa06.tlsf,REALIZABLE,2.834364414215088,0.02177095413208
ltl2dpa07.tlsf,REALIZABLE,3.006553173065185,0.0198721885681152
ltl2dpa08.tlsf,REALIZABLE,2.9145023822784424,0.0177745819091796
ltl2dpa09.tlsf,REALIZABLE,2.951079130172729,0.0235910415649414
ltl2dpa10.tlsf,REALIZABLE,2.8504350185394287,0.0467147827148437
ltl2dpa11.tlsf,REALIZABLE,2.8437187671661377,0.0297307968139648
ltl2dpa12.tlsf,REALIZABLE,3.1392149925231934,0.0538725852966308
ltl2dpa13.tlsf,REALIZABLE,2.7553975582122803,0.0481777191162109
ltl2dpa14.tlsf,REALIZABLE,3.04518461227417,0.0457038879394531
ltl2dpa15.tlsf,REALIZABLE,2.7178640365600586,0.0229556560516357
ltl2dpa16.tlsf,REALIZABLE,3.0795319080352783,0.021674633026123
ltl2dpa17.tlsf,REALIZABLE,2.91704535484314,0.0361919403076171
ltl2dpa18.tlsf,REALIZABLE,2.943349123001098,0.0369510650634765
ltl2dpa19.tlsf,REALIZABLE,3.103482723236084,0.0579707622528076
ltl2dpa20.tlsf,REALIZABLE,3.1196751594543457,0.0484306812286376
ltl2dpa22.tlsf,REALIZABLE,3.175441026687622,0.0768718719482421
ltl2dpa23.tlsf,REALIZABLE,2.818288326263428,0.0302419662475585
ltl2dpa24.tlsf,REALIZABLE,2.9177420139312744,0.0382955074310302
ModdifiedLedMatrix4X.tlsf,UNREALIZABLE,4.231876373291016,0.3739309310913086
ModdifiedLedMatrix5X.tlsf,REALIZABLE,4.829549074172974,0.5938115119934082
Morning2_1cf58fc1.tlsf,UNREALIZABLE,566.6383192539215,1801.234041929245
Morning2_4d4ca5c4.tlsf,REALIZABLE,3.186511516571045,0.1856558322906494
Morning2_9cac58d3.tlsf,REALIZABLE,3.213705539703369,0.171255350112915
Morning2Min_6cbc6174.tlsf,REALIZABLE,2.815487861633301,0.0621447563171386
Morning_88c5c1c3.tlsf,REALIZABLE,62.47889828681946,671.4745306968689
Morning_9cac58d3.tlsf,REALIZABLE,64.60547971725464,722.8779771327972
MorningMin_d6c5ac79.tlsf,REALIZABLE,3.588550567626953,0.271324872970581
MusicAppFeedback.tlsf,REALIZABLE,3.41671085357666,0.1311430931091308
MusicAppMotivating.tlsf,REALIZABLE,3.211251974105835,0.1194849014282226
MusicAppSimple.tlsf,REALIZABLE,3.09846568107605,0.1352570056915283
mux_pb_100_pe_.tlsf,REALIZABLE,6.390115022659302,1800.2196626663208
mux_pb_10_pe_.tlsf,REALIZABLE,3.0933780670166016,0.1439051628112793
mux_pb_125_pe_.tlsf,REALIZABLE,7.315598726272583,1800.1752507686615
mux_pb_12_pe_.tlsf,REALIZABLE,3.232350826263428,0.5009713172912598
mux_pb_132_pe_.tlsf,REALIZABLE,7.418276071548462,1800.1210134029388
mux_pb_150_pe_.tlsf,REALIZABLE,7.912338733673096,1800.13086104393
mux_pb_16_pe_.tlsf,REALIZABLE,3.216606616973877,3.8883326053619385
mux_pb_175_pe_.tlsf,REALIZABLE,8.676033973693848,1800.2414734363556
mux_pb_200_pe_.tlsf,REALIZABLE,11.55711841583252,1800.2403860092163
mux_pb_32_pe_.tlsf,REALIZABLE,3.800783395767212,1800.1514098644257
mux_pb_64_pe_.tlsf,REALIZABLE,4.707386493682861,1800.1541883945465
mux_pb_8_pe_.tlsf,REALIZABLE,2.8978891372680664,0.0595085620880126
narylatch_pb_10_pe_.tlsf,REALIZABLE,45.40428423881531,94.74423742294312
narylatch_pb_11_pe_.tlsf,REALIZABLE,181.39133834838867,448.48139905929565
narylatch_pb_12_pe_.tlsf,REALIZABLE,741.5383434295654,1801.8389837741847
narylatch_pb_8_pe_.tlsf,REALIZABLE,6.624006986618042,3.821146488189697
OneCounterGuiA1.tlsf,UNREALIZABLE,3.3216683864593506,0.112748384475708
OneCounterGuiA2.tlsf,UNREALIZABLE,3.366628885269165,0.2164740562438964
OneCounterGuiA3.tlsf,UNREALIZABLE,3.847116231918335,0.3813364505767822
OneCounterGuiA4.tlsf,UNREALIZABLE,4.085148572921753,0.4559347629547119
OneCounterGuiA5.tlsf,UNREALIZABLE,4.197901725769043,0.4770545959472656
OneCounterGuiA6.tlsf,UNREALIZABLE,4.483601331710815,0.6951425075531006
OneCounterGuiA7.tlsf,UNREALIZABLE,4.593473196029663,0.8845534324645996
OneCounterGuiA8.tlsf,UNREALIZABLE,5.556041479110718,1.6280782222747805
OneCounterGui.tlsf,UNREALIZABLE,3.115048885345459,0.094980239868164
OneCounterInRangeA1.tlsf,UNREALIZABLE,3.104619264602661,0.0470263957977294
OneCounterInRangeA2.tlsf,UNREALIZABLE,3.0538055896759038,0.0509784221649169
OneCounterInRangeA3.tlsf,REALIZABLE,3.1371686458587646,0.0567469596862793
OneCounterInRange.tlsf,UNREALIZABLE,3.045994997024536,0.0465524196624755
OneCounter.tlsf,REALIZABLE,6.064897537231445,5.96233344078064
ordered-visits-choice-real.tlsf,REALIZABLE,3.5380635261535645,0.7411205768585205
ordered-visits-real.tlsf,REALIZABLE,3.668735265731812,0.7997162342071533
package-delivery-real.tlsf,REALIZABLE,67.30535411834717,333.4344606399536
patrolling0.tlsf,UNREALIZABLE,3.946120977401733,1.207348346710205
patrolling10.tlsf,UNREALIZABLE,9.3571195602417,13.579517602920532
patrolling11.tlsf,UNREALIZABLE,9.919456005096436,14.92907190322876
patrolling12.tlsf,UNREALIZABLE,9.810142993927002,16.057721376419067
patrolling13.tlsf,UNREALIZABLE,10.40204119682312,16.85365653038025
patrolling14.tlsf,UNREALIZABLE,11.103997945785522,18.71413540840149
patrolling15.tlsf,UNREALIZABLE,12.035018682479858,26.7408983707428
patrolling16.tlsf,UNREALIZABLE,12.642140865325928,28.180265188217163
patrolling17.tlsf,UNREALIZABLE,13.382510423660278,32.28415060043335
patrolling18.tlsf,UNREALIZABLE,14.431843996047974,33.76231098175049
patrolling19.tlsf,UNREALIZABLE,14.697629928588867,31.77968168258667
patrolling1.tlsf,UNREALIZABLE,4.641034364700317,1.8252720832824707
patrolling20.tlsf,UNREALIZABLE,15.203243970870972,33.59230589866638
patrolling21.tlsf,UNREALIZABLE,15.11624550819397,34.11900329589844
patrolling22.tlsf,UNREALIZABLE,15.482286930084229,36.78318881988525
patrolling23.tlsf,UNREALIZABLE,16.479264497756958,34.98969745635986
patrolling24.tlsf,UNREALIZABLE,16.56664538383484,40.95320177078247
patrolling25.tlsf,UNREALIZABLE,16.432185888290405,43.199872970581055
patrolling2.tlsf,UNREALIZABLE,4.653925895690918,2.117119073867798
patrolling3.tlsf,UNREALIZABLE,5.959052562713623,3.0031137466430664
patrolling4.tlsf,UNREALIZABLE,6.381610870361328,4.225147724151611
patrolling5.tlsf,UNREALIZABLE,6.795214891433716,4.985852479934692
patrolling6.tlsf,UNREALIZABLE,6.926046848297119,5.157580137252808
patrolling7.tlsf,UNREALIZABLE,7.392214775085449,9.67208170890808
patrolling8.tlsf,UNREALIZABLE,8.266752243041992,9.173091411590576
patrolling9.tlsf,UNREALIZABLE,8.697415828704834,12.00694227218628
patrolling-alarm0.tlsf,UNREALIZABLE,4.201168775558472,0.9805264472961426
patrolling-alarm10.tlsf,UNREALIZABLE,9.54987096786499,11.178443431854248
patrolling-alarm11.tlsf,UNREALIZABLE,9.678761720657349,14.864831924438477
patrolling-alarm12.tlsf,UNREALIZABLE,9.722907543182371,15.305521965026855
patrolling-alarm13.tlsf,UNREALIZABLE,10.006952285766602,15.384634971618652
patrolling-alarm14.tlsf,UNREALIZABLE,11.483597755432127,17.469383716583252
patrolling-alarm15.tlsf,UNREALIZABLE,12.23422360420227,22.85875678062439
patrolling-alarm16.tlsf,UNREALIZABLE,13.176549911499023,22.78913116455078
patrolling-alarm17.tlsf,UNREALIZABLE,13.618429899215698,26.2144992351532
patrolling-alarm18.tlsf,UNREALIZABLE,13.922039985656738,27.313692569732662
patrolling-alarm19.tlsf,UNREALIZABLE,15.047923803329468,30.825296878814697
patrolling-alarm1.tlsf,UNREALIZABLE,4.430765867233276,1.6860134601593018
patrolling-alarm20.tlsf,UNREALIZABLE,15.07948398590088,33.719661235809326
patrolling-alarm21.tlsf,UNREALIZABLE,15.396088123321531,34.35022306442261
patrolling-alarm22.tlsf,UNREALIZABLE,15.571960210800173,36.81816840171814
patrolling-alarm23.tlsf,UNREALIZABLE,16.45718741416931,38.30803942680359
patrolling-alarm24.tlsf,UNREALIZABLE,16.94868540763855,40.68833565711975
patrolling-alarm25.tlsf,UNREALIZABLE,16.729150533676147,41.56844973564148
patrolling-alarm26.tlsf,UNREALIZABLE,17.304982900619507,43.3535680770874
patrolling-alarm2.tlsf,UNREALIZABLE,4.8940958976745605,2.382868766784668
patrolling-alarm3.tlsf,UNREALIZABLE,5.309862375259399,4.193022012710571
patrolling-alarm4.tlsf,UNREALIZABLE,6.001707315444946,4.353119611740112
patrolling-alarm5.tlsf,UNREALIZABLE,6.991907119750977,5.202458381652832
patrolling-alarm6.tlsf,UNREALIZABLE,6.611531496047974,5.013805150985718
patrolling-alarm7.tlsf,UNREALIZABLE,7.227846622467041,8.519091129302979
patrolling-alarm8.tlsf,UNREALIZABLE,8.328894853591919,8.750909805297852
patrolling-alarm9.tlsf,UNREALIZABLE,8.647301197052002,11.615253448486328
PlugController_fa4d4ce3.tlsf,REALIZABLE,3.3015894889831543,0.0839073657989502
precise-reachability0.tlsf,UNREALIZABLE,3.383431911468506,0.4011595249176025
precise-reachability-real.tlsf,REALIZABLE,3.661468267440796,0.6083834171295166
prioritized_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,695.5522775650024,283.1622579097748
prioritized_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1801.6484236717224,1402.363258600235
prioritized_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,36.68331551551819,19.892466068267822
prioritized_arbiter_pb_10_pe_.tlsf,REALIZABLE,3.909645318984986,0.5356130599975586
prioritized_arbiter_pb_12_pe_.tlsf,REALIZABLE,3.976627349853516,0.7632849216461182
prioritized_arbiter_pb_1_pe_.tlsf,REALIZABLE,2.6149141788482666,0.0320906639099121
prioritized_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.00369644165039,0.0495359897613525
prioritized_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.0942602157592773,0.0638318061828613
prioritized_arbiter_pb_4_pe_.tlsf,REALIZABLE,2.868126392364502,0.1070594787597656
prioritized_arbiter_pb_5_pe_.tlsf,REALIZABLE,3.082645893096924,0.136368989944458
prioritized_arbiter_pb_6_pe_.tlsf,REALIZABLE,3.43635630607605,0.1951162815093994
prioritized_arbiter_pb_7_pe_.tlsf,REALIZABLE,3.3253540992736816,0.3616325855255127
prioritized_arbiter_pb_8_pe_.tlsf,REALIZABLE,3.61597752571106,0.335176944732666
prioritized_arbiter_pb_9_pe_.tlsf,REALIZABLE,3.550086975097656,0.3229289054870605
prioritized_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0206239223480225,0.0633993148803711
prioritized_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,2.973817110061645,0.0609374046325683
prioritized_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.8035428524017334,0.1117792129516601
prioritized_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,2.563662052154541,0.0760190486907959
prioritized_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,2.559727907180786,0.0707852840423584
prioritized_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,2.809666395187378,0.0739023685455322
prioritized_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,2.6820919513702397,0.067012071609497
prioritized_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.9456043243408203,0.0491366386413574
prioritized_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.6899423599243164,0.0420842170715332
prioritized_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.7541263103485107,0.0515635013580322
prioritized_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.5484282970428467,0.0451476573944091
prioritized_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6775388717651367,0.055049180984497
prioritized_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.724755048751831,0.051701545715332
prioritized_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.9612269401550293,0.0595695972442626
prioritized_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.6200530529022217,0.0513293743133544
prioritized_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.8946259021759038,0.0628259181976318
prioritized_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,2.9484965801239014,0.1485617160797119
prioritized_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.332570552825928,0.1571438312530517
prioritized_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,3.5855183601379395,0.1801114082336425
prioritized_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,3.3214964866638184,0.1618628501892089
prioritized_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,3.5986454486846924,0.2019054889678955
prioritized_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,3.1004621982574463,0.1574296951293945
prioritized_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,3.237539768218994,0.2299511432647705
prioritized_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.1101112365722656,0.1064844131469726
prioritized_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.2547380924224854,0.1072800159454345
prioritized_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.1520183086395264,0.1116366386413574
prioritized_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.281657457351685,0.1160383224487304
prioritized_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.956212043762207,0.1226851940155029
prioritized_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,3.0944557189941406,0.1296677589416504
prioritized_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,3.2365455627441406,0.1380171775817871
prioritized_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,3.075023889541626,0.1790289878845214
prioritized_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,3.334005355834961,0.1424803733825683
prioritized_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.3560595512390137,0.2791452407836914
prioritized_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,3.4526851177215576,0.2483453750610351
prioritized_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.404336452484131,0.3062424659729004
prioritized_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,3.3733041286468506,0.2263455390930175
prioritized_arbiter_unreal1_pb_4_14_pe_.tlsf,UNREALIZABLE,3.481213092803955,0.2922787666320801
prioritized_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,3.496784210205078,0.3420495986938476
prioritized_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,3.85223913192749,0.2438902854919433
prioritized_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.2000508308410645,0.1912026405334472
prioritized_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,3.0689566135406494,0.1495306491851806
prioritized_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.336442708969116,0.2036926746368408
prioritized_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,3.231804847717285,0.1609418392181396
prioritized_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,3.209230899810791,0.2205407619476318
prioritized_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.3916823863983154,0.1735703945159912
prioritized_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,3.245131731033325,0.2754569053649902
prioritized_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.2341501712799072,0.1903278827667236
prioritized_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.4333622455596924,0.2757439613342285
prioritized_arbiter_unreal1_pb_5_16_pe_.tlsf,UNREALIZABLE,3.912250280380249,0.5557513236999512
prioritized_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.339999198913574,0.3141558170318603
prioritized_arbiter_unreal1_pb_5_32_pe_.tlsf,UNREALIZABLE,3.999956369400024,0.643118143081665
prioritized_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.702843189239502,0.2854743003845215
prioritized_arbiter_unreal1_pb_6_16_pe_.tlsf,UNREALIZABLE,3.894230365753174,0.652855396270752
prioritized_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.7340168952941895,0.5330140590667725
prioritized_arbiter_unreal1_pb_6_32_pe_.tlsf,UNREALIZABLE,4.15538215637207,0.955308198928833
prioritized_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.648667097091675,0.5567586421966553
prioritized_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.7635016441345215,1.531165361404419
prioritized_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.68119215965271,0.0496735572814941
prioritized_arbiter_unreal2_pb_30_pe_.tlsf,UNREALIZABLE,41.5433669090271,114.3138620853424
prioritized_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.9590275287628174,0.1220700740814209
prioritized_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.172041893005371,0.2346930503845214
prioritized_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.391752243041992,0.359630823135376
prioritized_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,565.8395545482635,1802.4680695533752
prioritized_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.826392889022827,0.4171466827392578
prioritized_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.882879495620728,0.7830464839935303
prioritized_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,4.169171333312988,0.8771827220916748
Radarboard.tlsf,REALIZABLE,3.4252028465271,0.2742927074432373
RegManager.tlsf,REALIZABLE,3.2452876567840576,0.0629825592041015
reversible-lane-r-real.tlsf,REALIZABLE,8.332671642303467,5.909792900085449
reversible-lane-u0.tlsf,UNREALIZABLE,7.15248703956604,3.013244390487671
reversible-lane-u1.tlsf,UNREALIZABLE,7.6585328578948975,4.269487142562866
reversible-lane-u-unreal.tlsf,UNREALIZABLE,8.615703105926514,4.914887428283691
robot_analyze_samples_v1-real.tlsf,REALIZABLE,7.634087085723877,8.947657108306885
robot-cat-real-1d-real.tlsf,REALIZABLE,7.867415189743042,8.737443208694458
robot-cat-real-2d-real.tlsf,REALIZABLE,306.4699940681457,786.6676285266876
robot-cat-unreal-1d-unreal.tlsf,UNREALIZABLE,7.848624229431152,7.732912063598633
robot-cat-unreal-2d-unreal.tlsf,UNREALIZABLE,35.82228255271912,133.52966260910034
robot_collect_samples_v1-real.tlsf,REALIZABLE,6.853067874908447,4.237441539764404
robot_collect_samples_v2-real.tlsf,REALIZABLE,5.270519495010376,3.1371829509735107
robot_collect_samples_v3-real.tlsf,REALIZABLE,16.854061365127563,160.8765685558319
robot_collect_samples_v4-real.tlsf,REALIZABLE,14.092852115631104,144.9701087474823
robot_deliver_products_1-real.tlsf,REALIZABLE,10.967692375183104,58.5298924446106
robot_deliver_products_20.tlsf,REALIZABLE,87.72478079795837,1802.892037153244
robot_deliver_products_30.tlsf,REALIZABLE,333.01515769958496,1800.966231584549
robot-grid-commute-1d-real.tlsf,REALIZABLE,5.463924169540405,2.1385281085968018
robot-grid-commute-2d-real.tlsf,REALIZABLE,15.804381608963013,60.11075210571289
robot_grid_pb_2_2_pe_.tlsf,REALIZABLE,3.7740318775177,0.6930418014526367
robot_grid_pb_3_3_pe_.tlsf,REALIZABLE,5.900271654129028,1.345268487930298
robot_grid_pb_4_4_pe_.tlsf,REALIZABLE,9.982249021530151,3.969438314437866
robot_grid_pb_5_1_pe_.tlsf,REALIZABLE,4.809511423110962,1.1752803325653076
robot_grid_pb_5_5_pe_.tlsf,REALIZABLE,21.95191264152527,33.098275661468506
robot_grid_pb_6_1_pe_.tlsf,REALIZABLE,5.472478628158569,1.1789774894714355
robot_grid_pb_6_6_pe_.tlsf,REALIZABLE,42.50834107398987,101.65339016914368
robot_grid_pb_7_7_pe_.tlsf,REALIZABLE,90.23434686660768,335.41036772727966
robot_grid_pb_8_8_pe_.tlsf,REALIZABLE,143.48068857192993,892.7303791046143
robot-grid-reach-1d-real.tlsf,REALIZABLE,3.853598356246948,0.6047573089599609
robot-grid-reach-2d-real.tlsf,REALIZABLE,5.14516019821167,1.5130462646484375
robot-grid-reach-repeated-with-obstacles-1d-real.tlsf,REALIZABLE,3.653580904006958,0.6596331596374512
robot-grid-reach-repeated-with-obstacles-2d-real.tlsf,REALIZABLE,5.772799015045166,1.641313076019287
robot-grid-reach-repeated-with-obstacles-6d-real.tlsf,REALIZABLE,9.496403694152832,14.746009349822998
robot_repair0.tlsf,UNREALIZABLE,8.929989099502563,23.43697762489319
robot_repair1.tlsf,UNREALIZABLE,10.566622257232666,49.44496536254883
robot_repair2.tlsf,UNREALIZABLE,10.521233081817629,44.58796763420105
robot_repair3.tlsf,UNREALIZABLE,12.187360048294067,60.37875485420227
robot_repair4.tlsf,UNREALIZABLE,12.031621932983398,81.65012216567993
robot_repair5.tlsf,UNREALIZABLE,34.448909521102905,1800.6289162635803
robot-resource-1d0.tlsf,UNREALIZABLE,3.7441539764404297,0.7021968364715576
robot-resource-1d1.tlsf,UNREALIZABLE,3.8987982273101807,0.7915608882904053
robot-resource-1d-unreal.tlsf,UNREALIZABLE,4.3719141483306885,1.1560957431793213
robot-resource-2d0.tlsf,UNREALIZABLE,4.595662355422974,1.158308506011963
robot-resource-2d10.tlsf,UNREALIZABLE,12.151191473007202,18.5962336063385
robot-resource-2d11.tlsf,UNREALIZABLE,13.00525403022766,18.89440083503723
robot-resource-2d12.tlsf,UNREALIZABLE,13.597005605697632,19.818634748458862
robot-resource-2d13.tlsf,UNREALIZABLE,13.975362539291382,20.404656410217285
robot-resource-2d14.tlsf,UNREALIZABLE,14.43990707397461,21.091646909713745
robot-resource-2d15.tlsf,UNREALIZABLE,15.732508182525637,21.556915044784542
robot-resource-2d16.tlsf,UNREALIZABLE,17.00692105293274,35.48327374458313
robot-resource-2d17.tlsf,UNREALIZABLE,17.661768198013306,35.49013113975525
robot-resource-2d18.tlsf,UNREALIZABLE,18.91810250282288,36.09930753707886
robot-resource-2d19.tlsf,UNREALIZABLE,17.909636974334717,36.6484534740448
robot-resource-2d1.tlsf,UNREALIZABLE,5.775385618209839,1.8591628074646
robot-resource-2d20.tlsf,UNREALIZABLE,19.50930118560791,37.77576446533203
robot-resource-2d21.tlsf,UNREALIZABLE,20.367834329605103,38.1332688331604
robot-resource-2d22.tlsf,UNREALIZABLE,24.127816915512085,38.49837899208069
robot-resource-2d23.tlsf,UNREALIZABLE,22.232282161712646,39.68965029716492
robot-resource-2d2.tlsf,UNREALIZABLE,6.2873406410217285,3.3587684631347656
robot-resource-2d3.tlsf,UNREALIZABLE,7.296383857727051,4.920493841171265
robot-resource-2d4.tlsf,UNREALIZABLE,7.627986431121826,9.13981580734253
robot-resource-2d5.tlsf,UNREALIZABLE,8.659873485565186,10.162830114364624
robot-resource-2d6.tlsf,UNREALIZABLE,8.782238245010376,12.17654013633728
robot-resource-2d7.tlsf,UNREALIZABLE,8.652340412139893,13.243151903152466
robot-resource-2d8.tlsf,UNREALIZABLE,11.191103219985962,18.63504934310913
robot-resource-2d9.tlsf,UNREALIZABLE,11.203253507614136,18.458131790161133
robot_running-real.tlsf,REALIZABLE,16.542198657989502,55.77433466911316
robot-tasks-real.tlsf,REALIZABLE,3.991006374359131,0.7546710968017578
robot-to-target0.tlsf,UNREALIZABLE,260.2723984718323,1775.3704528808594
robot-to-target-charging0.tlsf,UNREALIZABLE,5.493123292922974,2.616485118865967
robot-to-target-charging10.tlsf,UNREALIZABLE,9.0619215965271,18.45039415359497
robot-to-target-charging11.tlsf,UNREALIZABLE,9.980100870132446,20.40968513488769
robot-to-target-charging12.tlsf,UNREALIZABLE,9.907060146331789,23.341572284698486
robot-to-target-charging13.tlsf,UNREALIZABLE,10.371000528335571,25.465006113052368
robot-to-target-charging14.tlsf,UNREALIZABLE,11.55746841430664,30.021913528442383
robot-to-target-charging15.tlsf,UNREALIZABLE,11.60596203804016,40.95839524269104
robot-to-target-charging16.tlsf,UNREALIZABLE,12.087413787841797,42.69032287597656
robot-to-target-charging17.tlsf,UNREALIZABLE,13.06136703491211,45.78313589096069
robot-to-target-charging18.tlsf,UNREALIZABLE,13.182100534439089,48.54209542274475
robot-to-target-charging19.tlsf,UNREALIZABLE,13.576355934143066,52.711689710617065
robot-to-target-charging1.tlsf,UNREALIZABLE,5.726803779602051,3.406824827194214
robot-to-target-charging20.tlsf,UNREALIZABLE,13.09531545639038,54.96921730041504
robot-to-target-charging21.tlsf,UNREALIZABLE,13.582614183425903,57.87185764312744
robot-to-target-charging22.tlsf,UNREALIZABLE,14.87200665473938,60.45712113380432
robot-to-target-charging23.tlsf,UNREALIZABLE,15.542640924453735,65.65952205657959
robot-to-target-charging24.tlsf,UNREALIZABLE,15.741543292999268,68.82948994636536
robot-to-target-charging25.tlsf,UNREALIZABLE,15.36315417289734,70.61196303367615
robot-to-target-charging2.tlsf,UNREALIZABLE,5.919695854187012,4.375378847122192
robot-to-target-charging3.tlsf,UNREALIZABLE,6.542140007019043,6.151487827301025
robot-to-target-charging4.tlsf,UNREALIZABLE,7.225003242492676,6.85828971862793
robot-to-target-charging5.tlsf,UNREALIZABLE,7.190876007080078,8.139070749282837
robot-to-target-charging6.tlsf,UNREALIZABLE,7.320011138916016,9.178674221038818
robot-to-target-charging7.tlsf,UNREALIZABLE,8.457799673080444,13.935629844665527
robot-to-target-charging8.tlsf,UNREALIZABLE,8.877664804458618,15.161050081253052
robot-to-target-charging9.tlsf,UNREALIZABLE,9.637120485305786,16.447842359542847
robot-to-target-charging-real.tlsf,REALIZABLE,17.302682161331177,127.23328709602356
robot-to-target-charging-unreal0.tlsf,UNREALIZABLE,21.51941227912903,41.88303852081299
robot-to-target-charging-unreal1.tlsf,UNREALIZABLE,33.91486358642578,72.60095357894897
robot-to-target-charging-unreal2.tlsf,UNREALIZABLE,41.078693866729736,95.36982941627502
robot-to-target-charging-unreal3.tlsf,UNREALIZABLE,39.42128825187683,104.10480833053587
robot-to-target-charging-unreal4.tlsf,UNREALIZABLE,56.07528758049011,171.5687131881714
robot-to-target-charging-unreal5.tlsf,UNREALIZABLE,67.0611503124237,219.6743984222412
robot-to-target-charging-unreal6.tlsf,UNREALIZABLE,79.93502020835876,256.40669417381287
robot-to-target-charging-unreal7.tlsf,UNREALIZABLE,86.41271996498108,319.508068561554
robot-to-target-charging-unreal8.tlsf,UNREALIZABLE,134.44468522071838,463.28298258781433
robot-to-target-unreal0.tlsf,REALIZABLE,266.59063053131104,1801.294571876526
Room_a50cadd7.tlsf,UNREALIZABLE,2.7620229721069336,0.0216286182403564
RotationCalculator.tlsf,REALIZABLE,3.183885335922241,0.0804541110992431
round_robin_arbiter_pb_2_pe_.tlsf,REALIZABLE,3.059234857559204,0.0683772563934326
round_robin_arbiter_pb_3_pe_.tlsf,REALIZABLE,3.5924551486968994,0.1693701744079589
round_robin_arbiter_pb_4_pe_.tlsf,REALIZABLE,4.247479200363159,0.9036002159118652
round_robin_arbiter_pb_5_pe_.tlsf,REALIZABLE,6.286396741867065,5.151952743530273
round_robin_arbiter_pb_6_pe_.tlsf,REALIZABLE,20.45011281967163,48.63146901130676
round_robin_arbiter_pb_7_pe_.tlsf,REALIZABLE,124.92887592315674,572.080064535141
round_robin_arbiter_pb_8_pe_.tlsf,REALIZABLE,1039.8738973140717,1801.118721485138
round_robin_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.6993813514709473,0.5357892513275146
round_robin_arbiter_unreal1_pb_2_11_pe_.tlsf,UNREALIZABLE,4.890493631362915,0.6356587409973145
round_robin_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,4.185079097747803,0.7817671298980713
round_robin_arbiter_unreal1_pb_2_13_pe_.tlsf,UNREALIZABLE,5.4222571849823,0.8376367092132568
round_robin_arbiter_unreal1_pb_2_14_pe_.tlsf,UNREALIZABLE,6.738964796066284,0.8702545166015625
round_robin_arbiter_unreal1_pb_2_15_pe_.tlsf,UNREALIZABLE,4.300408601760864,0.8724749088287354
round_robin_arbiter_unreal1_pb_2_16_pe_.tlsf,UNREALIZABLE,4.477492809295654,0.9290125370025636
round_robin_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,3.1675801277160645,0.0667262077331543
round_robin_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,3.21512508392334,0.0873053073883056
round_robin_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,3.174757480621338,0.0650310516357421
round_robin_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,3.390509843826294,0.0963397026062011
round_robin_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,3.596470832824707,0.0963988304138183
round_robin_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,3.301701068878174,0.2142457962036132
round_robin_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,3.456737518310547,0.2274363040924072
round_robin_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,3.839179992675781,0.3659052848815918
round_robin_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,3.874305486679077,0.4939930438995361
round_robin_arbiter_unreal1_pb_3_10_pe_.tlsf,UNREALIZABLE,4.818124055862427,144.05018734931946
round_robin_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,36.89009690284729,189.27527499198916
round_robin_arbiter_unreal1_pb_3_12_pe_.tlsf,UNREALIZABLE,6.638824462890625,265.98759961128235
round_robin_arbiter_unreal1_pb_3_13_pe_.tlsf,UNREALIZABLE,18.05551290512085,271.7322437763214
round_robin_arbiter_unreal1_pb_3_14_pe_.tlsf,UNREALIZABLE,48.24487137794495,224.00710582733157
round_robin_arbiter_unreal1_pb_3_15_pe_.tlsf,UNREALIZABLE,22.24868106842041,325.2292046546936
round_robin_arbiter_unreal1_pb_3_16_pe_.tlsf,UNREALIZABLE,87.86307048797607,379.2740921974182
round_robin_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,3.4410643577575684,0.2032949924468994
round_robin_arbiter_unreal1_pb_3_20_pe_.tlsf,UNREALIZABLE,43.76240825653076,575.030279636383
round_robin_arbiter_unreal1_pb_3_22_pe_.tlsf,UNREALIZABLE,56.21093559265137,501.3791618347168
round_robin_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,3.1986303329467773,0.2249081134796142
round_robin_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.6261727809906006,0.3471632003784179
round_robin_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,3.6443004608154297,0.582733154296875
round_robin_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,5.60856294631958,1.0483758449554443
round_robin_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,5.390415191650391,2.3633947372436523
round_robin_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,4.839855194091797,11.746388673782349
round_robin_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,12.58768081665039,24.107768535614014
round_robin_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,14.196480989456177,86.70969271659851
round_robin_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,24.8419988155365,1800.1955609321594
round_robin_arbiter_unreal1_pb_4_11_pe_.tlsf,UNREALIZABLE,94.40784978866576,1800.288790225983
round_robin_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,29.123584985733032,1800.1755599975586
round_robin_arbiter_unreal1_pb_4_13_pe_.tlsf,UNREALIZABLE,205.95230841636655,1800.1778285503387
round_robin_arbiter_unreal1_pb_4_15_pe_.tlsf,UNREALIZABLE,229.4384243488312,1800.2420687675476
round_robin_arbiter_unreal1_pb_4_16_pe_.tlsf,UNREALIZABLE,722.8543953895569,1800.2799365520475
round_robin_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,3.680845260620117,0.9485697746276855
round_robin_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,4.459253311157227,0.9556076526641846
round_robin_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,4.828842639923096,1.7974672317504885
round_robin_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,9.467911958694458,5.838293552398682
round_robin_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,15.171921968460085,25.594729900360107
round_robin_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,36.78150057792664,103.58892750740053
round_robin_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,39.393200397491455,198.5816445350647
round_robin_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,46.29449105262756,1800.2283353805542
round_robin_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,16.855778455734253,1800.2952287197113
round_robin_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,3.2535767555236816,0.1098923683166503
round_robin_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,4.451888799667358,1.0035181045532229
round_robin_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,12.814430952072144,22.503610610961918
round_robin_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,25.75448536872864,1265.6898815631866
round_robin_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,219.61443400383,1800.961755990982
rw_arbiter_pb_1_pe_.tlsf,REALIZABLE,3.023373603820801,0.0724818706512451
rw_arbiter_pb_2_pe_.tlsf,REALIZABLE,4.460626840591431,0.9186949729919434
rw_arbiter_pb_3_pe_.tlsf,REALIZABLE,32.34469223022461,41.02961134910584
scheduler-real.tlsf,REALIZABLE,20.72419810295105,65.25712871551514
Scoreboard.tlsf,REALIZABLE,3.2110159397125244,0.1199140548706054
SensorInit.tlsf,REALIZABLE,3.666649580001831,0.3747181892395019
SensorPart.tlsf,REALIZABLE,3.6822993755340576,0.5589964389801025
SensorRegister.tlsf,REALIZABLE,2.727067232131958,0.0205988883972167
SensorSelector.tlsf,REALIZABLE,8.456038475036621,0.9233517646789552
SensorSubmodulChooser.tlsf,REALIZABLE,3.6679368019104,0.3202271461486816
Sensor.tlsf,REALIZABLE,3.9059183597564697,0.413712739944458
Shades2_235467da.tlsf,REALIZABLE,3.107696294784546,0.0594651699066162
Shades2_42dc4fff.tlsf,REALIZABLE,3.179814338684082,0.0629961490631103
Shades2_70523fbe.tlsf,REALIZABLE,3.1359634399414062,0.0532019138336181
Shades2_a5f99bc6.tlsf,REALIZABLE,3.1032955646514893,0.0490741729736328
Shades2Min_63831f8c.tlsf,REALIZABLE,2.869093894958496,0.0322902202606201
Shades_6479ef9a.tlsf,REALIZABLE,3.133561372756958,0.0524511337280273
Shades_974f4a68.tlsf,REALIZABLE,3.5211308002471924,0.1186492443084716
Shades_9cac58d3.tlsf,REALIZABLE,3.022923707962036,0.067197561264038
Shades_a02758ea.tlsf,REALIZABLE,2.801198482513428,0.061509370803833
ShadesMin_aeb1d897.tlsf,REALIZABLE,2.919203042984009,0.0306596755981445
shift_pb_10_pe_.tlsf,REALIZABLE,3.637937545776367,0.0776028633117675
shift_pb_12_pe_.tlsf,REALIZABLE,5.276705503463745,0.3043382167816162
shift_pb_16_pe_.tlsf,REALIZABLE,28.53882384300232,3.284191846847534
shift_pb_8_pe_.tlsf,REALIZABLE,3.2402496337890625,0.0404560565948486
simple_arbiter_enc_pb_10_pe_.tlsf,REALIZABLE,247.51609420776367,248.423436164856
simple_arbiter_enc_pb_11_pe_.tlsf,REALIZABLE,1093.5854966640472,599.1799397468567
simple_arbiter_enc_pb_12_pe_.tlsf,REALIZABLE,1802.4269528388977,1424.1470861434937
simple_arbiter_enc_pb_8_pe_.tlsf,REALIZABLE,14.094529390335085,4.557406902313232
simple_arbiter_unreal1_pb_16_1_pe_.tlsf,UNREALIZABLE,7.20500373840332,5.357173681259155
simple_arbiter_unreal1_pb_16_2_pe_.tlsf,UNREALIZABLE,7.46367073059082,6.354759931564331
simple_arbiter_unreal1_pb_16_3_pe_.tlsf,UNREALIZABLE,7.1997668743133545,6.524935245513916
simple_arbiter_unreal1_pb_16_4_pe_.tlsf,UNREALIZABLE,7.147374153137207,6.733178377151489
simple_arbiter_unreal1_pb_16_5_pe_.tlsf,UNREALIZABLE,8.202605724334717,6.830659627914429
simple_arbiter_unreal1_pb_2_10_pe_.tlsf,UNREALIZABLE,3.0807974338531494,0.0390212535858154
simple_arbiter_unreal1_pb_2_12_pe_.tlsf,UNREALIZABLE,2.6342344284057617,0.0370352268218994
simple_arbiter_unreal1_pb_2_1_pe_.tlsf,UNREALIZABLE,2.416869163513184,0.0241448879241943
simple_arbiter_unreal1_pb_2_2_pe_.tlsf,UNREALIZABLE,2.4652767181396484,0.0244820117950439
simple_arbiter_unreal1_pb_2_3_pe_.tlsf,UNREALIZABLE,2.4950692653656006,0.0284678936004638
simple_arbiter_unreal1_pb_2_4_pe_.tlsf,UNREALIZABLE,2.684804916381836,0.0269596576690673
simple_arbiter_unreal1_pb_2_5_pe_.tlsf,UNREALIZABLE,2.6928250789642334,0.0310504436492919
simple_arbiter_unreal1_pb_2_6_pe_.tlsf,UNREALIZABLE,2.784663677215576,0.0298464298248291
simple_arbiter_unreal1_pb_2_7_pe_.tlsf,UNREALIZABLE,2.679155111312866,0.0346560478210449
simple_arbiter_unreal1_pb_2_8_pe_.tlsf,UNREALIZABLE,2.758830070495605,0.0313959121704101
simple_arbiter_unreal1_pb_2_9_pe_.tlsf,UNREALIZABLE,2.74898099899292,0.0375652313232421
simple_arbiter_unreal1_pb_3_11_pe_.tlsf,UNREALIZABLE,3.0274078845977783,0.0737006664276123
simple_arbiter_unreal1_pb_3_1_pe_.tlsf,UNREALIZABLE,2.8070809841156006,0.0580418109893798
simple_arbiter_unreal1_pb_3_2_pe_.tlsf,UNREALIZABLE,2.754793167114258,0.0514578819274902
simple_arbiter_unreal1_pb_3_3_pe_.tlsf,UNREALIZABLE,3.019250631332397,0.0681159496307373
simple_arbiter_unreal1_pb_3_4_pe_.tlsf,UNREALIZABLE,2.908384323120117,0.0555872917175293
simple_arbiter_unreal1_pb_3_5_pe_.tlsf,UNREALIZABLE,2.922180652618408,0.0704271793365478
simple_arbiter_unreal1_pb_3_6_pe_.tlsf,UNREALIZABLE,2.9306225776672363,0.0729734897613525
simple_arbiter_unreal1_pb_3_7_pe_.tlsf,UNREALIZABLE,2.827284812927246,0.0782885551452636
simple_arbiter_unreal1_pb_3_8_pe_.tlsf,UNREALIZABLE,2.890180826187134,0.0826430320739746
simple_arbiter_unreal1_pb_3_9_pe_.tlsf,UNREALIZABLE,2.786122560501098,0.0861797332763671
simple_arbiter_unreal1_pb_4_10_pe_.tlsf,UNREALIZABLE,3.165107250213623,0.2082905769348144
simple_arbiter_unreal1_pb_4_12_pe_.tlsf,UNREALIZABLE,3.419339418411255,0.1869897842407226
simple_arbiter_unreal1_pb_4_1_pe_.tlsf,UNREALIZABLE,2.7546660900115967,0.1094553470611572
simple_arbiter_unreal1_pb_4_2_pe_.tlsf,UNREALIZABLE,2.926111459732056,0.119729995727539
simple_arbiter_unreal1_pb_4_3_pe_.tlsf,UNREALIZABLE,3.011699676513672,0.1226224899291992
simple_arbiter_unreal1_pb_4_4_pe_.tlsf,UNREALIZABLE,2.966630458831787,0.1343476772308349
simple_arbiter_unreal1_pb_4_5_pe_.tlsf,UNREALIZABLE,2.9925453662872314,0.1351873874664306
simple_arbiter_unreal1_pb_4_6_pe_.tlsf,UNREALIZABLE,3.2697794437408447,0.1411597728729248
simple_arbiter_unreal1_pb_4_7_pe_.tlsf,UNREALIZABLE,2.917273759841919,0.1632647514343261
simple_arbiter_unreal1_pb_4_8_pe_.tlsf,UNREALIZABLE,3.076887607574463,0.1582918167114257
simple_arbiter_unreal1_pb_4_9_pe_.tlsf,UNREALIZABLE,3.019717216491699,0.1594882011413574
simple_arbiter_unreal1_pb_5_10_pe_.tlsf,UNREALIZABLE,3.35880970954895,0.3386263847351074
simple_arbiter_unreal1_pb_5_1_pe_.tlsf,UNREALIZABLE,3.0614829063415527,0.2040181159973144
simple_arbiter_unreal1_pb_5_2_pe_.tlsf,UNREALIZABLE,3.2307322025299072,0.2136054039001464
simple_arbiter_unreal1_pb_5_3_pe_.tlsf,UNREALIZABLE,3.042607069015503,0.2045440673828125
simple_arbiter_unreal1_pb_5_4_pe_.tlsf,UNREALIZABLE,3.1482410430908203,0.2799067497253418
simple_arbiter_unreal1_pb_5_5_pe_.tlsf,UNREALIZABLE,3.3889312744140625,0.1863584518432617
simple_arbiter_unreal1_pb_5_6_pe_.tlsf,UNREALIZABLE,3.211750268936157,0.2838335037231445
simple_arbiter_unreal1_pb_5_7_pe_.tlsf,UNREALIZABLE,3.182354688644409,0.2000141143798828
simple_arbiter_unreal1_pb_5_8_pe_.tlsf,UNREALIZABLE,3.1915383338928223,0.3120262622833252
simple_arbiter_unreal1_pb_5_9_pe_.tlsf,UNREALIZABLE,3.3172600269317627,0.2186427116394043
simple_arbiter_unreal1_pb_6_1_pe_.tlsf,UNREALIZABLE,3.084910154342652,0.326873779296875
simple_arbiter_unreal1_pb_6_2_pe_.tlsf,UNREALIZABLE,3.178466558456421,0.3162472248077392
simple_arbiter_unreal1_pb_6_3_pe_.tlsf,UNREALIZABLE,3.2980525493621826,0.3567013740539551
simple_arbiter_unreal1_pb_6_4_pe_.tlsf,UNREALIZABLE,3.27036190032959,0.2863903045654297
simple_arbiter_unreal1_pb_6_5_pe_.tlsf,UNREALIZABLE,3.550932645797729,0.4266600608825683
simple_arbiter_unreal1_pb_8_8_pe_.tlsf,UNREALIZABLE,3.753637552261353,0.7340347766876221
simple_arbiter_unreal2_pb_10_pe_.tlsf,UNREALIZABLE,4.165042161941528,1.0467793941497805
simple_arbiter_unreal2_pb_25_pe_.tlsf,UNREALIZABLE,20.37364149093628,39.361467123031616
simple_arbiter_unreal2_pb_2_pe_.tlsf,UNREALIZABLE,2.4670135974884038,0.0254855155944824
simple_arbiter_unreal2_pb_3_pe_.tlsf,UNREALIZABLE,2.696495294570923,0.0485260486602783
simple_arbiter_unreal2_pb_4_pe_.tlsf,UNREALIZABLE,3.0176026821136475,0.1115803718566894
simple_arbiter_unreal2_pb_50_pe_.tlsf,UNREALIZABLE,199.8727121353149,782.1059584617615
simple_arbiter_unreal2_pb_5_pe_.tlsf,UNREALIZABLE,3.1694653034210205,0.1906065940856933
simple_arbiter_unreal2_pb_60_pe_.tlsf,UNREALIZABLE,400.18142914772034,1800.9983642101288
simple_arbiter_unreal2_pb_6_pe_.tlsf,UNREALIZABLE,3.52079176902771,0.4027175903320312
simple_arbiter_unreal2_pb_75_pe_.tlsf,UNREALIZABLE,1548.9305877685547,1800.6983411312103
simple_arbiter_unreal2_pb_7_pe_.tlsf,UNREALIZABLE,3.624178647994995,0.5294845104217529
simple_arbiter_unreal2_pb_8_pe_.tlsf,UNREALIZABLE,3.933255672454834,0.5972654819488525
simple_arbiter_with_hints_pb_10_pe_.tlsf,REALIZABLE,69.00682401657104,122.05419635772704
simple_arbiter_with_hints_pb_12_pe_.tlsf,REALIZABLE,1036.1723449230194,1800.9540615081787
simple_arbiter_with_hints_pb_2_pe_.tlsf,REALIZABLE,3.0809967517852783,0.0541326999664306
simple_arbiter_with_hints_pb_4_pe_.tlsf,REALIZABLE,3.4524788856506348,0.2422487735748291
simple_arbiter_with_hints_pb_6_pe_.tlsf,REALIZABLE,5.308791637420654,0.8226418495178223
simple_arbiter_with_hints_pb_8_pe_.tlsf,REALIZABLE,11.062305450439451,6.901186227798462
SingleContoller_d65ed84e.tlsf,UNREALIZABLE,3.3104918003082275,0.7397642135620117
SliderDefault.tlsf,REALIZABLE,2.917243242263794,0.0926079750061035
SliderDelayed.tlsf,REALIZABLE,3.5305609703063965,0.5065727233886719
SliderScored.tlsf,REALIZABLE,3.795016050338745,0.3321321010589599
solitary0.tlsf,UNREALIZABLE,3.5222373008728027,0.5590040683746338
solitary-real.tlsf,REALIZABLE,4.032115459442139,1.0772457122802734
sort40.tlsf,UNREALIZABLE,10.744871377944946,10.61383891105652
sort41.tlsf,UNREALIZABLE,14.519415616989136,24.440712928771973
sort42.tlsf,UNREALIZABLE,25.20758628845215,57.73277282714844
sort4-real.tlsf,REALIZABLE,38.93446183204651,150.06447553634644
sort50.tlsf,UNREALIZABLE,35.393189430236816,80.92903113365173
sort51.tlsf,UNREALIZABLE,64.008629322052,207.12143659591675
sort52.tlsf,UNREALIZABLE,131.01545119285583,508.81760025024414
sort53.tlsf,REALIZABLE,297.3119606971741,1267.8086535930634
SPIPureNext.tlsf,REALIZABLE,6.252218961715698,1.7505972385406494
SPIReadClk.tlsf,REALIZABLE,2.949807643890381,0.0418038368225097
SPIReadManag.tlsf,REALIZABLE,4.196603775024414,1.222792387008667
SPIReadSdi.tlsf,REALIZABLE,2.7851388454437256,0.0468013286590576
SPI.tlsf,REALIZABLE,3.571894645690918,0.3007490634918213
SPIWriteClk.tlsf,REALIZABLE,2.886871576309204,0.0497200489044189
SPIWriteManag.tlsf,REALIZABLE,3.67037582397461,0.446620225906372
SPIWriteSdi.tlsf,REALIZABLE,3.099925994873047,0.0577778816223144
square5x50.tlsf,UNREALIZABLE,8.319731712341309,4.158953666687012
square5x51.tlsf,UNREALIZABLE,11.07071042060852,7.591158628463745
square5x52.tlsf,UNREALIZABLE,13.8600914478302,8.812630414962769
square5x53.tlsf,UNREALIZABLE,14.794456005096436,13.621691226959229
square5x54.tlsf,UNREALIZABLE,19.63211727142334,17.832822799682617
square5x5-real.tlsf,REALIZABLE,23.19198536872864,22.088128089904785
storage-GF-64-real.tlsf,REALIZABLE,4.05383563041687,1.2051432132720947
System_b0840146.tlsf,UNREALIZABLE,3.185112714767456,0.0532946586608886
tasks-real.tlsf,REALIZABLE,4.2087695598602295,1.6164774894714355
tasks-unreal0.tlsf,UNREALIZABLE,12.304064512252808,19.46236252784729
tasks-unreal1.tlsf,UNREALIZABLE,15.113994836807253,30.861030101776123
tasks-unreal2.tlsf,UNREALIZABLE,17.276744842529297,38.87736964225769
taxi-service-real.tlsf,REALIZABLE,6.79669451713562,2.0452544689178467
taxi-service-u-unreal.tlsf,UNREALIZABLE,6.0889410972595215,1.446831226348877
test2_f2774e0b.tlsf,REALIZABLE,3.1578714847564697,0.1533129215240478
test3_efe2feaf.tlsf,REALIZABLE,3.081340312957764,0.0878174304962158
test4_4b82b1f4.tlsf,UNREALIZABLE,3.0094568729400635,0.0695536136627197
test5_6cbc6174.tlsf,REALIZABLE,2.841726303100586,0.0497400760650634
test6_0f5381e9.tlsf,REALIZABLE,3.123100757598877,0.0654058456420898
test7_2c5b09da.tlsf,REALIZABLE,3.2464029788970947,0.0606422424316406
test8_88f351a6.tlsf,UNREALIZABLE,3.058055877685547,0.0450882911682128
test9_dd3a27e1.tlsf,UNREALIZABLE,3.198773145675659,0.0740277767181396
test_f3987563.tlsf,REALIZABLE,2.927746295928955,0.0345809459686279
thermostat-F-real.tlsf,REALIZABLE,5.736449480056763,2.20377516746521
thermostat-GF-real.tlsf,REALIZABLE,13.381879806518556,7.607456207275391
thermostat-GF-unreal0.tlsf,UNREALIZABLE,10.652910232543944,6.8711326122283936
thermostat-GF-unreal1.tlsf,UNREALIZABLE,15.270244121551514,20.50263738632202
thermostat-GF-unreal2.tlsf,UNREALIZABLE,29.618712186813354,48.089370012283325
Time_a50cadd7.tlsf,UNREALIZABLE,2.520314216613769,0.023970603942871
Timer_a50cadd7.tlsf,REALIZABLE,2.8329145908355717,0.0502622127532959
tmp_13cfc6f2.tlsf,REALIZABLE,3.94918155670166,0.9381113052368164
TorcsAccelerating.tlsf,REALIZABLE,3.0133309364318848,0.0390741825103759
TorcsGearing.tlsf,REALIZABLE,2.7812180519104004,0.0388517379760742
TorcsSimple.tlsf,REALIZABLE,2.897645711898804,0.0612108707427978
TorcsSteeringImproved.tlsf,REALIZABLE,3.2660200595855717,0.1440145969390869
TorcsSteeringSimple.tlsf,REALIZABLE,2.960501909255981,0.0484731197357177
TorcsSteeringSmart.tlsf,REALIZABLE,3.208946228027344,0.1793594360351562
TwoCounters2.tlsf,UNREALIZABLE,3.208420991897583,0.1308584213256836
TwoCounters3.tlsf,REALIZABLE,3.5662028789520264,0.2324998378753662
TwoCounters4.tlsf,REALIZABLE,3.98000431060791,0.5060083866119385
TwoCounters5.tlsf,UNREALIZABLE,5.334084749221802,1.5451252460479736
TwoCountersDisButA0.tlsf,UNREALIZABLE,3.437582731246948,0.2123997211456298
TwoCountersDisButA1.tlsf,UNREALIZABLE,3.8016178607940674,0.3137927055358886
TwoCountersDisButA2.tlsf,UNREALIZABLE,4.008926153182983,0.5493149757385254
TwoCountersDisButA3.tlsf,UNREALIZABLE,4.084119319915772,0.7922606468200684
TwoCountersDisButA4.tlsf,UNREALIZABLE,4.418236970901489,1.0143029689788818
TwoCountersDisButA5.tlsf,UNREALIZABLE,4.708317041397095,1.6301002502441406
TwoCountersDisButA6.tlsf,UNREALIZABLE,5.336065769195557,1.392336130142212
TwoCountersDisButA7.tlsf,UNREALIZABLE,6.354185342788696,4.595024347305298
TwoCountersDisButA8.tlsf,UNREALIZABLE,6.125437021255493,4.3205931186676025
TwoCountersDisButA9.tlsf,UNREALIZABLE,7.589649200439453,8.447799921035767
TwoCountersDisButAC.tlsf,UNREALIZABLE,7.507448673248291,7.665672063827515
TwoCountersGui.tlsf,UNREALIZABLE,3.934361457824707,0.5009684562683105
TwoCountersInRangeA1.tlsf,UNREALIZABLE,3.239565134048462,0.159949779510498
TwoCountersInRangeA2.tlsf,UNREALIZABLE,3.379733800888061,0.1937384605407714
TwoCountersInRangeA3.tlsf,UNREALIZABLE,3.4725074768066406,0.2998976707458496
TwoCountersInRangeA4.tlsf,UNREALIZABLE,3.2782530784606934,0.2979023456573486
TwoCountersInRangeA5.tlsf,UNREALIZABLE,3.856213569641113,0.4676599502563476
TwoCountersInRangeM0.tlsf,UNREALIZABLE,3.7930305004119873,0.6233975887298584
TwoCountersInRangeM1.tlsf,UNREALIZABLE,4.012784957885742,0.609807014465332
TwoCountersInRangeM2.tlsf,UNREALIZABLE,3.7048261165618896,0.4680984020233154
TwoCountersInRangeM3.tlsf,UNREALIZABLE,3.88033127784729,0.4679374694824219
TwoCountersInRangeM4.tlsf,UNREALIZABLE,3.752521276473999,0.3697705268859863
TwoCountersInRange.tlsf,UNREALIZABLE,3.24180006980896,0.1207611560821533
TwoCountersRefinedRefined.tlsf,REALIZABLE,3.4425806999206543,0.1170494556427002
TwoCountersRefined.tlsf,UNREALIZABLE,3.5256807804107666,0.1262273788452148
TwoCounters.tlsf,UNREALIZABLE,3.3694446086883545,0.1108040809631347
UnderapproxDemo2.tlsf,UNREALIZABLE,2.7516229152679443,0.0228190422058105
UnderapproxStrengthenedDemo.tlsf,REALIZABLE,2.736340045928955,0.0216457843780517
unordered-visits-charging0.tlsf,UNREALIZABLE,25.229109287261963,53.86650800704956
unordered-visits-real.tlsf,REALIZABLE,7.3010711669921875,5.871404647827148
Warnlight_2d1010f8.tlsf,REALIZABLE,3.079303979873657,0.0689735412597656
Warnlight_a50cadd7.tlsf,UNREALIZABLE,2.6121602058410645,0.039919376373291
Window_235467da.tlsf,REALIZABLE,3.0886003971099854,0.0712473392486572
Window2_54e1f7d2.tlsf,REALIZABLE,3.0988428592681885,0.2161989212036132
Window2_6479ef9a.tlsf,REALIZABLE,3.358046770095825,0.1115756034851074
Window2_9cac58d3.tlsf,REALIZABLE,3.1664743423461914,0.1629199981689453
Window2_aeb1d897.tlsf,REALIZABLE,3.604104518890381,0.289628267288208
Window2_f1477cc5.tlsf,UNREALIZABLE,3.1509363651275635,0.1068556308746337
Window2Min_88c5c1c3.tlsf,REALIZABLE,3.0134754180908203,0.0663027763366699
Window_42dc4fff.tlsf,REALIZABLE,3.406968116760254,0.0922091007232666
Window_54e1f7d2.tlsf,REALIZABLE,3.1550886631011963,0.0994806289672851
WindowMin_a5f99bc6.tlsf,REALIZABLE,2.9831478595733643,0.0549941062927246
workstation_resupply_pb_1_pe_.tlsf,REALIZABLE,3.704140901565552,0.3242912292480469
workstation_resupply_pb_2_pe_.tlsf,REALIZABLE,4.773869276046753,0.8073430061340332
workstation_resupply_pb_3_pe_.tlsf,REALIZABLE,8.599693775177002,4.183422088623047
workstation_resupply_pb_4_pe_.tlsf,REALIZABLE,63.0393967628479,55.72589087486267
workstation_resupply_pb_5_pe_.tlsf,REALIZABLE,436.7684645652771,532.2641866207123
Zoo0.tlsf,REALIZABLE,3.4793827533721924,0.1183123588562011
Zoo10.tlsf,REALIZABLE,3.4057934284210205,0.1018891334533691
Zoo5.tlsf,REALIZABLE,3.152712106704712,0.1329317092895507

